Far-Field Aeroacoustic Shape Optimization Using Large Eddy Simulation

This study presents a shape optimization framework that combines a Flux Reconstruction (FR) spatial discretization, Large Eddy Simulation (LES), the Ffowcs-Williams and Hawkings (FW-H) formulation, and the gradient-free Mesh Adaptive Direct Search (MADS) optimization algorithm. We emphasize the necessity of duplicating the data surface to achieve accurate far-field noise prediction in spanwise periodic problems using the FW-H formulation. The proposed parallel implementation of the optimization framework ensures consistent runtime per optimization iteration, regardless of the number of design parameters, thereby addressing a common limitation of many gradient-free algorithms. The framework is demonstrated through far-field aeroacoustic shape optimization of NACA 4-digit airfoils at a Reynolds number of $23,000$. The objective function minimizes the Overall Sound Pressure Level (OASPL) at a far-field observer positioned $10$ unit chords below the trailing edge, while preserving the mean lift coefficient and reducing the mean drag coefficient. The optimized airfoil achieves an OASPL reduction of $5.9~dB$ and over $14\%$ decrease in mean drag, while maintaining the mean lift coefficient. These results underscore the feasibility and effectiveness of the proposed approach for practical shape optimization applications.

==> Figure_10a.txt <==
iteration, maximum camber, max camber location, thickness, angle of attack
1.000000, 0.0000000000, 6.5000000000, 12.0000000000, 6.0000000000
2.000000, -9.0000000000, 9.0000000000, 18.0000000000, 12.0000000000
3.000000, 9.0000000000, 4.0000000000, 6.0000000000, 0.0000000000
4.000000, -9.0000000000, 9.0000000000, 6.0000000000, 0.0000000000
5.000000, 9.0000000000, 4.0000000000, 18.0000000000, 12.0000000000
6.000000, 9.0000000000, 9.0000000000, 6.0000000000, 12.0000000000
7.000000, -9.0000000000, 4.0000000000, 18.0000000000, 0.0000000000
8.000000, -9.0000000000, 4.0000000000, 6.0000000000, 12.0000000000
9.000000, 9.0000000000, 9.0000000000, 18.0000000000, 0.0000000000
10.000000, 4.5000000000, 6.5000000000, 12.0000000000, 6.0000000000
11.000000, -4.5000000000, 6.5000000000, 12.0000000000, 6.0000000000
12.000000, 4.5000000000, 7.7500000000, 15.0000000000, 9.0000000000
13.000000, -4.5000000000, 5.2500000000, 9.0000000000, 3.0000000000
14.000000, 0.0000000000, 7.7500000000, 9.0000000000, 6.0000000000
15.000000, 0.0000000000, 5.2500000000, 15.0000000000, 6.0000000000
16.000000, 0.0000000000, 6.5000000000, 12.0000000000, 9.0000000000
17.000000, 0.0000000000, 6.5000000000, 12.0000000000, 3.0000000000
18.000000, 9.0000000000, 5.2500000000, 15.0000000000, 12.0000000000
19.000000, -9.0000000000, 5.2500000000, 15.0000000000, 0.0000000000
20.000000, -4.5000000000, 9.0000000000, 9.0000000000, 9.0000000000
21.000000, 4.5000000000, 6.5000000000, 9.0000000000, 3.0000000000
22.000000, 4.5000000000, 6.5000000000, 9.0000000000, 9.0000000000
23.000000, -4.5000000000, 9.0000000000, 9.0000000000, 3.0000000000
24.000000, 0.0000000000, 7.7500000000, 12.0000000000, 6.0000000000
25.000000, 0.0000000000, 7.7500000000, 6.0000000000, 6.0000000000
26.000000, 4.5000000000, 9.0000000000, 9.0000000000, 6.0000000000
27.000000, -4.5000000000, 6.5000000000, 9.0000000000, 6.0000000000
28.000000, 0.0000000000, 8.0625000000, 9.7500000000, 7.5000000000
29.000000, 0.0000000000, 7.4375000000, 8.2500000000, 4.5000000000
30.000000, -1.1250000000, 8.3750000000, 9.0000000000, 5.2500000000
31.000000, 1.1250000000, 7.1250000000, 9.0000000000, 6.7500000000
32.000000, -1.1250000000, 7.7500000000, 10.5000000000, 5.2500000000
33.000000, 1.1250000000, 7.7500000000, 7.5000000000, 6.7500000000
34.000000, 2.2500000000, 8.0625000000, 9.7500000000, 5.2500000000
35.000000, -2.2500000000, 7.4375000000, 8.2500000000, 6.7500000000
36.000000, 0.0000000000, 8.0625000000, 9.7500000000, 6.0000000000
37.000000, 0.0000000000, 7.4375000000, 8.2500000000, 6.0000000000
38.000000, 1.1250000000, 7.5156250000, 9.5625000000, 6.0000000000
39.000000, -1.1250000000, 7.9843750000, 8.4375000000, 6.0000000000
40.000000, 1.1250000000, 7.9843750000, 8.6250000000, 6.0000000000
41.000000, -1.1250000000, 7.5156250000, 9.3750000000, 6.0000000000
42.000000, 0.0000000000, 7.7500000000, 9.0000000000, 6.7500000000
43.000000, 0.0000000000, 7.7500000000, 9.0000000000, 5.2500000000
44.000000, 2.2500000000, 8.0625000000, 9.7500000000, 6.0000000000
45.000000, -2.2500000000, 8.0625000000, 9.7500000000, 6.0000000000
46.000000, 0.0000000000, 8.0625000000, 10.5000000000, 7.5000000000
47.000000, 0.0000000000, 8.0625000000, 9.0000000000, 4.5000000000
48.000000, 0.0000000000, 7.7500000000, 11.2500000000, 5.2500000000
49.000000, 0.0000000000, 8.3750000000, 8.2500000000, 6.7500000000
50.000000, 0.0000000000, 8.6875000000, 10.5000000000, 6.0000000000
51.000000, 0.0000000000, 7.4375000000, 9.0000000000, 6.0000000000
52.000000, 0.2812500000, 8.2187500000, 10.5000000000, 6.5625000000
53.000000, -0.2812500000, 7.9062500000, 9.0000000000, 5.4375000000
54.000000, -0.2812500000, 8.3750000000, 9.5625000000, 5.8125000000
55.000000, 0.2812500000, 7.7500000000, 9.9375000000, 6.1875000000
56.000000, 1.1250000000, 8.1406250000, 9.1875000000, 6.3750000000
57.000000, -1.1250000000, 7.9843750000, 10.3125000000, 5.6250000000
58.000000, -1.1250000000, 7.9843750000, 9.3750000000, 6.7500000000
59.000000, 1.1250000000, 8.1406250000, 10.1250000000, 5.2500000000
60.000000, -0.1406250000, 8.1210937500, 10.1250000000, 6.0937500000
61.000000, 0.1406250000, 8.0039062500, 9.3750000000, 5.9062500000
62.000000, -0.2109375000, 8.2187500000, 9.6093750000, 5.9531250000
63.000000, 0.2109375000, 7.9062500000, 9.8906250000, 6.0468750000
64.000000, 0.5625000000, 8.1210937500, 9.7500000000, 6.0937500000
65.000000, -0.5625000000, 8.0039062500, 9.7500000000, 5.9062500000
66.000000, -0.1406250000, 8.0429687500, 9.6562500000, 6.3750000000
67.000000, 0.1406250000, 8.0820312500, 9.8437500000, 5.6250000000
68.000000, 0.2812489200, 8.0576171000, 9.7265623200, 5.9882810400
69.000000, -0.2812496400, 8.0673827000, 9.7734372000, 6.0117184800
70.000000, -0.0175784400, 8.1406247000, 9.5976564000, 5.9062500000
71.000000, 0.0175777200, 7.9843751000, 9.9023431200, 6.0937495200
72.000000, 0.0351558000, 8.1210935000, 9.7968746400, 6.1874992800
73.000000, -0.0351565200, 8.0039063000, 9.7031248800, 5.8125002400
74.000000, 0.0175777200, 8.1015623000, 9.9374992800, 5.8710938400
75.000000, -0.0175784400, 8.0234375000, 9.5625002400, 6.1289056800
76.000000, -0.1933599600, 8.1406245000, 10.0898421600, 6.1406239200
77.000000, 0.2285139600, 7.8281253000, 9.7148431200, 6.0468741600
78.000000, 0.5800755600, 7.9843749000, 10.1367170400, 6.1874988000
79.000000, -0.5449215600, 7.9843749000, 9.6679682400, 5.9999992800
80.000000, -0.3339846000, 7.8671877000, 10.2773416800, 6.0468741600
81.000000, 0.3691386000, 8.1015621000, 9.5273436000, 6.1406239200
82.000000, -0.0527353200, 7.9648437000, 9.8554677600, 6.4687480800
83.000000, 0.0878893200, 8.0039061000, 9.9492175200, 5.7187500000
84.000000, 0.7910110800, 7.8281249000, 10.4648402400, 6.7968712800
85.000000, -0.3339860400, 7.8281249000, 8.9648440800, 5.2968751200
86.000000, 0.2285125200, 8.1406241000, 9.7148421600, 6.0468732000
87.000000, 0.2285125200, 7.5156257000, 9.7148421600, 6.0468732000
88.000000, -0.8964846000, 7.8281249000, 10.4648402400, 5.6718741600
89.000000, 1.3535096400, 7.8281249000, 8.9648440800, 6.4218722400
90.000000, -0.8964846000, 7.8281249000, 9.3398431200, 6.7968712800
91.000000, 1.3535096400, 7.8281249000, 10.0898412000, 5.2968751200
92.000000, 0.7910118000, 7.8281251000, 9.7148426400, 6.0468736800
93.000000, -0.3339853200, 7.8281251000, 9.7148426400, 6.0468736800
94.000000, 0.2285132400, 7.8281251000, 10.0898416800, 6.0468736800
95.000000, 0.2285132400, 7.8281251000, 9.3398436000, 6.0468736800
96.000000, 0.2285132400, 7.9843747000, 9.7148426400, 6.0468736800
97.000000, 0.2285132400, 7.6718755000, 9.7148426400, 6.0468736800
98.000000, 0.2285132400, 7.8281251000, 9.7148426400, 6.4218727200
99.000000, 0.2285132400, 7.8281251000, 9.7148426400, 5.6718746400
100.000000, -0.0527374800, 8.1406239000, 9.7148416800, 6.4218717600
101.000000, 0.5097610800, 7.5156255000, 8.9648436000, 5.6718736800
102.000000, 1.3535089200, 7.7499999000, 9.7148416800, 6.4218717600
103.000000, -0.8964853200, 7.9062495000, 8.9648436000, 5.6718736800
104.000000, -0.3339867600, 7.6718751000, 10.0898407200, 5.8593732000
105.000000, 0.7910103600, 7.9843743000, 8.5898445600, 6.2343722400
106.000000, -0.3339867600, 7.6718751000, 9.1523431200, 6.7968708000
107.000000, 0.7910103600, 7.9843743000, 9.5273421600, 5.2968746400
108.000000, 0.0175755600, 7.9257809000, 9.7148421600, 6.3749973600
109.000000, 0.4394494800, 7.7304689000, 8.9648440800, 5.7187490400
110.000000, -0.0527367600, 7.9843745000, 9.1523436000, 5.9062485600
111.000000, 0.5097618000, 7.6718753000, 9.5273426400, 6.1874978400
112.000000, 0.7910110800, 7.9062497000, 9.1054687200, 6.3281224800
113.000000, -0.3339860400, 7.7500001000, 9.5742175200, 5.7656239200
114.000000, 0.7910110800, 7.9062497000, 9.6679672800, 5.6718741600
115.000000, -0.3339860400, 7.7500001000, 9.0117189600, 6.4218722400
116.000000, 0.5097621600, 7.7988282000, 9.3398433600, 5.9531236800
117.000000, -0.0527364000, 7.8574218000, 9.3398433600, 6.1406232000
118.000000, 0.3164032800, 7.7939454000, 9.3398433600, 6.2343729600
119.000000, 0.1406224800, 7.8623046000, 9.3398433600, 5.8593739200
120.000000, 0.2285128800, 7.8281250000, 9.5273428800, 6.0468734400
121.000000, 0.2285128800, 7.8281250000, 9.1523438400, 6.0468734400
122.000000, 0.3691375200, 7.9062498000, 9.3398433600, 6.0937483200
123.000000, 0.0878882400, 7.7500002000, 9.3398433600, 5.9999985600
124.000000, 0.7910107200, 7.7500000000, 9.1523433600, 5.9062483200
125.000000, -0.3339864000, 7.9062496000, 9.1523433600, 6.1874976000
126.000000, 0.4394491200, 7.8085936000, 9.1992182400, 6.4218720000
127.000000, 0.0175752000, 7.8476560000, 9.1054684800, 5.6718739200
128.000000, 0.2285121600, 7.8281248000, 9.5273424000, 6.0468729600
129.000000, 0.2285121600, 7.8281248000, 8.7773443200, 6.0468729600
130.000000, 0.4394491200, 7.9843744000, 9.1992182400, 5.9999980800
131.000000, 0.0175752000, 7.6718752000, 9.1054684800, 6.0937478400
132.000000, 1.3535078400, 7.5937500000, 8.5898438400, 5.6718729600
133.000000, -0.8964864000, 8.0624988000, 8.9648428800, 6.4218710400
134.000000, 1.0722585600, 7.8281244000, 9.3398419200, 6.7968700800
135.000000, -0.6152371200, 7.8281244000, 8.2148448000, 5.2968739200
136.000000, -0.0527385600, 7.6718748000, 9.5273414400, 5.6718729600
137.000000, 0.5097600000, 7.9843740000, 8.0273452800, 6.4218710400
138.000000, 0.7910092800, 8.1406236000, 9.1523424000, 5.4843734400
139.000000, -0.3339878400, 7.5156252000, 8.4023443200, 6.6093705600
140.000000, 0.7910100000, 7.7890622000, 8.6835940800, 5.9999976000
141.000000, -0.3339871200, 7.8671870000, 8.8710936000, 6.0937473600
142.000000, 0.3691360800, 7.7499998000, 9.1523428800, 6.2812468800
143.000000, 0.0878868000, 7.9062494000, 8.4023448000, 5.8124980800
144.000000, 0.3691360800, 7.9843742000, 8.7304689600, 6.3281217600
145.000000, 0.0878868000, 7.6718750000, 8.8242187200, 5.7656232000
146.000000, 0.3691360800, 7.9648430000, 9.1523428800, 5.6718734400
147.000000, 0.0878868000, 7.6914062000, 8.4023448000, 6.4218715200
148.000000, 0.0351529200, 7.8818355000, 8.9648436000, 6.0468727200
149.000000, 0.4218706800, 7.7744139000, 8.5898445600, 6.0468727200
150.000000, 0.4394487600, 7.7744139000, 8.9648436000, 6.0468727200
151.000000, 0.0175748400, 7.8818355000, 8.5898445600, 6.0468727200
152.000000, 0.5097610800, 7.9062495000, 8.7773440800, 6.0468727200
153.000000, -0.0527374800, 7.7499999000, 8.7773440800, 6.0468727200
154.000000, 0.2285118000, 7.8281247000, 8.7773440800, 6.2343722400
155.000000, 0.2285118000, 7.8281247000, 8.7773440800, 5.8593732000
156.000000, 0.2329065000, 7.8513180500, 8.8652346000, 6.1406226000
157.000000, 0.2241174600, 7.8049314500, 8.6894538000, 5.9531230800
158.000000, 0.1625941800, 7.8671871500, 8.7509770800, 6.0175760400
159.000000, 0.2944297800, 7.7890623500, 8.8037113200, 6.0761696400
160.000000, 0.3691366200, 7.8427731500, 8.6865241200, 6.1083961200
161.000000, 0.0878873400, 7.8134763500, 8.8681642800, 5.9853495600
162.000000, 0.3691366200, 7.8427731500, 8.8359378000, 5.9677714800
163.000000, 0.0878873400, 7.8134763500, 8.7187506000, 6.1259742000
164.000000, 0.1735789500, 7.8314827800, 8.8117727400, 6.0937535400
165.000000, 0.2834509500, 7.8247683800, 8.7429196200, 5.9999961000
166.000000, 0.2208239100, 7.8476583800, 8.7714863400, 6.0388175400
167.000000, 0.2362059900, 7.8085927800, 8.7832060200, 6.0549321000
168.000000, 0.2779573500, 7.8314827800, 8.7465820200, 6.0937535400
169.000000, 0.1790725500, 7.8247683800, 8.8081103400, 5.9999961000
170.000000, 0.2955368700, 7.8323983800, 8.8242249000, 6.0454098600
171.000000, 0.1614930300, 7.8238527800, 8.7304674600, 6.0483397800
172.000000, 0.3768477300, 7.7890615200, 8.7451207800, 6.0344263800
173.000000, 0.0955754100, 7.8281271200, 8.8212987000, 6.0754452600
174.000000, 0.3109245300, 7.8085943200, 8.8769671800, 6.1076743800
175.000000, 0.1614986100, 7.8085943200, 8.6894523000, 6.0021972600
176.000000, 0.2933450100, 7.8476599200, 8.7392609400, 6.0959547000
177.000000, 0.1790781300, 7.7695287200, 8.8271585400, 6.0139169400
178.000000, 0.2054474100, 7.7878407200, 8.7421908600, 6.1486932600
179.000000, 0.2669757300, 7.8293479200, 8.8242286200, 5.9611783800
180.000000, 0.3065268600, 7.7997427500, 8.7780805200, 6.0329595600
181.000000, 0.1658907000, 7.8174443500, 8.7883352400, 6.0769083600
182.000000, 0.2658742200, 7.8055415500, 8.7949275600, 6.1018126800
183.000000, 0.2065433400, 7.8116455500, 8.7714882000, 6.0080552400
184.000000, 0.2296164600, 7.8040155500, 8.8300866000, 6.0439467600
185.000000, 0.2428011000, 7.8131715500, 8.7363291600, 6.0659211600
186.000000, 0.2669729400, 7.8281263500, 8.7949275600, 6.0505390800
187.000000, 0.2054446200, 7.7890607500, 8.7714882000, 6.0593288100
188.000000, 0.2713664200, 7.7990556600, 8.7709379100, 6.0404665500
189.000000, 0.2010483400, 7.8181306600, 8.7954759900, 6.0693995100
190.000000, 0.2713664200, 7.8079064600, 8.8033501500, 6.0783723900
191.000000, 0.2010483400, 7.8092798600, 8.7630637500, 6.0314936700
192.000000, 0.2202759400, 7.8015735600, 8.8066463100, 6.0443120700
193.000000, 0.2521388200, 7.8156127600, 8.7597675900, 6.0655539900
194.000000, 0.2145076600, 7.7990556600, 8.7707547900, 6.0783723900
195.000000, 0.2579071000, 7.8181306600, 8.7956591100, 6.0314936700
196.000000, 0.2537862100, 7.8082877700, 8.7828402400, 6.0533302600
197.000000, 0.2186271700, 7.8088981700, 8.7835727200, 6.0565348600
198.000000, 0.2377174300, 7.8040340400, 8.7857701600, 6.0666522400
199.000000, 0.2346959500, 7.8131518900, 8.7806428000, 6.0432128800
200.000000, 0.2356573300, 7.8077536700, 8.7949261600, 6.0505376800
201.000000, 0.2367560500, 7.8094322700, 8.7714868000, 6.0593274400
202.000000, 0.2395028500, 7.8134761700, 8.7888374200, 6.0644548000
203.000000, 0.2329105300, 7.8037097700, 8.7775755400, 6.0454103200


==> Figure_10b.txt <==
iteration, objective function value
0.0, 109.48
1.0, 109.48
2.0, 102.82629709510279
3.0, 102.82629709510279
4.0, 102.82629709510279
5.0, 102.82629709510279
6.0, 98.45792806710658
7.0, 98.45792806710658
8.0, 98.45792806710658
9.0, 98.45792806710658
10.0, 98.30912178744062
11.0, 97.66500382266379
12.0, 97.66500382266379
13.0, 96.94963117167146
14.0, 96.94963117167146
15.0, 96.94963117167146
16.0, 96.36653064761894
17.0, 95.0583169555287
18.0, 95.0583169555287
19.0, 95.0583169555287
20.0, 95.0583169555287
21.0, 95.0583169555287
22.0, 95.04
23.0, 95.04
24.0, 95.04
25.0, 95.04
26.0, 95.04


==> Figure_8b.txt <==
CFD
Strouhal number, PSD of SPL 
0.0, 0.9186699131192372 
0.2111759750508594, 1.2303544029388394 
0.4223519501017188, 0.9326367502657195 
0.6335279251525782, 0.17768494187284858 
0.8447039002034376, 0.03684302623928754 
1.055879875254297, 0.0202742478680436 
1.2670558503051563, 0.0678368258138785 
1.4782318253560158, 0.05125302127199652 
1.689407800406875, 0.01982302386683639 
1.9005837754577346, 0.010235498085905986 
2.111759750508594, 0.003895972807139258 
2.3229357255594536, 0.0029287777470903675 
2.5341117006103127, 0.0026756782859951897 
2.745287675661172, 0.012574798128385991 
2.9564636507120317, 0.010792359497432432 
3.167639625762891, 0.008864894612766685 
3.37881560081375, 0.012637628221465962 
3.5899915758646097, 0.0014186051684055298 
3.801167550915469, 0.0027042081983838064 
4.012343525966329, 0.0016656359134556956 
4.223519501017188, 0.0004523425909752147 
4.434695476068048, 0.0004304991877662433 
4.645871451118907, 0.0005761397677407331 
4.857047426169767, 6.279068238281663e-05 
5.068223401220625, 0.0006324347589940753 
5.279399376271485, 0.00019007704570373152 
5.490575351322344, 0.00016352297444614052 
5.701751326373204, 8.052920919930403e-05 
5.912927301424063, 5.2142174530744684e-05 
6.124103276474923, 8.28396397170477e-05 
6.335279251525782, 0.0001883907390639164 
6.546455226576641, 6.138004174472085e-05 
6.7576312016275, 5.545942542515524e-05 
6.96880717667836, 1.1064827578816468e-05 
7.179983151729219, 3.1196884804961745e-05 
7.391159126780079, 2.10709991954594e-05 
7.602335101830938, 2.113025816387133e-05 
7.813511076881798, 6.370318538833193e-06 
8.024687051932657, 3.982909006948086e-06 
8.235863026983518, 6.218063294015654e-06 
8.447039002034376, 7.850499223240788e-07 
8.658214977085235, 2.122478325721975e-06 
8.869390952136095, 1.0657872422311734e-05 
9.080566927186954, 1.0657492704128625e-05 
9.291742902237814, 1.9725993600124605e-06 
9.502918877288673, 1.0360463073081147e-06 
9.714094852339533, 3.2521066509378695e-06 
9.925270827390392, 8.209641155318545e-07 
10.13644680244125, 8.387821258827453e-07 
10.347622777492111, 3.488263310305652e-07 
10.55879875254297, 7.056483092659867e-07 
10.76997472759383, 5.936735461926667e-07 
10.981150702644689, 1.350924887476063e-07 
11.192326677695549, 7.51622719472513e-07 
11.403502652746408, 5.345791357960995e-07 
11.614678627797268, 2.5404617910169704e-07 
11.825854602848127, 1.7458929457659275e-07 
12.037030577898987, 3.648798800172776e-08 
12.248206552949846, 7.77559478831012e-08 
12.459382528000706, 2.017891630051843e-07 
12.670558503051565, 3.52226658360251e-07 
12.881734478102425, 1.659257428779893e-07 
13.092910453153282, 7.763870188107663e-07 
13.304086428204142, 2.9871445240688256e-07 
13.515262403255, 3.182163552997122e-08 
13.72643837830586, 1.4058370352472147e-07 
13.93761435335672, 4.387862207258822e-08 
14.148790328407578, 3.758391648702884e-08 
14.359966303458439, 7.873834957662568e-08 
14.571142278509297, 3.334200396852542e-08 
14.782318253560158, 3.490689169049733e-08 
14.993494228611016, 7.290378944666127e-08 
15.204670203661877, 5.39486180610554e-08 
15.415846178712735, 2.460426359750626e-07 
15.627022153763596, 6.643634648746285e-08 
15.838198128814454, 3.667905863150842e-08 
16.049374103865315, 1.041273031597951e-08 
16.260550078916175, 3.5012458695233284e-08 
16.471726053967036, 1.3775650488211224e-08 
16.682902029017892, 1.4497629776512663e-08 
16.894078004068753, 8.7309328472281e-08 
17.10525397911961, 2.1565151095774217e-08 
17.31642995417047, 2.3568300362911388e-08 
17.52760592922133, 2.0489871548576404e-08 
17.73878190427219, 4.6758847158530875e-08 
17.949957879323048, 2.1970928224765337e-08 
18.161133854373908, 1.3231387786865737e-09 
18.37230982942477, 3.174395014876999e-09 
18.58348580447563, 1.2873544314494582e-08 
18.794661779526486, 7.328925733718409e-09 
19.005837754577346, 1.3469588484233885e-08 
19.217013729628206, 2.3785950561602664e-09 
19.428189704679067, 2.8870125152777454e-09 
19.639365679729924, 8.75743315818995e-09 
19.850541654780784, 2.0225110550287434e-08 
20.061717629831644, 1.2014627963176746e-08 
20.2728936048825, 1.3077714476551494e-08 
20.48406957993336, 9.597902281258264e-09 
20.695245554984222, 3.0991281814185295e-09 
20.906421530035082, 3.743774018713088e-09 
21.11759750508594, 3.1661099501727165e-08 
21.3287734801368, 1.6299702213858033e-08 
21.53994945518766, 1.2382100214724573e-09 
21.75112543023852, 3.132839459296447e-08 
21.962301405289377, 4.3258794563280613e-08 
22.173477380340238, 1.2337971789764067e-08 
22.384653355391098, 1.3954529183594992e-08 
22.59582933044196, 7.428515958958053e-08 
22.807005305492815, 4.8919258171505146e-08 
23.018181280543676, 2.2588029436328442e-08 
23.229357255594536, 3.434692543689506e-09 
23.440533230645396, 3.817941336678665e-08 
23.651709205696253, 2.5301843233499217e-08 
23.862885180747114, 2.294409238846377e-08 
24.074061155797974, 3.0792181946042506e-08 
24.28523713084883, 3.227159073410811e-09 
24.49641310589969, 3.828557188836047e-09 
24.70758908095055, 6.169755000703495e-08 
24.918765056001412, 9.79111690676401e-08 
25.12994103105227, 1.7565643503209326e-08 
25.34111700610313, 6.00536587961091e-08 
25.55229298115399, 9.455653483816328e-08 
25.76346895620485, 1.296093292002478e-07 
25.974644931255703, 1.490752835056581e-08 
26.185820906306564, 5.0061248684810746e-08 
26.396996881357424, 3.042639127203605e-08 
26.608172856408284, 5.77371217921357e-08 
26.81934883145914, 1.8664073725212823e-07 
27.03052480651, 7.718100588509173e-08 

FWH - Lz = 0.2
Strouhal number, PSD of SPL 
0.0, 0.7974007463043452 
0.21145940810455516, 1.4221174027095878 
0.4229188162091103, 1.172711644935059 
0.6343782243136655, 0.2539271330426525 
0.8458376324182206, 0.043522554623372844 
1.0572970405227757, 0.010533305891309748 
1.268756448627331, 0.027116276933525515 
1.480215856731886, 0.023221003381216337 
1.6916752648364413, 0.008576526582679506 
1.9031346729409964, 0.0057805360621360595 
2.1145940810455515, 0.002971002069438457 
2.3260534891501066, 0.0014307086954209545 
2.537512897254662, 0.0032678430338456605 
2.748972305359217, 0.010327057905021027 
2.960431713463772, 0.006097426251676006 
3.171891121568327, 0.00668057406342875 
3.3833505296728825, 0.023007453042874382 
3.5948099377774376, 0.002944667018541252 
3.8062693458819927, 0.004423547509523772 
4.017728753986548, 0.0014745109776403455 
4.229188162091103, 0.00016200521949451957 
4.440647570195658, 0.000332766428940156 
4.652106978300213, 0.00099091571088309 
4.863566386404768, 0.00019131782294286908 
5.075025794509324, 0.001054606974089464 
5.286485202613879, 0.0006880063125450644 
5.497944610718434, 0.0011987409924208616 
5.709404018822989, 0.0005785746179124936 
5.920863426927544, 0.00017371448422323052 
6.132322835032099, 0.00025804998726613787 
6.343782243136654, 0.00011095778086154777 
6.55524165124121, 0.00011741734746982425 
6.766701059345765, 0.00011668307446659779 
6.97816046745032, 9.211610183287137e-05 
7.189619875554875, 7.527001999755633e-05 
7.40107928365943, 7.364003621248598e-05 
7.6125386917639855, 4.983718056324161e-05 
7.823998099868541, 6.4273298647528e-05 
8.035457507973096, 0.00010176332444934834 
8.24691691607765, 1.4909236767802735e-05 
8.458376324182206, 1.9433347929592494e-05 
8.669835732286762, 3.393689206715391e-05 
8.881295140391316, 2.604715991516767e-05 
9.092754548495872, 5.6816848486964147e-05 
9.304213956600426, 1.2573219385723985e-05 
9.515673364704982, 6.1005350187400875e-06 
9.727132772809536, 5.367062612993706e-06 
9.938592180914092, 6.2467992704028245e-06 
10.150051589018648, 7.57562294537068e-06 
10.361510997123203, 2.3509591803015723e-06 
10.572970405227759, 1.5109947361564256e-06 
10.784429813332313, 1.0154977717798545e-06 
10.995889221436869, 7.460181177297926e-07 
11.207348629541423, 5.159319634268563e-06 
11.418808037645977, 1.4502558872308806e-05 
11.630267445750533, 4.261542410714637e-06 
11.841726853855087, 1.287323321267516e-06 
12.053186261959643, 7.888501505233257e-07 
12.264645670064198, 2.9090152256461007e-06 
12.476105078168754, 2.6307887373564314e-06 
12.687564486273308, 1.3398770545186394e-06 
12.899023894377864, 6.58287068142506e-07 
13.11048330248242, 1.7187181193596982e-06 
13.321942710586974, 2.7103976996963025e-07 
13.53340211869153, 4.0115007097296483e-07 
13.744861526796084, 3.5657451027085316e-07 
13.95632093490064, 1.659716815677242e-07 
14.167780343005195, 9.115950425210908e-08 
14.37923975110975, 1.166513429776264e-07 
14.590699159214306, 4.058981878674455e-07 
14.80215856731886, 1.7637758048742334e-06 
15.013617975423417, 4.716263679303336e-07 
15.225077383527971, 4.2228900206377347e-07 
15.436536791632527, 1.881531302974564e-07 
15.647996199737081, 6.33445168427309e-08 
15.859455607841635, 6.059028831340739e-08 
16.07091501594619, 8.412905806985165e-08 
16.282374424050747, 6.549615274916381e-08 
16.4938338321553, 4.720949993808882e-08 
16.705293240259856, 1.5548781034329096e-08 
16.91675264836441, 5.6099184649901855e-08 
17.128212056468968, 1.7918906632241714e-07 
17.339671464573524, 8.717174344916395e-08 
17.551130872678076, 3.398792331018525e-08 
17.762590280782632, 7.117545402225467e-08 
17.974049688887188, 5.138830089151835e-08 
18.185509096991744, 1.8688923764596883e-08 
18.396968505096297, 4.743797240060881e-08 
18.608427913200853, 5.8580733911230763e-08 
18.81988732130541, 5.605247715941455e-08 
19.031346729409965, 9.848891076072619e-09 
19.24280613751452, 5.810546880837358e-08 
19.454265545619073, 1.1290847297988941e-08 
19.66572495372363, 3.524316868110149e-08 
19.877184361828185, 1.2531359991654643e-08 
20.08864376993274, 7.332290032009503e-08 
20.300103178037297, 3.237600376730061e-08 
20.51156258614185, 1.3620609728455526e-08 
20.723021994246405, 5.15838922853652e-08 
20.93448140235096, 3.0400038797363246e-08 
21.145940810455517, 2.434274448460527e-08 
21.35740021856007, 2.1127496023061462e-08 
21.568859626664626, 5.399008273468939e-09 
21.78031903476918, 1.2008268583268092e-08 
21.991778442873738, 6.302566182596081e-09 
22.203237850978294, 1.8572481642178238e-08 
22.414697259082846, 2.458025455268914e-08 
22.6261566671874, 5.655964778575211e-09 
22.837616075291955, 4.26470926723242e-09 
23.04907548339651, 2.2780675656161196e-08 
23.260534891501067, 2.8702085663716166e-08 
23.47199429960562, 2.552804899121521e-08 
23.683453707710175, 1.2508810145848144e-08 
23.89491311581473, 5.68509651302886e-09 
24.106372523919287, 4.49473748217815e-09 
24.31783193202384, 1.1724847299215303e-08 
24.529291340128395, 1.5265484452788103e-08 
24.74075074823295, 1.8303050866684172e-08 
24.952210156337507, 3.2536392458235607e-08 
25.163669564442063, 3.2506266666970747e-09 
25.375128972546616, 1.246589490433019e-08 
25.586588380651172, 8.135576361791718e-09 
25.798047788755728, 9.504835252505003e-09 
26.009507196860284, 1.0380235343002433e-08 
26.22096660496484, 1.4515586694522016e-08 
26.432426013069392, 6.231244406656029e-09 
26.643885421173948, 1.1011008018772893e-08 
26.855344829278504, 6.567296736650377e-09 
27.06680423738306, 8.333297146956821e-09 
27.278263645487616, 3.0140219602476305e-09 
27.48972305359217, 1.4444243514787293e-08 
27.701182461696725, 6.144617970093021e-09 

FWH - Lz = 1.0
Strouhal number, PSD of SPL 
0.0, 0.8316339481909675 
0.2114839414024732, 1.4487964844450354 
0.4229678828049464, 1.2041077044800508 
0.6344518242074196, 0.26310820951389513 
0.8459357656098928, 0.04459858835161369 
1.057419707012366, 0.010768602231755344 
1.2689036484148393, 0.027487502938669126 
1.4803875898173124, 0.023082860029057482 
1.6918715312197856, 0.008692462780185307 
1.903355472622259, 0.005926620849034045 
2.114839414024732, 0.0030439993926087926 
2.3263233554272054, 0.0014640991058527725 
2.5378072968296785, 0.003231014729887174 
2.7492912382321517, 0.010409167225132354 
2.960775179634625, 0.00617303738847541 
3.1722591210370985, 0.006837103040751892 
3.3837430624395712, 0.023436776457800436 
3.5952270038420444, 0.002993378160530521 
3.806710945244518, 0.004522681954898154 
4.018194886646991, 0.0014989933185564199 
4.229678828049464, 0.00016789020193715777 
4.441162769451937, 0.0003405496641693188 
4.652646710854411, 0.0010124288473553698 
4.864130652256884, 0.0001857790679613746 
5.075614593659357, 0.0010574617450089345 
5.28709853506183, 0.0006653433947891214 
5.498582476464303, 0.0011852843807925253 
5.710066417866777, 0.0005530605435697121 
5.92155035926925, 0.00017008635691442337 
6.133034300671723, 0.00024265086997635885 
6.344518242074197, 0.00010607326943620856 
6.55600218347667, 0.00011269562600372041 
6.7674861248791425, 0.0001156113059424054 
6.978970066281616, 8.8172141521052e-05 
7.190454007684089, 7.568648345966655e-05 
7.401937949086562, 7.122898936138275e-05 
7.613421890489036, 4.823154062342924e-05 
7.824905831891509, 6.247919644238524e-05 
8.036389773293982, 9.526671197139875e-05 
8.247873714696455, 1.3389189725294455e-05 
8.459357656098929, 1.8075046709943414e-05 
8.670841597501402, 3.0952787703439284e-05 
8.882325538903874, 2.4616449417897766e-05 
9.093809480306348, 5.2568674015152185e-05 
9.305293421708821, 1.1388094803012419e-05 
9.516777363111295, 5.514703916593711e-06 
9.728261304513769, 4.5590383170817385e-06 
9.939745245916242, 5.80528687373954e-06 
10.151229187318714, 6.392343509642371e-06 
10.362713128721186, 1.8509211176812656e-06 
10.57419707012366, 1.3248221644284516e-06 
10.785681011526133, 9.073674382289486e-07 
10.997164952928607, 6.634874598841085e-07 
11.20864889433108, 4.630823571782262e-06 
11.420132835733554, 1.24847697413342e-05 
11.631616777136026, 3.6854511987764983e-06 
11.8431007185385, 1.0709261696172724e-06 
12.054584659940973, 6.633682198705133e-07 
12.266068601343447, 2.522718930598161e-06 
12.47755254274592, 2.3357870851403133e-06 
12.689036484148394, 1.1821416286931352e-06 
12.900520425550866, 6.246954455536972e-07 
13.11200436695334, 1.3511596466769725e-06 
13.323488308355811, 1.8190579224090814e-07 
13.534972249758285, 3.108409646211804e-07 
13.746456191160759, 2.721924751709882e-07 
13.957940132563232, 1.3851319563725458e-07 
14.169424073965706, 6.849993564532413e-08 
14.380908015368178, 9.792403363065965e-08 
14.592391956770651, 3.2178085045270123e-07 
14.803875898173125, 1.3552540338330084e-06 
15.015359839575598, 3.307774731035448e-07 
15.226843780978072, 3.628567129510624e-07 
15.438327722380546, 1.2872660596186527e-07 
15.649811663783018, 3.952652078684765e-08 
15.861295605185491, 6.166386233784954e-08 
16.072779546587963, 4.313676714239549e-08 
16.284263487990437, 4.896108442739399e-08 
16.49574742939291, 4.575183374905484e-08 
16.707231370795384, 1.3825976565327664e-08 
16.918715312197858, 5.026387329280059e-08 
17.13019925360033, 9.87808882919735e-08 
17.341683195002805, 3.859798362668306e-08 
17.55316713640528, 2.3501369259063735e-08 
17.76465107780775, 3.1899035412274574e-08 
17.976135019210222, 1.2748289555653437e-08 
18.187618960612696, 9.512036543818296e-09 
18.39910290201517, 3.9087887443100146e-08 
18.610586843417643, 4.278789196125296e-08 
18.822070784820117, 3.269386814826468e-08 
19.03355472622259, 7.959555449958035e-09 
19.24503866762506, 2.8652526259069973e-08 
19.456522609027537, 8.819521232866457e-09 
19.668006550430007, 1.2562989485207203e-08 
19.879490491832485, 8.976423039886078e-09 
20.090974433234955, 5.6895406636362e-08 
20.30245837463743, 2.5551493176909723e-08 
20.513942316039902, 9.540194811230599e-09 
20.725426257442372, 1.720682397442966e-08 
20.93691019884485, 1.4857958888759421e-08 
21.14839414024732, 1.5212082211730712e-08 
21.359878081649796, 1.3732710498617948e-08 
21.571362023052266, 3.737058565240997e-09 
21.78284596445474, 9.8053767975331e-09 
21.994329905857214, 1.9598367157159563e-09 
22.205813847259687, 6.39545977459441e-09 
22.41729778866216, 8.274500909222039e-09 
22.628781730064635, 2.1954266133598457e-09 
22.840265671467108, 2.555045291597898e-09 
23.051749612869582, 7.138651818932118e-09 
23.263233554272052, 1.1994973002896924e-08 
23.47471749567453, 6.230074603512052e-09 
23.686201437077, 1.3004755502953248e-09 
23.897685378479473, 7.564725456650812e-10 
24.109169319881946, 3.1894223346078263e-09 
24.32065326128442, 6.185002363497962e-09 
24.532137202686894, 2.796676784276332e-09 
24.743621144089364, 6.396796275489132e-09 
24.95510508549184, 6.1231253485965846e-09 
25.16658902689431, 1.7876770973008417e-09 
25.378072968296788, 2.0741542717252673e-09 
25.589556909699258, 5.959103463776674e-10 
25.80104085110173, 1.97232976266313e-09 
26.012524792504205, 4.4511566861698544e-09 
26.22400873390668, 2.5870836714050475e-09 
26.435492675309153, 2.321960806670482e-09 
26.646976616711623, 3.0622436326950713e-09 
26.8584605581141, 6.730183813986742e-10 
27.06994449951657, 5.071823514358502e-10 
27.281428440919044, 1.1964253017361803e-09 
27.492912382321517, 1.3869737004304749e-09 
27.70439632372399, 9.056164214174527e-10 

FWH - Lz = 3.0
Strouhal number, PSD of SPL 
0.0, 1.921300733716678 
0.2116871262247031, 1.6511871040408346 
0.4233742524494062, 1.3952279706577175 
0.6350613786741093, 0.3346485590900454 
0.8467485048988124, 0.054159289494282455 
1.0584356311235155, 0.009811347228436925 
1.2701227573482186, 0.02492095179074073 
1.4818098835729216, 0.025197763803699806 
1.6934970097976247, 0.0037315369889956867 
1.9051841360223278, 0.006168089880628915 
2.116871262247031, 0.0025996143918832503 
2.328558388471734, 0.00137448982582244 
2.540245514696437, 0.0030160994292366535 
2.75193264092114, 0.011952022999586242 
2.9636197671458433, 0.007110530451904461 
3.1753068933705464, 0.009226722251983914 
3.3869940195952495, 0.02099254725297676 
3.5986811458199526, 0.002903419196236764 
3.8103682720446557, 0.005496906776386658 
4.022055398269359, 0.0015793211487009993 
4.233742524494062, 0.00010077534903093737 
4.445429650718765, 0.0005037448480008028 
4.657116776943468, 0.000514960890475021 
4.868803903168171, 7.791039634716489e-05 
5.080491029392874, 0.0004273186684681561 
5.292178155617578, 0.00017368532023415766 
5.50386528184228, 0.0003030600345367807 
5.7155524080669835, 0.00011536596477500442 
5.927239534291687, 4.167139650003299e-05 
6.13892666051639, 5.662105886962297e-05 
6.350613786741093, 5.597632200686052e-05 
6.562300912965796, 1.9739607801694925e-05 
6.773988039190499, 4.499093307232576e-05 
6.985675165415202, 5.33245968523299e-06 
7.197362291639905, 4.166657355777425e-05 
7.409049417864608, 1.035012987333545e-05 
7.620736544089311, 4.564474080077524e-06 
7.832423670314014, 7.516694431187091e-06 
8.044110796538718, 6.460844083185545e-06 
8.25579792276342, 2.3050699825605405e-06 
8.467485048988124, 4.150140967754218e-06 
8.679172175212827, 3.1317590105607917e-06 
8.89085930143753, 6.304407312260781e-06 
9.102546427662233, 1.0724192893244227e-05 
9.314233553886936, 1.3213141931659993e-06 
9.52592068011164, 1.1336056615150656e-06 
9.737607806336342, 1.2018424973155983e-06 
9.949294932561045, 2.1177177114229554e-06 
10.160982058785748, 1.365508004592043e-06 
10.372669185010452, 7.506973222379532e-08 
10.584356311235156, 1.58875392552638e-07 
10.796043437459858, 9.898583767427318e-08 
11.00773056368456, 1.6109185877280063e-07 
11.219417689909264, 3.431721537524236e-07 
11.431104816133967, 9.021740505321423e-07 
11.64279194235867, 1.4243871469829816e-07 
11.854479068583373, 6.03405510516124e-08 
12.066166194808076, 2.1471214888696373e-07 
12.27785332103278, 1.20605627176521e-07 
12.489540447257482, 3.410105485193102e-07 
12.701227573482186, 9.976672933415225e-08 
12.912914699706889, 1.2646638626742126e-07 
13.124601825931592, 1.7666286221753326e-07 
13.336288952156295, 3.7114101811743893e-08 
13.547976078380998, 1.1758292232106614e-08 
13.759663204605701, 2.630161951379437e-08 
13.971350330830404, 4.7349015420995397e-08 
14.183037457055107, 1.2771536214617432e-08 
14.39472458327981, 1.0071009803045654e-08 
14.606411709504513, 6.079758851787352e-08 
14.818098835729216, 2.085475973808377e-07 
15.02978596195392, 3.3365399969769536e-08 
15.241473088178623, 3.4402500636088974e-08 
15.453160214403328, 1.3315423030768683e-08 
15.664847340628029, 4.166119290898867e-09 
15.876534466852732, 1.7995707960073845e-08 
16.088221593077435, 5.862408945988272e-09 
16.299908719302138, 4.206598872365041e-08 
16.51159584552684, 2.5219228287079913e-08 
16.723282971751544, 2.0651530721678285e-09 
16.934970097976247, 4.826290771504129e-09 
17.14665722420095, 1.0256558358819368e-08 
17.358344350425654, 4.0194015628149005e-09 
17.570031476650357, 7.341260284490519e-09 
17.78171860287506, 3.5499693116452993e-10 
17.993405729099763, 2.3867582848590863e-09 
18.205092855324466, 2.602751779546742e-09 
18.416779981549166, 1.9218609229329287e-09 
18.628467107773872, 6.762408015106076e-09 
18.840154233998575, 4.281391650057164e-09 
19.05184136022328, 2.4256418324429394e-09 
19.26352848644798, 2.6218391090239385e-09 
19.475215612672685, 1.2795267982618152e-09 
19.686902738897388, 1.2271145910028482e-09 
19.89858986512209, 2.818521529669716e-09 
20.110276991346794, 2.1061348468828244e-09 
20.321964117571497, 1.0290403663089387e-09 
20.5336512437962, 5.044689814125412e-09 
20.745338370020903, 1.3577467350404384e-09 
20.957025496245606, 8.584430804837151e-10 
21.168712622470313, 1.847353587158963e-09 
21.380399748695012, 1.6246718268752367e-09 
21.592086874919715, 8.096178311151063e-10 
21.80377400114442, 9.657223691645503e-10 
22.01546112736912, 2.2839463987065872e-10 
22.227148253593825, 3.4052591769091083e-10 
22.438835379818528, 3.324742369826012e-10 
22.65052250604323, 6.407125124520211e-10 
22.862209632267934, 9.589345261088585e-10 
23.073896758492637, 3.1004627510273747e-10 
23.28558388471734, 3.8094816454619895e-10 
23.497271010942043, 1.452394100839063e-10 
23.708958137166746, 2.935837554020839e-10 
23.92064526339145, 2.0455528428036318e-10 
24.132332389616153, 4.7225877414210084e-11 
24.344019515840856, 7.366517583607855e-10 
24.55570664206556, 1.3715200184950764e-10 
24.767393768290262, 6.022871388362039e-10 
24.979080894514965, 1.6671018115923271e-10 
25.190768020739668, 6.851687406560357e-10 
25.40245514696437, 1.8028805448967963e-10 
25.614142273189074, 3.5356065376659403e-10 
25.825829399413777, 3.9987538406022163e-10 
26.037516525638484, 3.035135232608169e-10 
26.249203651863183, 2.2053134004823777e-10 
26.460890778087887, 4.675143216291275e-10 
26.67257790431259, 1.0471508991685906e-09 
26.884265030537293, 3.4696693537564633e-10 
27.095952156761996, 2.8480070298856866e-10 
27.3076392829867, 7.109520188393445e-10 
27.519326409211402, 5.114196615663432e-10 
27.731013535436105, 4.302826109271055e-10 

FWH - Lz = 5.0
Strouhal number, PSD of SPL 
0.0, 0.7689142105728425 
0.2112732509870235, 0.9304301893155635 
0.422546501974047, 0.930936709561656 
0.6338197529610705, 0.22124420351893506 
0.845093003948094, 0.03914524774730275 
1.0563662549351174, 0.007964044854987501 
1.267639505922141, 0.020408400225662766 
1.4789127569091645, 0.03199416417735295 
1.690186007896188, 0.005467451788492294 
1.9014592588832115, 0.006104832917807279 
2.1127325098702348, 0.0026343424441244417 
2.324005760857258, 0.002492833399200171 
2.535279011844282, 0.0026937806060841844 
2.7465522628313055, 0.012394768399880067 
2.957825513818329, 0.008313417324002004 
3.1690987648053524, 0.007403700205758218 
3.380372015792376, 0.013045594818026807 
3.5916452667793997, 0.002178743349825048 
3.802918517766423, 0.0033575210592903357 
4.014191768753446, 0.0008127257725110235 
4.2254650197404695, 0.00010777185832725002 
4.436738270727493, 0.00024318840974201858 
4.648011521714516, 0.0002442581278622341 
4.859284772701541, 6.0253560212556995e-05 
5.070558023688564, 0.0003498073580142077 
5.2818312746755876, 0.00017528278920546058 
5.493104525662611, 0.0002833242815206823 
5.704377776649634, 0.00010972070112415468 
5.915651027636658, 4.350698105105419e-05 
6.126924278623681, 5.0437967108707765e-05 
6.338197529610705, 5.262350958395622e-05 
6.549470780597728, 3.629301742263153e-05 
6.760744031584752, 3.3541618509230014e-05 
6.972017282571776, 1.272756378825495e-05 
7.183290533558799, 3.069173174760269e-05 
7.394563784545823, 1.372556014044877e-05 
7.605837035532846, 5.666305870412008e-06 
7.817110286519869, 6.130292097806156e-06 
8.028383537506892, 4.183270571758928e-06 
8.239656788493916, 1.0023373946050238e-06 
8.450930039480939, 3.8645785966400936e-06 
8.662203290467962, 4.281459519226331e-06 
8.873476541454986, 4.112357154187409e-06 
9.08474979244201, 7.5427529429799966e-06 
9.296023043429033, 9.265251470059113e-07 
9.507296294416056, 5.136948263030018e-07 
9.718569545403081, 4.7523559496256895e-07 
9.929842796390105, 2.2542701121414703e-06 
10.141116047377128, 5.975783211905479e-07 
10.352389298364152, 2.0745457049662926e-07 
10.563662549351175, 1.055083961985238e-07 
10.774935800338199, 1.6559300472891305e-07 
10.986209051325222, 2.6895831095538077e-08 
11.197482302312245, 4.3305310114355213e-07 
11.408755553299269, 8.298053450586023e-07 
11.620028804286294, 7.788771764006535e-08 
11.831302055273316, 1.0135191904687319e-07 
12.04257530626034, 2.989739342086786e-07 
12.253848557247363, 1.0995831739985827e-07 
12.465121808234386, 2.0178181361665085e-07 
12.67639505922141, 1.4443918700063533e-07 
12.887668310208433, 2.4778552952661042e-08 
13.098941561195456, 5.4495921918370855e-08 
13.31021481218248, 2.410773614390507e-08 
13.521488063169503, 1.344790669535329e-08 
13.732761314156527, 2.6479648763735e-08 
13.944034565143552, 1.8232538373580437e-08 
14.155307816130575, 1.1875883780916683e-08 
14.366581067117599, 9.77304487706943e-09 
14.577854318104622, 2.611829432913771e-08 
14.789127569091645, 1.0443228929153514e-07 
15.000400820078669, 1.3222172900914769e-08 
15.211674071065692, 2.1357367041032048e-08 
15.422947322052714, 8.542819354018091e-09 
15.634220573039737, 1.0940952214512935e-08 
15.84549382402676, 2.0719314098782312e-08 
16.056767075013784, 3.5892101068739237e-09 
16.268040326000808, 2.5799458559335135e-08 
16.47931357698783, 1.882718015635241e-08 
16.690586827974855, 2.906594381811338e-09 
16.901860078961878, 3.337545306901174e-09 
17.1131333299489, 3.509503748320492e-09 
17.324406580935925, 4.279648997657295e-09 
17.53567983192295, 3.6873535922007473e-09 
17.74695308290997, 1.940496299702244e-10 
17.958226333896995, 3.831784881975956e-10 
18.16949958488402, 3.84283120535697e-09 
18.380772835871042, 6.322234781153453e-09 
18.592046086858065, 3.3646348504295976e-09 
18.80331933784509, 2.00468081800731e-09 
19.014592588832112, 6.605012663123601e-10 
19.22586583981914, 4.21089664867783e-09 
19.437139090806163, 1.860238532414415e-10 
19.648412341793186, 3.524004200851235e-09 
19.85968559278021, 1.0774737559249482e-10 
20.070958843767233, 2.582941061536423e-09 
20.282232094754256, 1.6002707406399519e-09 
20.49350534574128, 2.0552024998667007e-09 
20.704778596728303, 5.589826534750889e-10 
20.916051847715327, 7.358245036602174e-10 
21.12732509870235, 2.4048898654167833e-09 
21.338598349689374, 2.2398579290912253e-09 
21.549871600676397, 1.9645862200357696e-09 
21.76114485166342, 6.002136680601025e-10 
21.972418102650444, 4.871076440061054e-10 
22.183691353637467, 7.228761268024185e-10 
22.39496460462449, 1.6566274973486383e-09 
22.606237855611514, 1.561778219334699e-10 
22.817511106598538, 1.1175816618749946e-09 
23.02878435758556, 2.2629081417974929e-10 
23.240057608572588, 2.0474625642747475e-09 
23.45133085955961, 3.250196075102354e-10 
23.66260411054663, 1.0391553457107936e-09 
23.873877361533655, 1.9438486348232876e-10 
24.08515061252068, 7.089286928941945e-10 
24.2964238635077, 1.2641278780261174e-09 
24.507697114494725, 5.830810218731725e-10 
24.71897036548175, 1.8210531238540337e-09 
24.930243616468772, 3.9050025340840317e-10 
25.141516867455795, 1.0376266619658721e-09 
25.35279011844282, 4.0471687939937416e-10 
25.564063369429842, 7.747771013343733e-10 
25.775336620416866, 1.8474907881091065e-10 
25.98660987140389, 8.481081275767439e-10 
26.197883122390913, 9.966567498032461e-10 
26.409156373377936, 2.1683087696791255e-10 
26.62042962436496, 1.1627779564831831e-09 
26.831702875351983, 1.6618407770022396e-10 
27.042976126339006, 9.554644765472113e-10 
27.25424937732603, 6.01884286760733e-10 
27.465522628313053, 1.985698045664642e-09 
27.67679587930008, 5.375652228312609e-11 
27.888069130287104, 4.49589466051333e-10 

FWH - Lz = 7.0
Strouhal number, PSD of SPL 
0.0, 0.1983622130302213 
0.2118181802164722, 0.3628512979578281 
0.4236363604329444, 0.344063109495798 
0.6354545406494166, 0.11768153643692503 
0.8472727208658888, 0.04005557782852612 
1.059090901082361, 0.015469375923912124 
1.2709090812988333, 0.029021970351438164 
1.4827272615153055, 0.025184011560064216 
1.6945454417317776, 0.0043407650447490065 
1.9063636219482498, 0.0055552978610734485 
2.118181802164722, 0.0028002503691729763 
2.329999982381194, 0.0013023803640307976 
2.5418181625976666, 0.0037593521691958614 
2.7536363428141386, 0.008896655600651369 
2.965454523030611, 0.004173110791968722 
3.1772727032470827, 0.0036572685457892085 
3.389090883463555, 0.00703307063547332 
3.6009090636800276, 0.0011687972758508698 
3.8127272438964996, 0.0022234040931836197 
4.024545424112972, 0.0008290007667506412 
4.236363604329444, 0.0001793153508362186 
4.448181784545916, 0.0002538168970866698 
4.659999964762388, 0.0002386135542838761 
4.871818144978861, 9.814506540544011e-05 
5.083636325195333, 0.00021799732432944575 
5.295454505411805, 0.00016736364987791045 
5.507272685628277, 0.0001875103518075877 
5.719090865844749, 8.421979836662288e-05 
5.930909046061222, 5.63495338857282e-05 
6.142727226277694, 6.115574598666095e-05 
6.354545406494165, 6.277606104524836e-05 
6.566363586710638, 3.8779124850136586e-05 
6.77818176692711, 1.9023839865711012e-05 
6.989999947143583, 8.979227835719791e-06 
7.201818127360055, 2.839784226824743e-05 
7.413636307576526, 1.717275437055071e-05 
7.625454487792999, 1.2043975263469055e-05 
7.837272668009471, 7.887622798777539e-06 
8.049090848225944, 4.0265598171119345e-06 
8.260909028442416, 5.374952011441983e-07 
8.472727208658888, 1.3495636979036176e-06 
8.68454538887536, 1.3739536258094932e-06 
8.896363569091832, 2.9939684472200948e-06 
9.108181749308304, 6.4439322575525245e-06 
9.319999929524776, 1.576442343267019e-06 
9.53181810974125, 2.2340373279881635e-07 
9.743636289957722, 8.551950055157058e-07 
9.955454470174194, 2.1798775886862565e-06 
10.167272650390666, 5.781529516863468e-07 
10.379090830607137, 3.379714568254426e-07 
10.59090901082361, 2.827579400225181e-07 
10.802727191040082, 1.1998070673317993e-07 
11.014545371256554, 5.1901895480878855e-08 
11.226363551473026, 4.4082297332451853e-07 
11.438181731689498, 6.215521398046802e-07 
11.64999991190597, 1.3250627274742083e-07 
11.861818092122444, 4.604871788004367e-08 
12.073636272338916, 2.738554397464365e-07 
12.285454452555388, 1.421557825797554e-07 
12.497272632771859, 1.756396467230592e-07 
12.70909081298833, 1.063560050369534e-07 
12.920908993204804, 5.959994499398867e-08 
13.132727173421276, 1.3127446491142223e-07 
13.344545353637749, 7.354129185962255e-08 
13.55636353385422, 3.020453957113937e-08 
13.768181714070693, 4.165249152926097e-08 
13.979999894287166, 2.1595807809605293e-08 
14.191818074503638, 2.286425989484834e-08 
14.40363625472011, 1.091607380468183e-08 
14.615454434936582, 5.074774089330098e-08 
14.827272615153053, 1.3338445390122649e-07 
15.039090795369527, 1.7272896643123376e-08 
15.250908975585999, 1.6849296261628684e-08 
15.46272715580247, 1.539519483574208e-08 
15.674545336018943, 7.660981160954081e-09 
15.886363516235415, 1.2649139893930944e-08 
16.09818169645189, 2.8662046098432033e-09 
16.30999987666836, 1.2550498768959902e-08 
16.521818056884833, 7.129727765290258e-09 
16.733636237101305, 3.098675547033959e-09 
16.945454417317777, 3.1756142843978596e-09 
17.15727259753425, 5.05487688721536e-09 
17.36909077775072, 3.6627001898808107e-09 
17.580908957967193, 2.4364415722581783e-09 
17.792727138183665, 1.8878382884758478e-09 
18.004545318400137, 6.409866097342005e-10 
18.21636349861661, 8.401817554571513e-10 
18.42818167883308, 1.6084886855551159e-09 
18.639999859049553, 3.3268815561802354e-09 
18.851818039266025, 1.3829748638424872e-09 
19.0636362194825, 1.004828013169882e-09 
19.275454399698972, 1.0808073134114534e-09 
19.487272579915444, 4.342084500084885e-10 
19.699090760131917, 5.574600689165821e-10 
19.91090894034839, 3.0901127070437873e-09 
20.12272712056486, 4.829652634490385e-09 
20.334545300781333, 1.56150395503377e-09 
20.5463634809978, 3.829952046867611e-09 
20.758181661214273, 1.623586990313379e-09 
20.969999841430745, 1.4433676552213504e-09 
21.18181802164722, 6.255524914451746e-10 
21.393636201863693, 1.6201122690864947e-09 
21.605454382080165, 8.646121628548659e-10 
21.817272562296637, 1.0693515972370153e-09 
22.02909074251311, 5.595709823116573e-10 
22.24090892272958, 1.1491450050521941e-10 
22.452727102946053, 6.468177098098552e-11 
22.664545283162525, 4.627521743842724e-10 
22.876363463378997, 5.799017802149385e-10 
23.08818164359547, 8.233942637784044e-10 
23.29999982381194, 6.297999842205432e-10 
23.511818004028417, 6.644614646525037e-11 
23.72363618424489, 8.219563369702366e-11 
23.93545436446136, 3.5836579324470326e-10 
24.147272544677833, 3.846769787097391e-10 
24.359090724894305, 2.0626523179405906e-10 
24.570908905110777, 2.5400836774046595e-10 
24.78272708532725, 3.4628041496180386e-10 
24.994545265543717, 8.00756441524579e-11 
25.20636344576019, 4.6127611914963777e-10 
25.41818162597666, 5.147941853230742e-10 
25.629999806193137, 3.3920112138477225e-11 
25.84181798640961, 2.168297678546792e-10 
26.05363616662608, 9.627942017102383e-11 
26.265454346842553, 2.2364981531116798e-10 
26.477272527059025, 1.5116021394783934e-10 
26.689090707275497, 5.234428617826574e-10 
26.90090888749197, 3.597732886787808e-11 
27.11272706770844, 9.42220614661516e-11 
27.324545247924913, 1.777302075742392e-10 
27.536363428141385, 1.5282648775403983e-10 
27.748181608357857, 3.880700789384148e-11 
27.959999788574333, 7.806533229646824e-11 

FWH - Lz = 9.0
Strouhal number, PSD of SPL 
0.0, 0.14092480380219716 
0.21168770983630308, 0.8977004758714067 
0.42337541967260617, 0.5796185528867 
0.6350631295089093, 0.11539483418128056 
0.8467508393452123, 0.030306613067163927 
1.0584385491815154, 0.011341721103009902 
1.2701262590178186, 0.03951653964897847 
1.4818139688541216, 0.041335325846884 
1.6935016786904247, 0.003716251056011155 
1.905189388526728, 0.01367215475687971 
2.1168770983630307, 0.0025613668333061834 
2.328564808199334, 0.0010885381737716882 
2.5402525180356372, 0.003572724630504761 
2.7519402278719403, 0.008221970565478439 
2.9636279377082433, 0.004283317710815126 
3.1753156475445463, 0.005085440032380359 
3.3870033573808493, 0.01039828024324714 
3.598691067217153, 0.001988216301268887 
3.810378777053456, 0.003963042641381302 
4.022066486889758, 0.000913633724783404 
4.2337541967260615, 9.806515726359523e-05 
4.4454419065623645, 0.0001272265040413032 
4.657129616398668, 0.00013783661901903965 
4.868817326234971, 8.744597042447883e-05 
5.0805050360712745, 0.00030415692644767696 
5.2921927459075775, 0.0002443199250604835 
5.5038804557438805, 0.0001762425820343577 
5.715568165580183, 6.827972964690121e-05 
5.927255875416487, 5.7280804831206265e-05 
6.13894358525279, 6.975444523670589e-05 
6.350631295089093, 4.628448188960099e-05 
6.562319004925396, 4.140824996058524e-05 
6.774006714761699, 1.8751263091151536e-05 
6.985694424598002, 7.999527155192844e-06 
7.197382134434306, 3.0378874206355292e-05 
7.409069844270609, 1.8241825572446716e-05 
7.620757554106912, 1.4731156887351445e-05 
7.832445263943215, 1.0940173788376317e-05 
8.044132973779517, 4.094607664151918e-06 
8.25582068361582, 5.369368809606733e-07 
8.467508393452123, 2.859895319956893e-06 
8.679196103288428, 2.7441606003392097e-06 
8.890883813124729, 2.1415097001397907e-06 
9.102571522961032, 5.984473120153234e-06 
9.314259232797337, 1.5362292849203135e-06 
9.525946942633638, 2.2249587532579019e-07 
9.737634652469943, 6.818135633218421e-07 
9.949322362306244, 2.1364020926668834e-06 
10.161010072142549, 9.104048716909865e-07 
10.37269778197885, 3.2727923349856907e-07 
10.584385491815155, 1.5626311254274926e-07 
10.796073201651458, 7.923967919829333e-08 
11.007760911487761, 5.353298131468676e-08 
11.219448621324064, 3.742865280343381e-07 
11.431136331160365, 6.575552274880191e-07 
11.64282404099667, 1.5582021180362598e-07 
11.854511750832973, 3.762827206547567e-08 
12.066199460669276, 2.346405187983738e-07 
12.27788717050558, 1.884301769539024e-07 
12.489574880341882, 2.389027563718098e-07 
12.701262590178185, 1.0677359621737508e-07 
12.91295030001449, 6.622839954772326e-08 
13.124638009850791, 1.5077795902200503e-07 
13.336325719687096, 6.347828338219756e-08 
13.548013429523397, 1.8801665331223153e-08 
13.7597011393597, 4.154603634546252e-08 
13.971388849196003, 3.337968928901857e-08 
14.183076559032306, 2.1362119579410358e-08 
14.394764268868611, 1.3437467022993177e-08 
14.606451978704913, 5.403412801514562e-08 
14.818139688541217, 1.4497304273819157e-07 
15.029827398377519, 2.3805075847699917e-08 
15.241515108213823, 1.8541994878323072e-08 
15.453202818050125, 1.7971273679963243e-08 
15.66489052788643, 3.298218144571978e-09 
15.876578237722732, 7.240783745179979e-09 
16.088265947559034, 8.004555084471338e-09 
16.29995365739534, 1.9414144667954403e-08 
16.51164136723164, 1.0683325995208427e-08 
16.723329077067945, 4.7174155255495935e-09 
16.935016786904246, 5.3193186946759126e-09 
17.14670449674055, 5.557973606077684e-09 
17.358392206576855, 1.6548369750082829e-09 
17.570079916413157, 1.0626939951035596e-09 
17.781767626249458, 2.4637785523410255e-10 
17.993455336085763, 1.2264055929418276e-09 
18.205143045922064, 6.789642972862042e-10 
18.41683075575837, 2.9610469473637358e-09 
18.628518465594674, 4.862737187145108e-09 
18.840206175430975, 2.5254014271482687e-09 
19.051893885267276, 1.3191443866550059e-09 
19.26358159510358, 1.4458996826096557e-09 
19.475269304939886, 1.4281748429998643e-10 
19.686957014776187, 1.0698368203931178e-09 
19.89864472461249, 1.374763761148828e-09 
20.110332434448797, 2.108345162903512e-09 
20.322020144285098, 1.818712722436767e-09 
20.5337078541214, 2.4839121475731425e-09 
20.7453955639577, 6.262875154016748e-10 
20.957083273794005, 1.8094185246100048e-10 
21.16877098363031, 5.215683247515919e-10 
21.38045869346661, 9.192890529215807e-10 
21.592146403302916, 1.0488903432324997e-10 
21.803834113139217, 1.0462813365348215e-09 
22.015521822975522, 3.9927189886388614e-10 
22.227209532811827, 6.585827145626603e-10 
22.438897242648128, 9.045998452002021e-10 
22.65058495248443, 4.009861480156724e-10 
22.86227266232073, 4.724418559586351e-10 
23.07396037215704, 3.3147101074523984e-10 
23.28564808199334, 7.173358753815049e-10 
23.49733579182964, 5.198480381867906e-10 
23.709023501665946, 8.675863216816e-11 
23.92071121150225, 2.029770445515153e-10 
24.132398921338552, 5.450308524539899e-10 
24.344086631174854, 3.4466658780086214e-10 
24.55577434101116, 9.911325579136907e-11 
24.767462050847463, 6.832539340172793e-10 
24.979149760683764, 7.59219252677621e-10 
25.19083747052007, 4.2119224523895314e-10 
25.40252518035637, 1.3101585515725432e-10 
25.614212890192672, 1.1479926195747186e-10 
25.82590060002898, 1.9251583176606533e-10 
26.03758830986528, 4.359625814864032e-10 
26.249276019701583, 8.315382309462267e-10 
26.460963729537884, 3.4734598195297857e-10 
26.672651439374192, 2.3686131737948353e-10 
26.884339149210494, 1.2696363038776499e-10 
27.096026859046795, 5.324471494119319e-10 
27.3077145688831, 6.493997810041017e-10 
27.5194022787194, 1.0665560735624534e-09 
27.731089988555706, 6.727671854545399e-10 
27.942777698392007, 1.5305308765476503e-10 

FWH - Lz = 11.0
Strouhal number, PSD of SPL 
0.0, 0.1342271050880232 
0.2116570645450265, 0.740227489068283 
0.423314129090053, 0.41166995457580297 
0.6349711936350796, 0.0762322766747519 
0.846628258180106, 0.02063969802239219 
1.0582853227251325, 0.010333586851769024 
1.2699423872701592, 0.0265412931033066 
1.4815994518151856, 0.039318854095428464 
1.693256516360212, 0.003990379690214754 
1.9049135809052384, 0.008971396014102049 
2.116570645450265, 0.0025303150909226782 
2.3282277099952915, 0.0007889846539140584 
2.5398847745403184, 0.002958777363223097 
2.7515418390853448, 0.006499605821274013 
2.963198903630371, 0.0041476412796634075 
3.1748559681753976, 0.004381264617872334 
3.386513032720424, 0.007150639124649806 
3.5981700972654505, 0.0014105355217142132 
3.809827161810477, 0.00234462897551523 
4.021484226355503, 0.0007311709072932955 
4.23314129090053, 0.00016876418002488588 
4.444798355445557, 0.00010725125741815956 
4.656455419990583, 0.00017403620916250903 
4.86811248453561, 7.39865309568933e-05 
5.079769549080637, 0.0002199615174359708 
5.291426613625663, 0.00019870518163707054 
5.5030836781706896, 0.00017866532286798468 
5.7147407427157155, 7.30459888404664e-05 
5.926397807260742, 4.431034585711728e-05 
6.138054871805768, 3.6890470779094305e-05 
6.349711936350795, 3.286464168444263e-05 
6.561369000895821, 3.0240952243112326e-05 
6.773026065440848, 1.529908429553159e-05 
6.984683129985875, 1.066442391929372e-05 
7.196340194530901, 1.9558426852131317e-05 
7.407997259075928, 1.3874186435240216e-05 
7.619654323620954, 1.0109081988288762e-05 
7.831311388165981, 6.57728340862308e-06 
8.042968452711007, 3.2132672623881036e-06 
8.254625517256034, 4.788904267712174e-07 
8.46628258180106, 1.3001110914297976e-06 
8.677939646346088, 2.215816684055954e-06 
8.889596710891114, 1.89986038575218e-06 
9.10125377543614, 4.666789798680927e-06 
9.312910839981166, 1.3326269816536785e-06 
9.524567904526194, 2.1828213211897065e-07 
9.73622496907122, 5.071927265894986e-07 
9.947882033616246, 1.5275877882392054e-06 
10.159539098161273, 4.976618604528582e-07 
10.3711961627063, 1.9794008623483033e-07 
10.582853227251325, 1.890538489121115e-07 
10.794510291796351, 8.129487120499534e-08 
11.006167356341379, 5.24860036538298e-08 
11.217824420886405, 4.1103961889218594e-07 
11.429481485431431, 5.164768413806134e-07 
11.641138549976457, 7.053648706701056e-08 
11.852795614521485, 3.926208424279371e-08 
12.06445267906651, 2.042830078872401e-07 
12.276109743611537, 1.1882478501292414e-07 
12.487766808156564, 1.3867106925982333e-07 
12.69942387270159, 1.0169935806261547e-07 
12.911080937246616, 5.932861171931873e-08 
13.122738001791642, 7.761260414153599e-08 
13.33439506633667, 5.30565099230662e-08 
13.546052130881696, 2.23782395217876e-08 
13.757709195426722, 2.8928803767462805e-08 
13.96936625997175, 1.7757851932907663e-08 
14.181023324516776, 1.6562499768802427e-08 
14.392680389061802, 1.0222908927350076e-08 
14.604337453606828, 3.418202473746262e-08 
14.815994518151856, 8.626023026608757e-08 
15.027651582696882, 1.3104472449864925e-08 
15.239308647241907, 1.3507402484687892e-08 
15.450965711786935, 1.1295728032017521e-08 
15.662622776331961, 6.872261192473319e-09 
15.874279840876987, 6.338535076075348e-09 
16.085936905422013, 2.433235351392739e-09 
16.297593969967043, 1.0805984625962443e-08 
16.50925103451207, 8.175487638903171e-09 
16.720908099057095, 2.7817504305258816e-09 
16.93256516360212, 1.9512496248030803e-09 
17.144222228147147, 4.966575204197061e-09 
17.355879292692176, 3.0686901328015086e-09 
17.5675363572372, 2.6902606524095155e-09 
17.779193421782228, 1.6140616823692212e-09 
17.99085048632725, 3.9953377832141246e-10 
18.20250755087228, 1.4420978536820334e-09 
18.414164615417306, 2.2544065232748305e-09 
18.625821679962332, 6.249431582277121e-09 
18.837478744507358, 2.822664734075845e-09 
19.049135809052387, 4.4217214267512e-10 
19.26079287359741, 9.737975343570908e-10 
19.47244993814244, 1.8296249351904908e-10 
19.684107002687465, 1.1726795943385317e-09 
19.89576406723249, 7.131566642958945e-10 
20.107421131777517, 2.3263901575255328e-09 
20.319078196322547, 1.4886819358198461e-09 
20.53073526086757, 1.6123689684697968e-09 
20.7423923254126, 1.1504039702603867e-09 
20.95404938995762, 1.5145282005335211e-09 
21.16570645450265, 1.532957943885848e-09 
21.377363519047677, 6.417021104874576e-10 
21.589020583592703, 1.562068584772945e-09 
21.80067764813773, 1.2996955720334954e-09 
22.012334712682758, 3.9541274711807274e-10 
22.22399177722778, 4.5770122707384e-10 
22.43564884177281, 9.509458716598817e-10 
22.647305906317836, 3.0051058644367165e-10 
22.858962970862862, 6.5239553849012e-10 
23.070620035407888, 8.79775465319406e-11 
23.282277099952914, 8.22855389207369e-10 
23.49393416449794, 2.502879424376016e-10 
23.70559122904297, 3.399658846813798e-10 
23.917248293587992, 1.2113175000456217e-10 
24.12890535813302, 6.175711996970444e-10 
24.340562422678047, 4.591447059323919e-11 
24.552219487223073, 3.7728094060434236e-10 
24.7638765517681, 7.029071396002859e-10 
24.97553361631313, 2.275250200210996e-10 
25.18719068085815, 2.8478610357381363e-10 
25.39884774540318, 2.6302806951347517e-10 
25.610504809948207, 5.980787763163544e-10 
25.822161874493233, 5.208020594023688e-11 
26.03381893903826, 2.870313190317327e-10 
26.245476003583285, 2.3200287815303937e-10 
26.45713306812831, 4.865049479326986e-10 
26.66879013267334, 6.792578866847168e-10 
26.880447197218363, 1.8396462985392443e-10 
27.092104261763392, 3.172564435200119e-10 
27.30376132630842, 3.4582635300312725e-10 
27.515418390853444, 7.670723041066754e-10 
27.72707545539847, 9.597791208132547e-11 
27.9387325199435, 6.980851542084812e-10 
28.150389584488522, 4.8650309691594826e-11 

FWH - Lz = 13.0
Strouhal number, PSD of SPL 
0.0, 0.28678091971985425 
0.21170404050613298, 0.5171658053269612 
0.42340808101226596, 0.482804561589383 
0.6351121215183988, 0.10684883715372463 
0.8468161620245319, 0.02608841673892291 
1.0585202025306648, 0.009233515586715212 
1.2702242430367976, 0.02823496608554329 
1.4819282835429308, 0.04217791823838357 
1.6936323240490638, 0.00452128546691895 
1.9053363645551968, 0.00905303956470472 
2.1170404050613296, 0.0024423371610667564 
2.328744445567463, 0.0014242733346432356 
2.540448486073595, 0.0038167251287666384 
2.7521525265797284, 0.008060149432342881 
2.9638565670858616, 0.004570428014438187 
3.1755606075919944, 0.004814023806767425 
3.3872646480981277, 0.007471866723966655 
3.5989686886042604, 0.0017192597805063088 
3.8106727291103937, 0.0029540851789016916 
4.0223767696165265, 0.0009412782850354483 
4.234080810122659, 0.00011975908305065413 
4.445784850628793, 0.0002153299507655056 
4.657488891134926, 0.0002470828568511643 
4.8691929316410585, 9.567763510436199e-05 
5.08089697214719, 0.000200642076369865 
5.292601012653324, 0.00019304257504079567 
5.504305053159457, 0.00022740461008390002 
5.71600909366559, 8.573090610803463e-05 
5.927713134171723, 7.63591501641894e-05 
6.139417174677856, 4.325705468672717e-05 
6.351121215183989, 4.7236914168871136e-05 
6.562825255690122, 5.236365888090686e-05 
6.774529296196255, 1.4270402920861749e-05 
6.986233336702388, 8.262025151253103e-06 
7.197937377208521, 3.10444812436601e-05 
7.409641417714654, 1.2302384295857579e-05 
7.621345458220787, 4.663455312318432e-06 
7.83304949872692, 8.841501615055254e-06 
8.044753539233053, 3.2721161677375017e-06 
8.256457579739186, 7.521750615450278e-07 
8.468161620245318, 1.0263619262431183e-06 
8.679865660751453, 2.6464915912012238e-06 
8.891569701257586, 2.6390923439628322e-06 
9.103273741763719, 7.261597807704024e-06 
9.314977782269851, 8.137990131384663e-07 
9.526681822775984, 4.947181301377134e-07 
9.738385863282117, 6.432923004607808e-07 
9.95008990378825, 1.0952088711643386e-06 
10.16179394429438, 4.1418668166932624e-07 
10.373497984800515, 4.109577187813817e-07 
10.585202025306648, 3.9469806074255356e-07 
10.796906065812781, 2.7503832637647197e-07 
11.008610106318914, 4.8019824634789075e-08 
11.220314146825046, 3.891728793214902e-07 
11.43201818733118, 6.341812011721241e-07 
11.643722227837312, 1.554109211926228e-07 
11.855426268343447, 1.4454077260659803e-07 
12.06713030884958, 9.94293632100372e-08 
12.278834349355712, 3.792500062148857e-07 
12.490538389861845, 6.563055352440299e-08 
12.702242430367978, 2.2680084349990546e-07 
12.91394647087411, 1.4238010660240086e-08 
13.125650511380243, 2.3260302636657225e-07 
13.337354551886378, 9.649295104038973e-08 
13.54905859239251, 1.4207660513906924e-08 
13.760762632898643, 3.244434654595372e-08 
13.972466673404776, 6.908488551164769e-08 
14.184170713910909, 4.4796359021399525e-08 
14.395874754417042, 9.082292275356991e-09 
14.607578794923175, 1.784378924144442e-08 
14.819282835429307, 2.0971452076416192e-07 
15.030986875935442, 1.5880833874841196e-08 
15.242690916441575, 5.149102498363297e-08 
15.454394956947707, 1.1741592611337377e-08 
15.66609899745384, 6.765359080310761e-09 
15.877803037959973, 3.31014002990387e-08 
16.089507078466106, 9.271074980258392e-09 
16.30121111897224, 4.2849571252082625e-08 
16.51291515947837, 2.710209684684887e-08 
16.724619199984506, 1.3933127584188518e-08 
16.936323240490637, 4.882643517710212e-09 
17.14802728099677, 2.362162228924539e-09 
17.359731321502906, 1.3363113006468223e-08 
17.571435362009037, 1.5108088404823403e-08 
17.78313940251517, 5.556723794714428e-09 
17.994843443021303, 6.49098112708619e-09 
18.206547483527437, 1.1692653413184617e-08 
18.41825152403357, 9.739450841207941e-09 
18.629955564539703, 2.504159405093229e-09 
18.841659605045837, 7.560034746016053e-09 
19.05336364555197, 5.8505171669537024e-09 
19.265067686058103, 2.789566352338211e-09 
19.476771726564234, 2.333192632084807e-09 
19.68847576707037, 5.159376425674983e-09 
19.9001798075765, 9.116229868391258e-10 
20.111883848082634, 9.545516935130096e-09 
20.32358788858876, 4.563343626720297e-09 
20.535291929094896, 2.164560971063058e-09 
20.74699596960103, 1.5847766718048612e-09 
20.95870001010716, 2.5104811524333645e-09 
21.170404050613296, 6.141315656613062e-10 
21.382108091119427, 1.969463318956788e-09 
21.593812131625562, 2.400811140425011e-09 
21.805516172131693, 3.4446654682285924e-09 
22.017220212637827, 9.942553469173599e-10 
22.228924253143962, 2.5239931166912138e-09 
22.440628293650093, 5.030902316166048e-10 
22.652332334156227, 1.3087669393382336e-09 
22.86403637466236, 4.323077507237512e-10 
23.075740415168493, 3.233372519831964e-10 
23.287444455674624, 7.887713439195321e-10 
23.49914849618076, 1.5036726433420874e-09 
23.710852536686893, 9.560897966033508e-10 
23.922556577193024, 7.260429767243669e-10 
24.13426061769916, 1.066930538578849e-09 
24.34596465820529, 1.5529555444534238e-09 
24.557668698711424, 8.029572444101285e-10 
24.769372739217555, 1.554760091592708e-10 
24.98107677972369, 1.471609061524056e-09 
25.192780820229824, 1.294756926865856e-10 
25.404484860735955, 5.612286835484637e-10 
25.61618890124209, 9.949176294024792e-10 
25.82789294174822, 3.021878067675814e-10 
26.039596982254356, 1.892587456734933e-09 
26.251301022760487, 7.081643571393758e-10 
26.46300506326662, 1.3802341147133984e-09 
26.674709103772756, 1.1081314317073082e-10 
26.886413144278887, 7.164822504291398e-10 
27.09811718478502, 9.194219497144991e-10 
27.309821225291152, 1.4074444700767113e-10 
27.521525265797287, 1.884932787183649e-09 
27.733229306303418, 1.0206991988112981e-10 
27.944933346809552, 9.842744496840233e-10 
28.156637387315683, 5.580797714023821e-10 

FWH - Lz = 15.0
Strouhal number, PSD of SPL 
0.0, 0.10843970364755032 
0.21181195428913158, 0.6512913265777068 
0.42362390857826315, 0.3680062047713625 
0.6354358628673947, 0.09218644113104033 
0.8472478171565263, 0.03357769415453375 
1.0590597714456578, 0.010941454866512192 
1.2708717257347895, 0.02729415102132532 
1.4826836800239211, 0.03405086351647793 
1.6944956343130526, 0.0039370065372493586 
1.906307588602184, 0.010977659136972098 
2.1181195428913155, 0.0020699440698893415 
2.3299314971804477, 0.0012134663403775012 
2.541743451469579, 0.003684617773939742 
2.7535554057587106, 0.00652726520919391 
2.9653673600478423, 0.0038571173349401626 
3.177179314336974, 0.0036814826533472893 
3.3889912686261052, 0.007002930546436732 
3.600803222915237, 0.0011276772333854111 
3.812615177204368, 0.0024331914443497665 
4.0244271314935, 0.0006817251505475105 
4.236239085782631, 0.00010081665277790323 
4.448051040071763, 0.00014031109367302139 
4.659862994360895, 0.00014311848725812065 
4.871674948650027, 7.08361552918832e-05 
5.083486902939158, 0.0001891844428207616 
5.295298857228289, 0.00020540162986360764 
5.507110811517421, 0.00015535215235841659 
5.7189227658065525, 6.533067041290499e-05 
5.930734720095685, 4.810561542444656e-05 
6.142546674384817, 3.7435175267284494e-05 
6.354358628673948, 3.8276815591914145e-05 
6.566170582963079, 4.106763531296766e-05 
6.7779825372522104, 1.0561599495583146e-05 
6.989794491541343, 9.857785672669328e-06 
7.201606445830474, 1.7431963735677724e-05 
7.413418400119605, 1.2826668748319219e-05 
7.625230354408736, 9.928285895044211e-06 
7.837042308697869, 7.114242368957927e-06 
8.048854262987, 2.8501214968257386e-06 
8.260666217276132, 3.3832100800513035e-07 
8.472478171565262, 1.450696901817777e-06 
8.684290125854396, 2.207147432767528e-06 
8.896102080143526, 1.5844423688237838e-06 
9.107914034432659, 4.451345270243775e-06 
9.31972598872179, 1.4867515763697426e-06 
9.531537943010921, 1.5121301674483437e-07 
9.743349897300053, 4.880562405722819e-07 
9.955161851589185, 1.417298390039857e-06 
10.166973805878316, 5.239827788242085e-07 
10.378785760167448, 2.8729831737180625e-07 
10.590597714456578, 2.3027717456130418e-07 
10.80240966874571, 1.0588338765112365e-07 
11.014221623034842, 4.881395584362102e-08 
11.226033577323973, 4.5352666004235415e-07 
11.437845531613105, 4.810990395074944e-07 
11.649657485902237, 1.126068129390893e-07 
11.86146944019137, 2.845351855927304e-08 
12.073281394480501, 2.074041925007481e-07 
12.285093348769633, 1.1208366346056169e-07 
12.496905303058764, 1.8435038034202426e-07 
12.708717257347896, 6.858753068832133e-08 
12.920529211637026, 8.909711240771391e-08 
13.132341165926158, 5.926116344887745e-08 
13.34415312021529, 6.397259186890663e-08 
13.555965074504421, 4.759278535022995e-08 
13.767777028793553, 4.94812578743841e-08 
13.979588983082685, 8.485392881393218e-09 
14.191400937371816, 1.6587316794440476e-08 
14.403212891660948, 2.4619608358825575e-08 
14.615024845950078, 8.4699346709836e-08 
14.82683680023921, 8.574234587669803e-08 
15.038648754528342, 1.3540441702367008e-08 
15.250460708817473, 9.42353873631449e-09 
15.462272663106607, 1.5095636717701857e-08 
15.674084617395739, 9.41017059258114e-09 
15.885896571684869, 2.507250546144375e-09 
16.097708525974, 7.80914443223314e-09 
16.30952048026313, 9.509252908914177e-09 
16.521332434552264, 3.3389329392741784e-09 
16.733144388841396, 1.609880056295763e-09 
16.944956343130524, 2.843465947739241e-09 
17.15676829741966, 5.7728795699298286e-09 
17.368580251708792, 2.4563276648875855e-09 
17.580392205997924, 2.7019870117749855e-09 
17.792204160287053, 1.1017253892009682e-09 
18.004016114576185, 1.4421071568138325e-09 
18.215828068865317, 2.1472407255770693e-09 
18.42764002315445, 2.3205458254911374e-09 
18.63945197744358, 5.4857519841359164e-09 
18.851263931732714, 3.1985098634901514e-09 
19.063075886021842, 2.214267751712274e-09 
19.274887840310974, 3.3142462856417665e-09 
19.486699794600106, 2.743314609033667e-10 
19.69851174888924, 1.8857327913157425e-09 
19.91032370317837, 2.022220330759136e-09 
20.1221356574675, 2.8950626767963246e-09 
20.33394761175663, 8.636874871558974e-10 
20.545759566045763, 6.636761868595641e-10 
20.757571520334896, 1.9594343993049514e-09 
20.969383474624028, 1.040116800542398e-09 
21.181195428913156, 4.902323810239456e-10 
21.39300738320229, 2.365018312812182e-09 
21.60481933749142, 1.5118700689731528e-09 
21.816631291780553, 3.3982333153076355e-10 
22.028443246069685, 2.3379899951578843e-10 
22.240255200358817, 3.649094233211339e-10 
22.452067154647946, 3.44262527910293e-10 
22.663879108937078, 1.8030167218390605e-10 
22.87569106322621, 8.405698951530845e-10 
23.087503017515342, 4.80932474278735e-10 
23.299314971804474, 7.349669926688497e-10 
23.511126926093603, 7.925922555065986e-10 
23.72293888038274, 4.6088643686946943e-10 
23.93475083467187, 1.2523881475956563e-09 
24.146562788961003, 2.013997651590959e-10 
24.358374743250135, 8.581082444178331e-10 
24.570186697539267, 8.96820829466281e-10 
24.781998651828395, 1.8063489206412674e-10 
24.993810606117528, 1.604280234578513e-09 
25.20562256040666, 4.681322941917442e-10 
25.417434514695792, 1.3968737217684517e-09 
25.629246468984924, 6.725400129740645e-10 
25.841058423274053, 8.503977182972783e-10 
26.052870377563185, 1.1035761478945355e-09 
26.264682331852317, 1.5102947207311686e-09 
26.47649428614145, 5.048897471156733e-10 
26.68830624043058, 5.998403189295764e-10 
26.90011819471971, 3.533795947532996e-10 
27.111930149008842, 1.5609551658977962e-09 
27.323742103297974, 1.0842054534540203e-10 
27.535554057587106, 7.897535672655531e-10 
27.747366011876238, 6.508856942432062e-10 
27.95917796616537, 3.898685297250275e-10 
28.1709899204545, 6.065385857395901e-10 
28.38280187474363, 4.614390027335435e-12 


==> Figure_9b.txt <==

FWH - Lz = 0.2
Strouhal number, PSD of SPL 
0.0, 0.7588928237256105 
0.16915522701065486, 7.549756761032714 
0.3383104540213097, 3.573239670552548 
0.5074656810319645, 0.745362155982631 
0.6766209080426194, 0.09603011333174052 
0.8457761350532742, 0.08652641575029761 
1.014931362063929, 0.029416433367733953 
1.184086589074584, 0.0042922949530814205 
1.3532418160852389, 0.03818763896467458 
1.5223970430958937, 0.05332169590393249 
1.6915522701065484, 0.037821780194088855 
1.8607074971172033, 0.0422759032917621 
2.029862724127858, 0.014097899422576127 
2.1990179511385133, 0.0019497169152803094 
2.368173178149168, 0.0009101499584465675 
2.537328405159823, 0.004827107758504439 
2.7064836321704777, 0.0038729966295192575 
2.8756388591811324, 0.0005954819964992354 
3.0447940861917875, 0.01135788850458895 
3.213949313202442, 0.03055090555098348 
3.383104540213097, 0.03204247384456814 
3.552259767223752, 0.025043915333680947 
3.7214149942344066, 0.010485271692642269 
3.8905702212450617, 0.0009187855360236806 
4.059725448255716, 0.0006038238678330095 
4.228880675266371, 0.00019789894130117357 
4.398035902277027, 0.0004503997509313347 
4.567191129287681, 0.0004839533399455437 
4.736346356298336, 0.00035262952246215576 
4.9055015833089906, 0.0007129032030062395 
5.074656810319646, 0.0018718643113125831 
5.2438120373303, 0.0017367609208295684 
5.412967264340955, 0.001089947873576096 
5.582122491351611, 0.0013573758036931776 
5.751277718362265, 0.000613548978644741 
5.92043294537292, 0.0001917912343066814 
6.089588172383575, 0.0001711122522205567 
6.25874339939423, 0.0001339707483381546 
6.427898626404884, 0.00015197896542549117 
6.59705385341554, 0.00021187887270238758 
6.766209080426194, 0.00014414739294247843 
6.935364307436849, 0.0002731266448822835 
7.104519534447504, 0.00022676477712039696 
7.273674761458159, 2.74516255081412e-05 
7.442829988468813, 1.8065038296172732e-05 
7.611985215479469, 4.688724673201056e-05 
7.781140442490123, 0.00010835783418301691 
7.950295669500778, 0.0001736514516897394 
8.119450896511433, 0.00014317447760748132 
8.288606123522088, 8.723771287846404e-05 
8.457761350532742, 6.043830596784448e-05 
8.626916577543398, 4.752497348537938e-05 
8.796071804554053, 5.554799575832924e-05 
8.965227031564709, 6.835592676967805e-05 
9.134382258575362, 3.138872539528371e-05 
9.303537485586016, 2.3524288499501273e-05 
9.472692712596672, 2.702890775635124e-06 
9.641847939607327, 5.1844119820670015e-06 
9.811003166617981, 1.6307365445261846e-06 
9.980158393628637, 5.9919071397830285e-06 
10.149313620639292, 4.395969459679808e-06 
10.318468847649946, 1.080242723949739e-06 
10.4876240746606, 1.76200041268267e-06 
10.656779301671255, 7.707387709161464e-07 
10.82593452868191, 6.068692997053276e-07 
10.995089755692566, 1.4155462482892688e-06 
11.164244982703222, 5.114345104620925e-06 
11.333400209713874, 2.071743643432574e-05 
11.50255543672453, 1.7126999270942083e-05 
11.671710663735185, 6.385383612307672e-06 
11.84086589074584, 2.380833900874139e-06 
12.010021117756494, 2.807446222787846e-06 
12.17917634476715, 4.911638546120754e-06 
12.348331571777805, 2.763480683271358e-06 
12.51748679878846, 2.550971519262909e-06 
12.686642025799113, 9.388375097418956e-07 
12.855797252809769, 2.630694195442621e-06 
13.024952479820424, 3.2021999184774254e-06 
13.19410770683108, 1.6129868235609624e-06 
13.363262933841733, 5.686286040716641e-07 
13.532418160852387, 7.624550135800828e-07 
13.701573387863043, 1.2916523808848389e-06 
13.870728614873698, 5.844518577511312e-07 
14.039883841884354, 3.269615953597312e-07 
14.209039068895008, 4.09557935482596e-07 
14.378194295905663, 1.303167067955053e-07 
14.547349522916319, 4.968157784217823e-07 
14.716504749926973, 7.051681281576964e-07 
14.885659976937626, 1.1264542655992e-06 
15.054815203948282, 1.5827301188452032e-06 
15.223970430958937, 1.0844610339530499e-06 
15.393125657969593, 5.021911592619963e-07 
15.562280884980247, 1.6446465170460527e-07 
15.7314361119909, 4.938742817896671e-08 
15.900591339001556, 7.51557597583703e-08 
16.069746566012213, 2.3397480293414923e-07 
16.238901793022865, 1.3679506222267299e-07 
16.40805702003352, 3.4050963768676023e-08 
16.577212247044177, 2.1748460614630823e-07 
16.746367474054832, 2.7399127016175463e-07 
16.915522701065484, 7.148380476211292e-08 
17.084677928076143, 9.193794301814898e-08 
17.253833155086795, 4.171098016666545e-08 
17.422988382097447, 4.9915181181488974e-08 
17.592143609108106, 9.240481326450632e-08 
17.76129883611876, 1.661440734161653e-07 
17.930454063129417, 6.236240082341312e-08 
18.09960929014007, 2.8242396977039663e-08 
18.268764517150725, 8.534020658840896e-08 
18.43791974416138, 4.670976938356495e-08 
18.607074971172032, 1.2968218557405254e-07 
18.776230198182688, 2.9537955331306037e-08 
18.945385425193344, 1.4979201455654453e-07 
19.114540652204, 1.9902498807295175e-07 
19.283695879214655, 1.2561837011017612e-07 
19.452851106225307, 1.77366419757036e-08 
19.622006333235962, 4.093300035737261e-08 
19.791161560246618, 9.523530735658711e-08 
19.960316787257273, 1.1257158255718946e-07 
20.12947201426793, 1.235479879883002e-07 
20.298627241278584, 6.25728142564382e-08 
20.467782468289236, 1.2715480584528373e-07 
20.636937695299892, 1.5372828958547445e-08 
20.806092922310548, 3.8046009543477576e-08 
20.9752481493212, 4.3790520776289785e-08 
21.14440337633186, 1.229704732050867e-07 
21.31355860334251, 1.1736933168943838e-07 
21.48271383035317, 1.512587003275279e-07 
21.65186905736382, 2.051737303708591e-07 
21.821024284374474, 7.34013951199829e-08 
21.990179511385133, 1.593125110094643e-08 
22.159334738395785, 8.816914598324667e-08 
22.328489965406444, 1.0622603360562516e-07 
22.497645192417096, 5.606179397228531e-08 
22.666800419427748, 2.652731968624491e-08 
22.835955646438407, 3.337734462582014e-08 
23.00511087344906, 3.0435262050590973e-08 
23.174266100459715, 8.20140413712096e-09 
23.34342132747037, 2.3445854909959776e-08 
23.512576554481026, 1.1704989289361531e-07 
23.68173178149168, 1.712848809394785e-07 
23.850887008502333, 8.310216725406818e-08 
24.02004223551299, 3.912073765632077e-08 
24.189197462523644, 4.9948417383120694e-08 
24.3583526895343, 5.202276677143908e-08 
24.527507916544955, 6.511341718359014e-08 
24.69666314355561, 9.25284739542077e-08 
24.865818370566263, 7.234768714148025e-08 
25.03497359757692, 2.6696994402537117e-08 
25.204128824587574, 7.121211263576702e-09 
25.373284051598226, 1.1253551515721908e-08 
25.542439278608885, 2.0889887986738936e-08 
25.711594505619537, 4.2685464677290725e-08 
25.880749732630196, 8.855739691163009e-08 
26.04990495964085, 1.1485954357863152e-07 
26.2190601866515, 9.091141666563543e-08 
26.38821541366216, 4.800419702868222e-08 
26.55737064067281, 3.0277587329554234e-08 
26.726525867683467, 6.594575920964281e-08 
26.895681094694122, 1.1057708349401534e-07 
27.064836321704774, 9.24462526697872e-08 
27.233991548715434, 5.8673201764686025e-08 
27.403146775726086, 4.4252223454945e-08 
27.57230200273674, 2.7302082998237713e-08 

FWH - Lz = 1.0
Strouhal number, PSD of SPL 
0.0, 0.7549609677358738 
0.16916380835736822, 7.536290276574182 
0.33832761671473643, 3.5697904044173727 
0.5074914250721047, 0.7448544413429375 
0.6766552334294729, 0.09591696715821407 
0.8458190417868411, 0.08651679892216683 
1.0149828501442093, 0.02943195998371252 
1.1841466585015776, 0.00429278189928604 
1.3533104668589457, 0.03817574054330508 
1.522474275216314, 0.05331376258658994 
1.6916380835736822, 0.03784195448472745 
1.8608018919310505, 0.04227349770503904 
2.0299657002884186, 0.014071822978716833 
2.199129508645787, 0.0019460618177198777 
2.3682933170031553, 0.0009128474898817408 
2.5374571253605236, 0.004830832641409404 
2.7066209337178915, 0.00386410044522478 
2.87578474207526, 0.0005982525414104465 
3.044948550432628, 0.0113828297290341 
3.2141123587899965, 0.03056286053826283 
3.3832761671473643, 0.032019020291251324 
3.5524399755047327, 0.02502279538823504 
3.721603783862101, 0.010462592987724346 
3.8907675922194693, 0.0009140352319107477 
4.059931400576837, 0.0006020667870447649 
4.229095208934206, 0.00019779015369252392 
4.398259017291574, 0.0004488794441628211 
4.567422825648942, 0.00048149229504009666 
4.7365866340063105, 0.00035138852102219664 
4.905750442363679, 0.0007134867076050478 
5.074914250721047, 0.0018729251937165464 
5.244078059078414, 0.001735133718890314 
5.413241867435783, 0.0010886466102719855 
5.582405675793152, 0.0013559902907205176 
5.75156948415052, 0.000611919594871597 
5.9207332925078875, 0.0001913295818238366 
6.089897100865256, 0.00017093773502037466 
6.259060909222625, 0.00013370488008229264 
6.428224717579993, 0.0001519548529448482 
6.597388525937361, 0.00021161873732650482 
6.766552334294729, 0.0001438703018951634 
6.9357161426520975, 0.00027330341392346204 
7.104879951009465, 0.00022635735202959122 
7.274043759366833, 2.717992282931565e-05 
7.443207567724202, 1.8190413632674577e-05 
7.612371376081571, 4.6947883422390074e-05 
7.781535184438939, 0.00010822026249811891 
7.9506989927963065, 0.00017336903818673105 
8.119862801153674, 0.00014281127717076742 
8.289026609511044, 8.71319497580644e-05 
8.458190417868412, 6.019408755559241e-05 
8.62735422622578, 4.703580864234711e-05 
8.796518034583148, 5.538088615130365e-05 
8.965681842940517, 6.811234354307589e-05 
9.134845651297884, 3.12679553616783e-05 
9.304009459655251, 2.3481719341322546e-05 
9.473173268012621, 2.713382016292761e-06 
9.642337076369989, 5.21116760801098e-06 
9.811500884727359, 1.651705777004449e-06 
9.980664693084725, 5.9615906914062845e-06 
10.149828501442094, 4.29456226644565e-06 
10.318992309799462, 1.061303493923619e-06 
10.488156118156828, 1.734602883788484e-06 
10.657319926514198, 7.538305343249813e-07 
10.826483734871566, 5.801002899178683e-07 
10.995647543228936, 1.3615527726209558e-06 
11.164811351586303, 5.1272423019716965e-06 
11.333975159943671, 2.084299141572939e-05 
11.50313896830104, 1.716393159772785e-05 
11.672302776658409, 6.436992022593991e-06 
11.841466585015775, 2.4423239238917944e-06 
12.010630393373143, 2.8664980804696593e-06 
12.179794201730513, 4.9223457581842666e-06 
12.34895801008788, 2.781607702528482e-06 
12.51812181844525, 2.5638365493896803e-06 
12.687285626802616, 9.225368817629382e-07 
12.856449435159986, 2.604532421849228e-06 
13.025613243517354, 3.1294165274566905e-06 
13.194777051874722, 1.5581774510814691e-06 
13.36394086023209, 5.626485610860625e-07 
13.533104668589457, 7.662806626868827e-07 
13.702268476946827, 1.2625387152357762e-06 
13.871432285304195, 5.641784318635816e-07 
14.040596093661563, 3.188358136200559e-07 
14.20975990201893, 3.93293510618318e-07 
14.3789237103763, 1.264577706056468e-07 
14.548087518733666, 5.129457549109322e-07 
14.717251327091036, 7.086945234298624e-07 
14.886415135448404, 1.1343177043610723e-06 
15.055578943805774, 1.5802630938269248e-06 
15.224742752163142, 1.064580671888558e-06 
15.393906560520508, 4.789431100282885e-07 
15.563070368877877, 1.4768339976144303e-07 
15.732234177235245, 5.106582723877292e-08 
15.901397985592613, 8.183633844180696e-08 
16.07056179394998, 2.2324987271391897e-07 
16.23972560230735, 1.2233171833674988e-07 
16.40888941066472, 3.383171155096118e-08 
16.578053219022088, 2.3026949453621042e-07 
16.747217027379453, 2.8072247264231256e-07 
16.916380835736824, 8.196410288388855e-08 
17.08554464409419, 1.0491806121203856e-07 
17.25470845245156, 4.291099395247131e-08 
17.423872260808928, 4.362881005079545e-08 
17.593036069166295, 9.840819339430711e-08 
17.762199877523663, 1.78682302503225e-07 
17.931363685881035, 6.795319947329041e-08 
18.100527494238403, 2.6214310755156182e-08 
18.269691302595767, 8.225908961541536e-08 
18.438855110953135, 4.47717173390665e-08 
18.608018919310503, 1.2983992060298092e-07 
18.777182727667874, 3.401884523360229e-08 
18.946346536025242, 1.729088262270096e-07 
19.11551034438261, 2.1500401476733443e-07 
19.284674152739978, 1.226677226552967e-07 
19.45383796109735, 1.6829325807912875e-08 
19.623001769454717, 4.633128085038954e-08 
19.79216557781208, 1.0686348510205226e-07 
19.96132938616945, 1.26897385657633e-07 
20.130493194526817, 1.3696360565953294e-07 
20.29965700288419, 6.786621673072216e-08 
20.468820811241557, 1.2677145878271417e-07 
20.637984619598924, 1.5382949606923664e-08 
20.807148427956292, 4.445659614540292e-08 
20.976312236313657, 5.0544737403438126e-08 
21.145476044671028, 1.233956951817942e-07 
21.314639853028396, 1.1633853933881559e-07 
21.483803661385764, 1.523967142645275e-07 
21.652967469743132, 2.0386289378091537e-07 
21.822131278100503, 6.447157250359818e-08 
21.99129508645787, 2.159972824590012e-08 
22.16045889481524, 1.0149084132504345e-07 
22.329622703172607, 1.0865792725638485e-07 
22.49878651152997, 4.911268349580441e-08 
22.667950319887343, 1.930160961740858e-08 
22.83711412824471, 2.7428927355845013e-08 
23.00627793660208, 2.54067858778543e-08 
23.175441744959446, 7.099194411189986e-09 
23.344605553316818, 2.310209480830075e-08 
23.513769361674186, 1.0940167965957909e-07 
23.68293317003155, 1.5223159733088723e-07 
23.852096978388918, 7.015523609559586e-08 
24.021260786746286, 3.109986441241735e-08 
24.190424595103657, 3.862754378651053e-08 
24.359588403461025, 4.4715590680009336e-08 
24.528752211818393, 6.200504324209352e-08 
24.69791602017576, 8.699487947849975e-08 
24.867079828533132, 6.396375426482951e-08 
25.0362436368905, 2.0583186903575116e-08 
25.205407445247864, 4.555456553532825e-09 
25.374571253605232, 8.354484201414041e-09 
25.5437350619626, 1.5221622839547652e-08 
25.71289887031997, 3.347821341803214e-08 
25.88206267867734, 7.861333894990229e-08 
26.051226487034707, 1.0144168626729984e-07 
26.220390295392075, 7.974177480486227e-08 
26.389554103749443, 4.1855418166605605e-08 
26.55871791210681, 2.2833544255148414e-08 
26.72788172046418, 5.503442916960438e-08 
26.897045528821547, 9.91618061929441e-08 
27.066209337178915, 8.200876463735338e-08 
27.235373145536286, 4.685416648294563e-08 
27.404536953893654, 3.250189128437607e-08 
27.573700762251022, 1.8937927866730064e-08 

FWH - Lz = 5.0
Strouhal number, PSD of SPL 
0.0, 0.8363030118448938 
0.16937928628251692, 8.453685229599127 
0.33875857256503383, 3.88926352856949 
0.5081378588475508, 0.7889385191508705 
0.6775171451300677, 0.10743704411581687 
0.8468964314125845, 0.09593586124945973 
1.0162757176951016, 0.030438487345516584 
1.1856550039776184, 0.003988307474821721 
1.3550342902601353, 0.04163753413227209 
1.5244135765426523, 0.05532056680030803 
1.693792862825169, 0.039848964377356466 
1.863172149107686, 0.043347178084981765 
2.032551435390203, 0.013964533982047209 
2.2019307216727197, 0.0019936585845630526 
2.3713100079552367, 0.000978878168944909 
2.5406892942377537, 0.005430380650100222 
2.7100685805202707, 0.0040526017648269946 
2.8794478668027876, 0.0008093251648488039 
3.0488271530853046, 0.012923244399081619 
3.2182064393678216, 0.0329255191241014 
3.387585725650338, 0.03290789507584576 
3.5569650119328555, 0.025249696262524615 
3.726344298215372, 0.010502579531582837 
3.895723584497889, 0.0009139990339537943 
4.065102870780406, 0.0006906667104319404 
4.2344821570629225, 0.00028465162138688663 
4.4038614433454395, 0.0004634637703986049 
4.573240729627957, 0.0004915943742228739 
4.742620015910473, 0.0003448069793709794 
4.91199930219299, 0.0006381913774200146 
5.081378588475507, 0.001557929971565773 
5.250757874758024, 0.0013203149968333823 
5.420137161040541, 0.000884208319473676 
5.589516447323058, 0.0010504120117242597 
5.758895733605575, 0.0004241514487585234 
5.928275019888092, 0.00014606186056069468 
6.097654306170609, 0.00011788489836865463 
6.267033592453125, 7.864478137333569e-05 
6.436412878735643, 0.00011520957011284317 
6.60579216501816, 0.0001729069042701795 
6.775171451300676, 0.0001148490800438135 
6.944550737583194, 0.00019877655734511137 
7.113930023865711, 0.000155028749223231 
7.283309310148227, 2.0403756878762163e-05 
7.452688596430744, 1.2459411545210859e-05 
7.622067882713262, 3.3313538341009606e-05 
7.791447168995778, 6.579605179356941e-05 
7.960826455278295, 8.890230474980566e-05 
8.130205741560813, 6.0869082687380214e-05 
8.29958502784333, 3.470491583312142e-05 
8.468964314125845, 2.127299621222326e-05 
8.638343600408362, 1.894048613635427e-05 
8.807722886690879, 2.3201734247142918e-05 
8.977102172973396, 2.652640879835356e-05 
9.146481459255915, 1.3308436676495294e-05 
9.315860745538432, 7.977091932187244e-06 
9.485240031820947, 1.2838176261448224e-06 
9.654619318103464, 1.8428021374360248e-06 
9.82399860438598, 9.640803007902135e-07 
9.993377890668498, 2.9285032489000313e-06 
10.162757176951015, 1.632351313452105e-06 
10.332136463233534, 2.0775927807805668e-07 
10.501515749516049, 2.501884279789882e-07 
10.670895035798566, 4.787052462761865e-07 
10.840274322081083, 3.3259472336719246e-07 
11.0096536083636, 1.904288904687175e-07 
11.179032894646117, 1.396730794053379e-06 
11.348412180928632, 5.378507155861504e-06 
11.51779146721115, 4.499608020690227e-06 
11.687170753493668, 1.4877602523279248e-06 
11.856550039776184, 3.8504532526850807e-07 
12.025929326058701, 3.781599862179668e-07 
12.195308612341218, 7.332250087432849e-07 
12.364687898623734, 3.8363306299715836e-07 
12.53406718490625, 3.827846402410601e-07 
12.70344647118877, 1.7000737353148834e-07 
12.872825757471286, 3.692072715441304e-07 
13.042205043753803, 5.452505546861745e-07 
13.21158433003632, 3.08230806660478e-07 
13.380963616318835, 1.4947366032269966e-07 
13.550342902601352, 1.0203063376250376e-07 
13.71972218888387, 1.3482031584188824e-07 
13.889101475166388, 8.860206922361115e-08 
14.058480761448905, 5.269245284060079e-08 
14.227860047731422, 1.5933601829563605e-08 
14.397239334013937, 3.467293478984145e-08 
14.566618620296454, 1.197872276744316e-07 
14.735997906578971, 1.3811494632145939e-07 
14.905377192861488, 1.5038584897177873e-07 
15.074756479144007, 1.4190692008864655e-07 
15.244135765426524, 1.072442896918881e-07 
15.41351505170904, 5.391595252927815e-08 
15.582894337991556, 2.1304316144049247e-08 
15.752273624274073, 3.669117050992231e-09 
15.92165291055659, 1.1950420852786011e-08 
16.091032196839105, 3.5673902865606045e-08 
16.260411483121626, 3.1503160575291046e-08 
16.429790769404143, 1.6613547195079963e-08 
16.59917005568666, 4.43240886943706e-08 
16.768549341969177, 3.717710444264376e-08 
16.93792862825169, 2.1699643025680283e-08 
17.10730791453421, 3.271292733792627e-08 
17.276687200816724, 7.2714368522503396e-09 
17.446066487099245, 3.494016485334676e-09 
17.615445773381758, 1.9388800109068937e-08 
17.78482505966428, 3.90735762331298e-08 
17.954204345946792, 1.0770999690911676e-08 
18.12358363222931, 7.582736975353425e-09 
18.29296291851183, 1.7174927814458568e-08 
18.462342204794343, 3.0289341273099303e-09 
18.631721491076863, 1.39407846361998e-08 
18.801100777359377, 2.9614966548151295e-09 
18.970480063641894, 2.18093171510272e-08 
19.13985934992441, 2.885365801081544e-08 
19.309238636206928, 1.6901447667467307e-08 
19.47861792248945, 5.100135532709738e-09 
19.64799720877196, 1.1294984692745085e-08 
19.81737649505448, 1.942273366292827e-08 
19.986755781336996, 1.93670835598148e-08 
20.156135067619513, 2.4073759431838907e-08 
20.32551435390203, 1.9494912858823625e-08 
20.494893640184547, 1.4893902059994231e-08 
20.664272926467067, 3.4791287147124566e-09 
20.83365221274958, 1.0193820339398668e-08 
21.003031499032097, 8.724862571817867e-09 
21.172410785314614, 1.4289807911961673e-08 
21.34179007159713, 1.3451190817140354e-08 
21.51116935787965, 1.9018665292116337e-08 
21.680548644162165, 1.954634510297999e-08 
21.849927930444682, 6.48501255433984e-09 
22.0193072167272, 2.9142916947565017e-09 
22.188686503009716, 1.265570735772952e-08 
22.358065789292233, 1.6141418882575045e-08 
22.52744507557475, 8.125689876057527e-09 
22.696824361857264, 3.5201362507453024e-09 
22.866203648139784, 5.520963403933029e-09 
23.0355829344223, 5.522613393387376e-09 
23.204962220704818, 2.3487030347525795e-09 
23.374341506987335, 7.22226640799932e-09 
23.543720793269852, 1.4503790940261883e-08 
23.71310007955237, 1.4539173821702686e-08 
23.882479365834882, 7.468373741157143e-09 
24.051858652117403, 5.44385157833341e-09 
24.22123793839992, 8.185552035953014e-09 
24.390617224682437, 6.0669968924580605e-09 
24.559996510964954, 5.903578426529609e-09 
24.729375797247467, 8.495478583763187e-09 
24.898755083529988, 7.522983070015208e-09 
25.0681343698125, 3.392319373361749e-09 
25.23751365609502, 1.9978193734298353e-09 
25.40689294237754, 3.0834787095706424e-09 
25.576272228660056, 3.713929453346777e-09 
25.745651514942573, 4.765082804781804e-09 
25.915030801225086, 7.192368396420616e-09 
26.084410087507607, 8.68236348931443e-09 
26.25378937379012, 5.489301229490217e-09 
26.42316866007264, 2.536723646302354e-09 
26.592547946355158, 3.4735011537911e-09 
26.76192723263767, 6.4057457127672734e-09 
26.93130651892019, 7.547046167229256e-09 
27.100685805202705, 5.434529956106738e-09 
27.270065091485225, 3.85733901768273e-09 
27.43944437776774, 4.285222323026347e-09 
27.60882366405026, 3.2096230854712542e-09 

FWH - Lz = 9.0
Strouhal number, PSD of SPL 
0.0, 1.2087452482778924 
0.16883657814543593, 11.047219903298018 
0.33767315629087186, 4.523026828806245 
0.5065097344363079, 0.8125104117704168 
0.6753463125817437, 0.14233945985285396 
0.8441828907271797, 0.11253016202362691 
1.0130194688726157, 0.0279102144102383 
1.1818560470180515, 0.004068747685952593 
1.3506926251634874, 0.046888926592252855 
1.5195292033089234, 0.05679253703140882 
1.6883657814543593, 0.03900147317635018 
1.8572023595997953, 0.037291004350962345 
2.0260389377452315, 0.010278207771752548 
2.194875515890667, 0.0011181661624556885 
2.363712094036103, 0.0009141863928591251 
2.532548672181539, 0.007604093017650024 
2.701385250326975, 0.006394473691671755 
2.870221828472411, 0.002247303259156933 
3.0390584066178468, 0.017086754271581697 
3.2078949847632825, 0.0364735956409945 
3.3767315629087187, 0.029131725339718126 
3.5455681410541544, 0.01988541561418471 
3.7144047191995906, 0.010042060399826278 
3.8832412973450263, 0.0011502193079193578 
4.052077875490463, 0.0007496417770447345 
4.220914453635898, 0.00048703883484404884 
4.389751031781334, 0.00023568568971714922 
4.558587609926771, 0.00020046176104268122 
4.727424188072206, 0.00013970112786340424 
4.896260766217642, 0.0001331711832397087 
5.065097344363078, 0.00033222428713598995 
5.233933922508514, 0.00022570145970737053 
5.40277050065395, 0.00020576590245803737 
5.571607078799386, 0.00015817654350280174 
5.740443656944822, 9.165137154690589e-05 
5.909280235090257, 5.088802898150117e-05 
6.0781168132356935, 4.43281923082357e-05 
6.24695339138113, 1.9138983616464698e-05 
6.415789969526565, 1.2981466650843323e-05 
6.584626547672001, 5.951214288831882e-05 
6.753463125817437, 4.509780969574379e-05 
6.922299703962873, 4.6967474998818286e-05 
7.091136282108309, 4.918133335559201e-05 
7.259972860253745, 1.2177379182880597e-05 
7.428809438399181, 8.806121633180692e-07 
7.5976460165446165, 9.93716288057179e-06 
7.766482594690053, 1.5051550630388235e-05 
7.935319172835489, 1.2031603413513956e-05 
8.104155750980926, 8.199065453593001e-06 
8.272992329126362, 3.947563024907956e-06 
8.441828907271796, 2.140243006777206e-06 
8.610665485417233, 6.10394261227214e-06 
8.779502063562669, 6.280266503299875e-06 
8.948338641708103, 5.742932702395149e-06 
9.117175219853541, 2.9688104152053877e-06 
9.286011797998976, 2.7107671024634895e-06 
9.454848376144412, 1.557417300508603e-07 
9.623684954289848, 3.9825880373248113e-07 
9.792521532435284, 9.955931276763419e-08 
9.961358110580719, 5.556555074327306e-07 
10.130194688726156, 4.2792484314451264e-07 
10.29903126687159, 8.579097765928857e-08 
10.467867845017029, 7.408914458631953e-08 
10.636704423162463, 1.3626234321418266e-07 
10.8055410013079, 2.289281089448052e-07 
10.974377579453337, 2.824451169461336e-07 
11.143214157598772, 5.024587287090755e-07 
11.312050735744208, 1.4708287628525265e-06 
11.480887313889644, 1.6455191866550757e-06 
11.64972389203508, 6.037990380531201e-07 
11.818560470180515, 3.3542702339402573e-07 
11.987397048325953, 3.3570841025955317e-07 
12.156233626471387, 4.814279413289322e-07 
12.325070204616823, 2.6698148808061337e-07 
12.49390678276226, 2.5297073218100266e-07 
12.662743360907696, 7.335768918318673e-08 
12.83157993905313, 1.2625873662694627e-07 
13.000416517198568, 1.2021499089497635e-07 
13.169253095344002, 1.0569854083072857e-07 
13.338089673489439, 3.91940905147826e-08 
13.506926251634875, 3.547003764187218e-08 
13.67576282978031, 9.671855238219315e-08 
13.844599407925745, 6.531186910551369e-08 
14.013435986071183, 2.254815484068068e-08 
14.182272564216618, 2.711726317271685e-08 
14.351109142362056, 1.9418113964102418e-08 
14.51994572050749, 9.67488446755088e-09 
14.688782298652926, 1.604665321374427e-08 
14.857618876798362, 3.223290214643729e-08 
15.026455454943799, 3.851338308628519e-08 
15.195292033089233, 3.795679566793749e-08 
15.36412861123467, 3.286158447512599e-08 
15.532965189380105, 7.055242857946805e-09 
15.701801767525541, 8.309514260996446e-09 
15.870638345670978, 5.552025183480615e-09 
16.039474923816414, 4.30471440817603e-09 
16.20831150196185, 1.2622123441482411e-08 
16.377148080107286, 2.428637527187892e-08 
16.545984658252724, 2.2777420721208467e-08 
16.71482123639816, 2.060055559692646e-08 
16.883657814543593, 9.481049405523838e-09 
17.05249439268903, 1.6673048144329953e-09 
17.221330970834465, 5.706694049501922e-10 
17.3901675489799, 4.3700464455048345e-09 
17.559004127125338, 3.1724889099517894e-09 
17.727840705270776, 1.2248419534096489e-08 
17.896677283416206, 1.7505008873330428e-08 
18.065513861561644, 1.4918514469506918e-08 
18.234350439707082, 1.5811971905383505e-08 
18.403187017852517, 7.212812024446833e-09 
18.57202359599795, 3.7534822763630025e-10 
18.74086017414339, 7.37426226172925e-10 
18.909696752288824, 4.45091176781071e-09 
19.07853333043426, 5.028677034349738e-09 
19.247369908579696, 3.2426550419668526e-09 
19.41620648672513, 5.091206544860827e-10 
19.58504306487057, 1.4346696494466113e-09 
19.753879643016006, 6.0838007093409125e-09 
19.922716221161437, 8.002962940635953e-09 
20.091552799306875, 8.289945297669942e-09 
20.260389377452313, 7.044626109061467e-09 
20.42922595559775, 4.513862458857467e-09 
20.59806253374318, 2.581470416464067e-09 
20.76689911188862, 6.214710671626296e-09 
20.935735690034058, 6.096362937566572e-09 
21.104572268179492, 4.691523950062452e-09 
21.273408846324926, 5.100718221340895e-09 
21.442245424470364, 5.220059617358581e-09 
21.6110820026158, 6.133221990705123e-09 
21.779918580761237, 2.2048182935887333e-09 
21.948755158906675, 7.59842919104436e-10 
22.117591737052106, 3.899118530029381e-09 
22.286428315197544, 4.837733394234568e-09 
22.45526489334298, 4.69281017188284e-09 
22.624101471488416, 3.031240948506827e-09 
22.79293804963385, 2.034782519841697e-09 
22.96177462777929, 3.413424581826039e-09 
23.130611205924723, 4.112157012049159e-09 
23.29944778407016, 5.092133796239646e-09 
23.468284362215595, 8.56000165785393e-09 
23.63712094036103, 7.51754082116776e-09 
23.805957518506467, 4.8813901563669385e-09 
23.974794096651905, 4.291772984946736e-09 
24.143630674797336, 3.91937023952507e-09 
24.312467252942774, 4.625304212290178e-09 
24.481303831088212, 4.531515505389264e-09 
24.650140409233646, 3.951850999773124e-09 
24.81897698737908, 4.510068812953139e-09 
24.98781356552452, 3.3581998927858868e-09 
25.156650143669953, 2.649095541552555e-09 
25.32548672181539, 3.6578057174004594e-09 
25.494323299960826, 4.1569997325328906e-09 
25.66315987810626, 3.946321440070222e-09 
25.831996456251698, 3.865897127756189e-09 
26.000833034397136, 3.8105787430924685e-09 
26.169669612542567, 4.6605536211382245e-09 
26.338506190688005, 3.1473029205600553e-09 
26.507342768833443, 2.344375434910209e-09 
26.676179346978877, 3.852698413631781e-09 
26.84501592512431, 4.4929698937433395e-09 
27.01385250326975, 3.6943626020834815e-09 
27.182689081415184, 2.8004628699005615e-09 
27.35152565956062, 3.3598961786969774e-09 
27.52036223770606, 4.830052770184766e-09 
27.68919881585149, 4.721224786571e-09 

FWH - Lz = 13.0
Strouhal number, PSD of SPL 
0.0, 0.8908069342580288 
0.16905413064270794, 8.2803193355648 
0.3381082612854159, 2.7816157475988184 
0.5071623919281238, 0.3977751447516365 
0.6762165225708318, 0.19343380933867826 
0.8452706532135397, 0.14188442618254216 
1.0143247838562477, 0.028282408865070698 
1.1833789144989557, 0.01648249044871588 
1.3524330451416635, 0.09421242677931584 
1.5214871757843715, 0.12760415351646115 
1.6905413064270793, 0.07933294360711404 
1.8595954370697874, 0.05824255163614638 
2.0286495677124954, 0.012597118599566469 
2.1977036983552036, 0.0029797107090008207 
2.3667578289979114, 0.002013797094239424 
2.5358119596406192, 0.014009280914488673 
2.704866090283327, 0.008642982966684094 
2.8739202209260353, 0.004738028233594381 
3.042974351568743, 0.021178355590620295 
3.212028482211451, 0.026567026065030627 
3.3810826128541587, 0.01652726111457839 
3.550136743496867, 0.009835045555200924 
3.7191908741395747, 0.005218976710359697 
3.8882450047822825, 0.0003784555703471225 
4.057299135424991, 0.0007049376017220603 
4.226353266067698, 0.0005281298368676188 
4.395407396710407, 0.00021456601211549634 
4.564461527353115, 0.00041492635325835045 
4.733515657995823, 0.0002037709662937489 
4.90256978863853, 0.00022517258436216127 
5.0716239192812385, 0.0005977412278037166 
5.240678049923946, 0.0004686052084361548 
5.409732180566654, 0.0003461097724675364 
5.578786311209363, 0.00032411933954080036 
5.7478404418520705, 0.00016440154451647545 
5.916894572494779, 7.190503090647205e-05 
6.085948703137486, 7.583448238011749e-05 
6.255002833780194, 2.461988173649109e-05 
6.424056964422902, 4.622583852956871e-05 
6.59311109506561, 0.00010031574274557688 
6.762165225708317, 5.24258608572278e-05 
6.9312193563510265, 8.153444911185928e-05 
7.100273486993734, 9.777974102903901e-05 
7.269327617636442, 1.7919764351234147e-05 
7.438381748279149, 6.841108702206554e-06 
7.607435878921858, 1.440918551172859e-05 
7.776490009564565, 1.921133637820372e-05 
7.945544140207273, 1.3624971571987099e-05 
8.114598270849982, 3.7791335138217565e-06 
8.28365240149269, 9.979535308456578e-07 
8.452706532135396, 6.923256933494598e-07 
8.621760662778106, 6.259938936990952e-06 
8.790814793420815, 8.240514585116594e-06 
8.959868924063521, 7.423887348286964e-06 
9.12892305470623, 3.2669224013859818e-06 
9.297977185348937, 2.6631340927169723e-06 
9.467031315991646, 1.330775001873509e-07 
9.636085446634352, 4.1817896482338824e-07 
9.80513957727706, 1.4520893894117643e-06 
9.97419370791977, 3.111447929427709e-06 
10.143247838562477, 1.1476978281763423e-06 
10.312301969205185, 6.053463486435341e-07 
10.481356099847892, 1.71299615658245e-07 
10.650410230490602, 3.737469693310364e-07 
10.819464361133308, 5.405368294764672e-07 
10.988518491776016, 3.3701415160081423e-07 
11.157572622418726, 6.666097268257026e-07 
11.326626753061433, 2.0992634263093695e-06 
11.495680883704141, 1.733556289753999e-06 
11.664735014346848, 4.86813081605646e-07 
11.833789144989558, 4.924479709121293e-07 
12.002843275632264, 6.527413017371439e-07 
12.171897406274972, 8.083370638665384e-07 
12.340951536917679, 2.2833702509383712e-07 
12.510005667560389, 1.007698195316743e-07 
12.679059798203097, 3.180327068419739e-08 
12.848113928845803, 5.5064376366810824e-08 
13.017168059488512, 4.42360685242573e-08 
13.18622219013122, 3.8599121262532385e-08 
13.355276320773928, 5.296112313006601e-08 
13.524330451416635, 7.816066457027795e-08 
13.693384582059345, 3.713268603311023e-08 
13.862438712702053, 5.582222808299729e-08 
14.03149284334476, 8.73202391108052e-09 
14.200546973987468, 3.051380411228469e-08 
14.369601104630176, 3.8673275067972465e-08 
14.538655235272884, 5.337674639790291e-09 
14.70770936591559, 1.9717557981523253e-08 
14.876763496558299, 2.5629466008397184e-08 
15.045817627201009, 1.4444374168415632e-08 
15.214871757843715, 1.692111062603795e-08 
15.383925888486424, 2.239177426857581e-08 
15.55298001912913, 4.568595991007276e-09 
15.72203414977184, 1.208933234443096e-08 
15.891088280414547, 2.3778412120083674e-08 
16.060142411057253, 1.2309613086365265e-09 
16.229196541699963, 8.809373705343588e-09 
16.398250672342673, 2.0649417921053286e-08 
16.56730480298538, 1.8688201082071986e-08 
16.736358933628086, 1.6126702953153398e-08 
16.905413064270792, 6.0294658342318375e-09 
17.074467194913503, 5.351453317810492e-09 
17.243521325556213, 1.4737640573327602e-09 
17.41257545619892, 2.158883427193317e-09 
17.58162958684163, 9.746747416689762e-10 
17.750683717484332, 1.5821115616098328e-08 
17.919737848127042, 1.5634652340432116e-08 
18.088791978769752, 1.6532366691406753e-08 
18.25784610941246, 3.176340412111309e-08 
18.426900240055165, 1.6347175718103297e-08 
18.595954370697875, 1.5824684718924091e-09 
18.76500850134058, 4.656783034201824e-09 
18.93406263198329, 8.841427183083424e-09 
19.103116762626, 6.007576076183418e-09 
19.272170893268704, 1.6634145813452276e-09 
19.441225023911414, 4.280076976241939e-09 
19.61027915455412, 1.1481747412318892e-08 
19.77933328519683, 1.7407095230596202e-08 
19.94838741583954, 1.4254074641497605e-08 
20.117441546482244, 1.2560503271557745e-08 
20.286495677124954, 7.263403583730003e-09 
20.455549807767664, 6.412673055860766e-09 
20.62460393841037, 1.0675640519131988e-08 
20.793658069053077, 1.3541924275071644e-08 
20.962712199695783, 7.890777470357805e-09 
21.131766330338493, 6.0813071283410006e-09 
21.300820460981203, 5.915184995889145e-09 
21.46987459162391, 7.382612804263441e-09 
21.638928722266616, 6.138993190233149e-09 
21.807982852909326, 3.5437302801740385e-09 
21.977036983552033, 4.842220540916205e-09 
22.146091114194743, 6.234218637895373e-09 
22.315145244837453, 4.862967228225255e-09 
22.484199375480156, 4.528569801705212e-09 
22.653253506122866, 2.874207087769583e-09 
22.822307636765572, 1.8670710726349754e-09 
22.991361767408282, 3.70587714411202e-09 
23.16041589805099, 4.330739936988483e-09 
23.329470028693695, 5.3998750874936945e-09 
23.498524159336405, 9.047191967430731e-09 
23.667578289979115, 7.01227022210982e-09 
23.83663242062182, 3.940884063851613e-09 
24.005686551264528, 3.893290986817129e-09 
24.174740681907235, 3.800187558710781e-09 
24.343794812549945, 4.090155767360199e-09 
24.512848943192655, 3.7130076740887843e-09 
24.681903073835358, 2.0979704108760355e-09 
24.850957204478068, 2.0125501133997126e-09 
25.020011335120778, 1.8701089427506544e-09 
25.189065465763484, 1.8494759763613719e-09 
25.358119596406194, 2.615022019445032e-09 
25.5271737270489, 3.596331525405047e-09 
25.696227857691607, 3.6415721451038064e-09 
25.865281988334317, 2.0377227991248424e-09 
26.034336118977023, 1.3538971045181514e-09 
26.203390249619734, 1.499095787918301e-09 
26.37244438026244, 8.367541483093867e-10 
26.541498510905146, 7.225877139220105e-10 
26.710552641547856, 1.665598594358834e-09 
26.879606772190566, 1.9935146641847135e-09 
27.04866090283327, 1.0966380144766656e-09 
27.21771503347598, 4.2875364525916545e-10 
27.38676916411869, 3.449310132982445e-10 
27.555823294761396, 6.53209654559569e-10 
27.724877425404106, 1.9459957242353407e-10 
27.89393155604681, 8.301944961996537e-11 

FWH - Lz = 17.0
Strouhal number, PSD of SPL 
0.0, 2.253250420893472 
0.1689686305406101, 11.836742776327034 
0.3379372610812202, 4.181225773616804 
0.5069058916218302, 0.5684978905842706 
0.6758745221624404, 0.10873761654900226 
0.8448431527030504, 0.1390267203072228 
1.0138117832436604, 0.0416933885923478 
1.1827804137842708, 0.013031928198709384 
1.3517490443248807, 0.14116269611235635 
1.5207176748654907, 0.12456061328198591 
1.6896863054061009, 0.09019681196950168 
1.858654935946711, 0.10604500193957786 
2.027623566487321, 0.02990334729544587 
2.196592197027931, 0.003144076292458192 
2.3655608275685416, 0.00013135679941585448 
2.534529458109151, 0.007082399782603103 
2.7034980886497615, 0.008461422413369972 
2.872466719190372, 0.0013120241152772029 
3.0414353497309814, 0.008414919856087473 
3.210403980271592, 0.026406969772365646 
3.3793726108122017, 0.025428752444209814 
3.5483412413528117, 0.01875918245865841 
3.717309871893422, 0.01113247700374719 
3.886278502434032, 0.0020872455902024327 
4.055247132974642, 0.0006638374180076952 
4.224215763515252, 0.0003928185762698739 
4.393184394055862, 0.00024898267724293336 
4.562153024596472, 7.890618346183568e-05 
4.731121655137083, 5.182654562241402e-05 
4.900090285677693, 0.00015850843744087364 
5.069058916218302, 0.0005909657368911484 
5.2380275467589135, 0.0007693079320668127 
5.406996177299523, 0.000603253272873123 
5.5759648078401325, 0.0004212601429288083 
5.744933438380744, 0.00020533536189999422 
5.913902068921353, 0.00010358522768717138 
6.082870699461963, 9.698893492815948e-05 
6.251839330002573, 4.492164366906478e-05 
6.420807960543184, 1.8901149261253982e-05 
6.589776591083793, 0.00010147662722050216 
6.7587452216244035, 7.129902436222479e-05 
6.927713852165014, 7.125550113427882e-05 
7.096682482705623, 9.42117197540546e-05 
7.265651113246234, 3.573450780083577e-05 
7.434619743786844, 8.146245191355906e-06 
7.603588374327454, 3.6097933513913333e-06 
7.772557004868064, 1.271800709944383e-05 
7.9415256354086745, 1.5154261719845448e-05 
8.110494265949283, 9.669253402811526e-06 
8.279462896489894, 3.969780353295242e-06 
8.448431527030504, 4.696654108516589e-06 
8.617400157571113, 7.0175055949724725e-06 
8.786368788111725, 5.8294482142584715e-06 
8.955337418652336, 9.056810857150092e-06 
9.124306049192944, 5.4823734260257246e-06 
9.293274679733555, 5.225335743754068e-06 
9.462243310274166, 3.9260976233539927e-07 
9.631211940814774, 2.582767092184916e-07 
9.800180571355385, 1.1909124644181344e-06 
9.969149201895997, 1.9186826142895326e-06 
10.138117832436604, 4.123236509075663e-07 
10.307086462977216, 2.887946968635294e-07 
10.476055093517827, 2.9747597961662586e-07 
10.645023724058435, 2.420552068585143e-07 
10.813992354599046, 3.7362180772513884e-07 
10.982960985139657, 5.656101676531384e-07 
11.151929615680265, 5.607030491262594e-07 
11.320898246220876, 1.5128497893366863e-06 
11.489866876761488, 1.7063703640563594e-06 
11.658835507302095, 6.928302028097974e-07 
11.827804137842707, 2.7977841398226043e-07 
11.996772768383316, 2.3995491390470087e-07 
12.165741398923926, 7.413827947220962e-07 
12.334710029464537, 4.633549268698392e-07 
12.503678660005146, 2.7529738200271677e-07 
12.672647290545756, 6.114252327154268e-08 
12.841615921086367, 5.7507920721470704e-08 
13.010584551626977, 1.1699349854092942e-07 
13.179553182167586, 1.812908018148757e-07 
13.348521812708197, 1.0703158417529792e-07 
13.517490443248807, 5.724066455967679e-08 
13.686459073789417, 6.017646853643303e-08 
13.855427704330028, 8.983524495774497e-08 
14.024396334870637, 2.56655372584772e-08 
14.193364965411247, 2.25924381568102e-08 
14.362333595951858, 4.1202341015947586e-08 
14.531302226492468, 5.718391458543201e-09 
14.700270857033077, 1.830413866782176e-08 
14.869239487573688, 5.976983678612646e-08 
15.038208118114298, 6.694823514804303e-08 
15.207176748654907, 2.4285533735592578e-08 
15.376145379195519, 2.006733056282136e-08 
15.545114009736128, 4.9909521511006964e-09 
15.714082640276738, 7.3246053244767766e-09 
15.883051270817349, 1.924433596490465e-08 
16.05201990135796, 2.8587889511911904e-09 
16.220988531898566, 1.7139966435372178e-08 
16.389957162439178, 3.4218429236438206e-08 
16.55892579297979, 2.6412208161283923e-08 
16.7278944235204, 1.5158646719171266e-08 
16.896863054061008, 9.999125058591103e-09 
17.06583168460162, 1.8534212839106576e-09 
17.234800315142227, 1.2042678509851576e-09 
17.403768945682838, 5.55536002882442e-09 
17.57273757622345, 2.8203895124902625e-10 
17.74170620676406, 1.0227255581999876e-08 
17.910674837304672, 1.3597498364346667e-08 
18.079643467845276, 8.657022639701968e-09 
18.248612098385887, 1.406617104064336e-08 
18.4175807289265, 7.333350966707409e-09 
18.58654935946711, 7.180066108343749e-10 
18.75551799000772, 3.6310187662789324e-09 
18.924486620548333, 8.561514451838138e-09 
19.093455251088937, 9.438227778809513e-09 
19.262423881629548, 5.9515550530435736e-09 
19.43139251217016, 2.1987190961623917e-09 
19.60036114271077, 4.974873850068083e-09 
19.769329773251382, 1.3080593438407342e-08 
19.938298403791993, 1.016866927308667e-08 
20.107267034332597, 9.946607351817891e-09 
20.27623566487321, 8.620303498913144e-09 
20.44520429541382, 5.5949748691187505e-09 
20.61417292595443, 5.216970094664348e-09 
20.783141556495043, 8.264564381170967e-09 
20.952110187035654, 6.9276596594957314e-09 
21.121078817576258, 9.739715194089575e-09 
21.29004744811687, 9.093543421894244e-09 
21.45901607865748, 8.339928135197988e-09 
21.627984709198092, 9.168553819561415e-09 
21.796953339738703, 4.4985853725173e-09 
21.965921970279314, 3.1964456856605295e-09 
22.134890600819922, 7.68345868662521e-09 
22.30385923136053, 9.14450932221079e-09 
22.47282786190114, 9.907155219828165e-09 
22.641796492441753, 6.77149617458567e-09 
22.810765122982364, 4.1930832585179585e-09 
22.979733753522975, 6.3394052607603665e-09 
23.148702384063583, 6.617754600342811e-09 
23.31767101460419, 7.051473222989438e-09 
23.486639645144802, 1.1243846003284835e-08 
23.655608275685413, 1.1381898629986981e-08 
23.824576906226024, 8.93324239641321e-09 
23.993545536766632, 7.398559359031793e-09 
24.162514167307243, 6.255731241835664e-09 
24.33148279784785, 6.793672954958905e-09 
24.500451428388462, 7.4185690872850305e-09 
24.669420058929074, 7.414605970158307e-09 
24.838388689469685, 8.152102158387063e-09 
25.007357320010293, 6.806597564170154e-09 
25.176325950550904, 5.014209022365627e-09 
25.345294581091512, 6.982561607507298e-09 
25.514263211632123, 8.701505384386917e-09 
25.683231842172734, 8.46631178794719e-09 
25.852200472713346, 6.589225010753515e-09 
26.021169103253953, 4.938738482165167e-09 
26.190137733794565, 5.285901626653771e-09 
26.359106364335172, 4.1813059694959285e-09 
26.528074994875784, 3.5351860768700983e-09 
26.697043625416395, 5.752451871574592e-09 
26.866012255957006, 6.62576352734523e-09 
27.034980886497614, 5.186379438746497e-09 
27.203949517038225, 5.066176402530836e-09 
27.372918147578833, 5.509995889028016e-09 
27.541886778119444, 5.317538310082067e-09 
27.710855408660056, 5.59704559605838e-09 
27.879824039200663, 8.184955872128033e-09 
28.048792669741275, 5.178756878234793e-09 

FWH - Lz = 21.0
Strouhal number, PSD of SPL 
0.0, 1.445930152950852 
0.16905792937136457, 10.315321082605426 
0.33811585874272915, 2.8228549202823703 
0.5071737881140937, 0.3712257075808945 
0.6762317174854583, 0.06958270531653062 
0.845289646856823, 0.08414665715893628 
1.0143475762281875, 0.02148329826720213 
1.183405505599552, 0.022504533948945468 
1.3524634349709166, 0.15791654857624743 
1.5215213643422811, 0.16717218833809472 
1.690579293713646, 0.08584592918899626 
1.8596372230850104, 0.05660694111954361 
2.028695152456375, 0.017259015691351645 
2.1977530818277393, 0.004125945358581663 
2.366811011199104, 0.00011419230660162479 
2.535868940570469, 0.00793902188341824 
2.704926869941833, 0.007055225546533127 
2.873984799313198, 0.002192339189577124 
3.0430427286845623, 0.018357610744136176 
3.212100658055927, 0.024396922385432916 
3.381158587427292, 0.014292670191885053 
3.550216516798656, 0.011005179026028716 
3.719274446170021, 0.007695933755317638 
3.888332375541385, 0.0008076849958546315 
4.05739030491275, 0.0012060510209579167 
4.226448234284114, 0.0008590214913510066 
4.395506163655479, 0.0002687902684558359 
4.564564093026844, 0.0002929385285996936 
4.733622022398208, 8.428390614449092e-05 
4.9026799517695725, 0.0001763975617456467 
5.071737881140938, 0.0004147869355274263 
5.240795810512302, 0.00039082604944771994 
5.409853739883666, 0.00030293003143144135 
5.578911669255032, 0.0003430436675451769 
5.747969598626396, 0.00020756821140464953 
5.91702752799776, 8.137422971180958e-05 
6.0860854573691245, 5.563254635364731e-05 
6.25514338674049, 1.1311115258797466e-05 
6.424201316111854, 4.987196369817699e-05 
6.593259245483218, 8.609001008059338e-05 
6.762317174854584, 3.71989358831432e-05 
6.931375104225947, 4.1123347000891616e-05 
7.100433033597312, 6.655220764448815e-05 
7.2694909629686775, 2.4703767920101867e-05 
7.438548892340042, 3.938617917216643e-06 
7.607606821711406, 2.843989630740108e-06 
7.77666475108277, 8.053191929988108e-06 
7.945722680454136, 1.1689849343354282e-05 
8.1147806098255, 7.912002114289116e-06 
8.283838539196864, 3.3008379628411716e-06 
8.452896468568229, 7.07335036509697e-07 
8.621954397939593, 4.296730190930362e-06 
8.791012327310957, 6.202142382806765e-06 
8.960070256682323, 7.049853078044657e-06 
9.129128186053688, 3.512966934453581e-06 
9.298186115425052, 3.327485137443228e-06 
9.467244044796416, 1.542747396166577e-07 
9.63630197416778, 1.5891778836002934e-07 
9.805359903539145, 1.0840442558645344e-06 
9.974417832910511, 1.9544259353858926e-06 
10.143475762281875, 4.787650114802643e-07 
10.31253369165324, 8.911586011661059e-08 
10.481591621024604, 1.2284818182982292e-07 
10.650649550395968, 3.136011688863275e-07 
10.819707479767333, 5.282997241995611e-07 
10.988765409138697, 6.819465528344318e-07 
11.157823338510063, 8.902449017644275e-07 
11.326881267881427, 1.846836977305297e-06 
11.495939197252792, 1.2165543757053077e-06 
11.664997126624154, 2.690020200738924e-07 
11.83405505599552, 2.7993120967909256e-07 
12.003112985366885, 3.8080179562449163e-07 
12.172170914738249, 5.08658627597915e-07 
12.341228844109615, 1.783346988558551e-07 
12.51028677348098, 1.0476134398636815e-07 
12.679344702852344, 4.406491642809166e-08 
12.848402632223708, 7.776631547223199e-08 
13.017460561595072, 1.2275478459516055e-07 
13.186518490966437, 1.0463571131128835e-07 
13.355576420337801, 3.385584145981145e-08 
13.524634349709167, 2.3795986129251384e-08 
13.693692279080532, 5.76793456969968e-08 
13.862750208451894, 4.56417333736866e-08 
14.03180813782326, 8.515589252593764e-09 
14.200866067194625, 1.4928744630804066e-08 
14.369923996565989, 2.3418877010170937e-08 
14.538981925937355, 4.0684919015885136e-09 
14.70803985530872, 1.5741529779238612e-08 
14.877097784680084, 4.595874581471509e-08 
15.046155714051446, 4.200017460972189e-08 
15.215213643422812, 3.3217159596658055e-08 
15.384271572794177, 2.4089348278740295e-08 
15.55332950216554, 5.503587935956127e-09 
15.722387431536907, 5.43897663340628e-09 
15.891445360908271, 9.181926142342003e-09 
16.060503290279634, 1.3016127838017242e-09 
16.229561219651, 1.3115046823624858e-08 
16.398619149022366, 2.654963224405238e-08 
16.56767707839373, 1.699503266767446e-08 
16.73673500776509, 1.1639802586775874e-08 
16.905792937136457, 6.127863680940502e-09 
17.074850866507823, 4.972497314078129e-09 
17.243908795879186, 4.3246207805292555e-10 
17.412966725250552, 1.0894010548619893e-09 
17.582024654621915, 4.00890268931723e-09 
17.751082583993284, 1.0043128222804495e-08 
17.920140513364647, 8.223296792833286e-09 
18.08919844273601, 1.4970491978997576e-08 
18.258256372107375, 2.678070137457943e-08 
18.427314301478738, 1.8038966852134388e-08 
18.596372230850104, 6.187007651208884e-10 
18.765430160221467, 3.315430372584383e-09 
18.934488089592833, 7.291475563743771e-09 
19.1035460189642, 5.223539641253186e-09 
19.27260394833556, 1.4654607437946572e-09 
19.441661877706927, 3.084728464411039e-09 
19.61071980707829, 7.483228477640286e-09 
19.779777736449656, 1.8992218609161557e-08 
19.948835665821022, 1.1964726812945265e-08 
20.117893595192385, 9.207948498959067e-09 
20.28695152456375, 7.345083863408736e-09 
20.456009453935113, 5.458562645040415e-09 
20.62506738330648, 8.650830032548134e-09 
20.794125312677842, 1.414000047606677e-08 
20.963183242049208, 6.225787157302029e-09 
21.132241171420574, 5.61582096438716e-09 
21.301299100791937, 3.579630750737608e-09 
21.470357030163303, 4.746226870534067e-09 
21.639414959534665, 6.5686607044999115e-09 
21.80847288890603, 3.2068045498106968e-09 
21.977530818277394, 3.751629876562011e-09 
22.146588747648757, 8.184352375832733e-09 
22.315646677020126, 7.200078350487217e-09 
22.48470460639149, 4.584182219894762e-09 
22.653762535762855, 3.0001620223484088e-09 
22.822820465134217, 2.9216375051381973e-09 
22.991878394505584, 6.433720138660958e-09 
23.160936323876946, 4.2360031433113605e-09 
23.32999425324831, 4.546336694034979e-09 
23.49905218261968, 7.581186385826154e-09 
23.66811011199104, 5.884349096472108e-09 
23.837168041362407, 5.473092861266806e-09 
24.00622597073377, 6.817340851942416e-09 
24.175283900105136, 5.684830681795694e-09 
24.344341829476498, 5.167022415090357e-09 
24.513399758847864, 3.8736915693800325e-09 
24.68245768821923, 4.121739313333045e-09 
24.851515617590593, 4.1881251052863154e-09 
25.02057354696196, 2.609146083638479e-09 
25.18963147633332, 4.605151978720335e-09 
25.358689405704688, 7.403281808014188e-09 
25.52774733507605, 6.305174011253089e-09 
25.696805264447416, 5.052881186678637e-09 
25.865863193818782, 3.178154948504807e-09 
26.034921123190145, 3.6000926602931065e-09 
26.20397905256151, 4.638167172383517e-09 
26.373036981932874, 2.757676038810195e-09 
26.542094911304236, 2.2399918163480246e-09 
26.711152840675602, 2.9005631203953084e-09 
26.88021077004697, 2.955017719141509e-09 
27.049268699418334, 3.3261088916782755e-09 
27.218326628789697, 2.7691516255870697e-09 
27.387384558161063, 2.5012367048965226e-09 
27.556442487532426, 3.715984556592214e-09 
27.725500416903788, 4.10540599716535e-09 
27.894558346275154, 4.893621753772209e-09 
28.06361627564652, 3.582122501860646e-09 
28.232674205017886, 8.635476038901164e-10 

FWH - Lz = 25.0
Strouhal number, PSD of SPL 
0.0, 1.0169135210670313 
0.16929055067217397, 5.610060775872163 
0.33858110134434793, 2.1663164731518783 
0.507871652016522, 0.24760509246757387 
0.6771622026886959, 0.10046835442134379 
0.8464527533608698, 0.07699329852872507 
1.015743304033044, 0.011780837431175738 
1.1850338547052177, 0.02353514876788962 
1.3543244053773917, 0.09844447890193232 
1.5236149560495658, 0.083498154814193 
1.6929055067217396, 0.046585027605112385 
1.8621960573939136, 0.05127621519301406 
2.031486608066088, 0.022703691381603133 
2.200777158738261, 0.004057526106703794 
2.3700677094104354, 0.0004744735505105874 
2.5393582600826092, 0.0063943756508581286 
2.7086488107547835, 0.006078294545268911 
2.8779393614269577, 0.0017068459682153527 
3.0472299120991315, 0.007276179569076616 
3.2165204627713053, 0.015434951861585744 
3.385811013443479, 0.013343189459755806 
3.5551015641156534, 0.00805568847685354 
3.724392114787827, 0.0038340943163632057 
3.8936826654600014, 0.0006732133760358258 
4.062973216132176, 0.00019093562066270018 
4.2322637668043495, 0.00014994010478097618 
4.401554317476522, 9.31891353835872e-05 
4.570844868148697, 8.272875969169113e-05 
4.740135418820871, 4.310057228066182e-05 
4.9094259694930455, 8.617863637679454e-05 
5.0787165201652185, 0.0002395918152436571 
5.248007070837392, 0.0002936561142022369 
5.417297621509567, 0.00021374881720289383 
5.586588172181741, 0.00019631850957638457 
5.755878722853915, 0.00010762980008026488 
5.925169273526088, 4.5682981918076275e-05 
6.094459824198263, 4.2709772260189194e-05 
6.263750374870437, 1.3452582138903462e-05 
6.433040925542611, 2.431474742657947e-05 
6.6023314762147844, 5.965308405797018e-05 
6.771622026886958, 3.271951429201118e-05 
6.940912577559133, 2.663143895462804e-05 
7.110203128231307, 3.19021137316507e-05 
7.2794936789034805, 1.1616501492428576e-05 
7.448784229575654, 8.24819318572859e-07 
7.618074780247828, 3.5577337589976923e-06 
7.787365330920003, 4.853344984481659e-06 
7.956655881592177, 5.209882644602392e-06 
8.125946432264351, 3.7487557185778278e-06 
8.295236982936524, 1.4220486223324518e-06 
8.464527533608699, 2.032664585014553e-06 
8.633818084280872, 4.350490645990022e-06 
8.803108634953045, 3.916098374713272e-06 
8.97239918562522, 4.254214963676949e-06 
9.141689736297394, 1.974667795021933e-06 
9.310980286969569, 1.5977454502765513e-06 
9.480270837641742, 1.127550280061017e-07 
9.649561388313916, 1.5042789878435879e-07 
9.818851938986091, 8.244741246219758e-07 
9.988142489658264, 1.1142370151626695e-06 
10.157433040330437, 2.789029067607327e-07 
10.326723591002612, 1.0455560064202451e-07 
10.496014141674785, 1.6150722084152935e-07 
10.66530469234696, 1.4656879550145956e-07 
10.834595243019134, 3.9235056121323124e-07 
11.003885793691309, 2.956680277474998e-07 
11.173176344363482, 3.688987005809593e-07 
11.342466895035656, 1.1090382967277594e-06 
11.51175744570783, 7.849517044158874e-07 
11.681047996380002, 2.540551626178253e-07 
11.850338547052177, 2.1424246094826487e-07 
12.019629097724351, 2.1721660271434e-07 
12.188919648396526, 3.649414226067182e-07 
12.358210199068699, 1.515512843274864e-07 
12.527500749740874, 9.434739356130314e-08 
12.696791300413048, 3.703021086382079e-08 
12.866081851085221, 7.937582289452978e-08 
13.035372401757396, 1.020473015439681e-07 
13.204662952429569, 9.31901875508503e-08 
13.373953503101742, 3.5101572320505106e-08 
13.543244053773916, 1.874860196877022e-08 
13.712534604446091, 3.9744666822754616e-08 
13.881825155118266, 3.7024383914927165e-08 
14.051115705790439, 2.1168700817256685e-08 
14.220406256462613, 1.6294625254742864e-08 
14.389696807134788, 1.51962770935301e-08 
14.558987357806961, 4.576588326756644e-09 
14.728277908479134, 1.6945260735241758e-08 
14.897568459151309, 3.689034761829288e-08 
15.066859009823482, 2.4571730347676333e-08 
15.236149560495656, 1.4981708462532774e-08 
15.405440111167831, 9.359398881122378e-09 
15.574730661840006, 3.5861163281543777e-09 
15.744021212512179, 7.311520506479107e-09 
15.913311763184353, 3.748565623277049e-09 
16.082602313856526, 1.9677123877696064e-09 
16.251892864528703, 1.4696907551747036e-08 
16.421183415200876, 1.6739580779594353e-08 
16.59047396587305, 8.802262109362754e-09 
16.75976451654522, 6.3048299787692594e-09 
16.929055067217398, 2.2393214207766082e-09 
17.098345617889567, 7.597913416268591e-10 
17.267636168561744, 1.0153635859627618e-09 
17.436926719233917, 1.200765579060521e-09 
17.60621726990609, 8.711957133868639e-10 
17.775507820578266, 3.5112056838141005e-09 
17.94479837125044, 4.748027319810754e-09 
18.114088921922615, 4.749471617525396e-09 
18.28337947259479, 6.9212693191495995e-09 
18.45267002326696, 3.85408900223985e-09 
18.621960573939138, 5.466406504884743e-10 
18.79125112461131, 2.143495042401234e-09 
18.960541675283483, 3.8592775369588805e-09 
19.12983222595566, 3.870692673730756e-09 
19.299122776627833, 2.071883066335763e-09 
19.468413327300006, 9.964754728404377e-10 
19.637703877972182, 3.796835655698486e-09 
19.806994428644355, 8.162363807036947e-09 
19.976284979316528, 4.972167824831304e-09 
20.1455755299887, 5.1088332924515735e-09 
20.314866080660874, 3.5865978378704325e-09 
20.484156631333047, 2.3013589566435e-09 
20.653447182005223, 2.5571905818874153e-09 
20.822737732677396, 3.1624324425887328e-09 
20.99202828334957, 2.9460761291371e-09 
21.161318834021746, 4.2942770329185045e-09 
21.33060938469392, 2.825347079240688e-09 
21.499899935366095, 3.5303909579651576e-09 
21.669190486038268, 3.6965359499575463e-09 
21.83848103671044, 2.234781241291886e-09 
22.007771587382617, 3.2337733397178016e-09 
22.17706213805479, 4.982205596991076e-09 
22.346352688726963, 4.789528053513519e-09 
22.51564323939914, 2.582772333986465e-09 
22.684933790071312, 8.527769366202057e-10 
22.854224340743485, 1.6415280619875869e-09 
23.02351489141566, 2.7386898167454535e-09 
23.192805442087835, 2.271628689008762e-09 
23.362095992760004, 4.314390470771221e-09 
23.53138654343218, 5.800275250996487e-09 
23.700677094104353, 3.9308715351895406e-09 
23.869967644776526, 3.892547392396896e-09 
24.039258195448703, 3.718516047496877e-09 
24.208548746120876, 3.4297812209276208e-09 
24.377839296793052, 3.4418514486772457e-09 
24.547129847465225, 3.0086203496770017e-09 
24.716420398137398, 3.1560612760028125e-09 
24.885710948809574, 2.820518057906858e-09 
25.055001499481747, 1.8208073307209948e-09 
25.22429205015392, 2.9040132611156688e-09 
25.393582600826097, 3.8269527384514345e-09 
25.56287315149827, 3.71888674205134e-09 
25.732163702170443, 4.091661166872634e-09 
25.90145425284262, 2.951421105134694e-09 
26.070744803514792, 2.6604587455894156e-09 
26.240035354186965, 2.543818865577391e-09 
26.409325904859138, 1.7911116729605851e-09 
26.57861645553131, 2.3984772536101468e-09 
26.747907006203484, 2.2646907626584237e-09 
26.91719755687566, 1.8300461139359428e-09 
27.086488107547833, 2.2952976456087262e-09 
27.255778658220006, 2.026614417062159e-09 
27.425069208892182, 2.1689567354686735e-09 
27.594359759564355, 2.893454108087261e-09 
27.76365031023653, 2.778063909891342e-09 
27.932940860908705, 3.449006927052412e-09 
28.102231411580878, 2.9947833564004884e-09 
28.271521962253054, 2.0116342236380166e-09 
28.440812512925227, 9.942947157958043e-10 


==> cavity_3d_design_space.txt <==
trial, h_TE
1, 0.0
2, 1.0
3, 0.5
4, 0.25
5, 2.25
6, 1.25
7, 0.75
8, 0.0
9, 0.375
10, 0.125
11, 0.0625
12, 0.1875
13, 0.6875
14, 0.4375
15, 0.3125
16, 0.21875
17, 0.15625
18, 0.0
19, 2.0
20, -1.0
21, 0.0
22, -0.5
23, -0.75
24, -0.9375
25, -0.875
26, -0.375
27, -0.625
28, -0.8125
29, -0.90625
30, -0.84375
31, -0.890625
32, -0.859375
33, -0.8828125
34, -0.8671875
35, -0.87890625
36, -0.87109375


==> cavity_3d_mads_iteration.txt <==
iteration, objective function value
0.0, 8.95475e-05
1.0, 8.95475e-05
2.0, 8.89271e-05
3.0, 8.89271e-05
4.0, 8.89271e-05
5.0, 8.4741e-05
7.0, 8.04705e-05
8.0, 8.04705e-05
9.0, 8.04705e-05
10.0, 8.04705e-05
11.0, 2.15917e-05
12.0, 2.15917e-05
13.0, 2.15917e-05
14.0, 2.0372e-05
15.0, 2.0372e-05
16.0, 2.0372e-05
17.0, 2.0372e-05
18.0, 2.0372e-05
19.0, 2.0372e-05


==> cavity_3d_spectral.txt <==
Baseline
St, PSD(SPL)
0.0, 1.168569686640866 
0.011526287466596946, 12.938113671880547 
0.023052574933193893, 6.756780715864332 
0.03457886239979084, 0.2503462602898271 
0.046105149866387786, 0.17515899678525576 
0.05763143733298473, 0.061287457309038854 
0.06915772479958168, 0.0413323500193611 
0.08068401226617863, 0.011171369024535627 
0.09221029973277557, 0.005403495767693221 
0.10373658719937251, 0.006402212136180021 
0.11526287466596946, 0.0031236721354410473 
0.1267891621325664, 0.003134977793410023 
0.13831544959916336, 0.0018149670545355185 
0.1498417370657603, 0.0005975756944353634 
0.16136802453235727, 0.0027308222990291087 
0.1728943119989542, 0.001382904828017125 
0.18442059946555114, 0.0010208772798131125 
0.1959468869321481, 0.0011422700848652818 
0.20747317439874502, 0.0016280482283926121 
0.218999461865342, 0.0071024665235371615 
0.23052574933193892, 0.008605128723564778 
0.24205203679853587, 0.01971137823154088 
0.2535783242651328, 0.009017627332562398 
0.2651046117317298, 0.008223614895154083 
0.27663089919832673, 0.001672832245802457 
0.2881571866649237, 0.0006667478243904256 
0.2996834741315206, 0.0001224404273623601 
0.3112097615981176, 0.00023533123860016667 
0.32273604906471454, 0.0002499930475669816 
0.33426233653131143, 0.00042682248080320935 
0.3457886239979084, 0.0002311867211700694 
0.3573149114645054, 0.00036978378320619737 
0.3688411989311023, 0.00045424055092270287 
0.38036748639769924, 0.0002927349971027902 
0.3918937738642962, 0.0016963904722189145 
0.40342006133089314, 0.0005633593776902539 
0.41494634879749004, 0.0008927068662581211 
0.42647263626408705, 0.0011042837352439297 
0.437998923730684, 0.00042748063446928824 
0.4495252111972809, 0.0011017232519859013 
0.46105149866387785, 0.0024658152614613505 
0.47257778613047485, 0.002892404013608916 
0.48410407359707175, 0.008153812810738422 
0.49563036106366865, 0.004486201010722862 
0.5071566485302657, 0.006519893851425566 
0.5186829359968625, 0.0010359455987798427 
0.5302092234634596, 0.0009305125800051254 
0.5417355109300566, 0.00036845415088532745 
0.5532617983966535, 0.00019731871275439268 
0.5647880858632504, 9.29166036826039e-05 
0.5763143733298474, 6.095577769029611e-05 
0.5878406607964443, 0.0001400616446925769 
0.5993669482630412, 0.000152772145761072 
0.6108932357296382, 0.00011232990212813686 
0.6224195231962352, 0.00011177854234301348 
0.6339458106628321, 8.750898257238965e-05 
0.6454720981294291, 0.00012387348003016588 
0.656998385596026, 0.00018933649130935915 
0.6685246730626229, 0.00025031112840548717 
0.6800509605292198, 0.0001568632849074845 
0.6915772479958168, 0.0002973258735155217 
0.7031035354624138, 0.0007189104750129431 
0.7146298229290108, 0.0004828747095515981 
0.7261561103956077, 0.0008295637526533168 
0.7376823978622046, 0.0006471915452278471 
0.7492086853288015, 0.0012187602124492992 
0.7607349727953985, 0.00033764571111953974 
0.7722612602619954, 0.00014071475019587909 
0.7837875477285924, 0.00011884451706153462 
0.7953138351951894, 3.858180753871857e-05 
0.8068401226617863, 3.621268630300409e-05 
0.8183664101283832, 4.2945902148871614e-05 
0.8298926975949801, 2.8473538477904495e-05 
0.8414189850615771, 5.648374984703645e-05 
0.8529452725281741, 4.111117514507142e-05 
0.864471559994771, 4.743794765077613e-05 
0.875997847461368, 7.927640908196994e-06 
0.8875241349279649, 2.1804709891809192e-05 
0.8990504223945618, 1.057720170147871e-05 
0.9105767098611587, 2.835257999280695e-05 
0.9221029973277557, 2.7529660505908618e-05 
0.9336292847943527, 3.116170363249519e-05 
0.9451555722609497, 9.133311949666128e-05 
0.9566818597275466, 7.31238666780846e-05 
0.9682081471941435, 6.332167690410856e-05 
0.9797344346607404, 7.832152782151005e-05 
0.9912607221273373, 4.504005625534752e-05 
1.0027870095939344, 3.1855054464277956e-05 
1.0143132970605313, 5.3220836111977e-06 
1.0258395845271282, 1.4314868634911858e-05 
1.037365871993725, 7.993519798246461e-06 
1.0488921594603222, 8.792825940475216e-06 
1.0604184469269191, 2.894906265900394e-06 
1.071944734393516, 5.062274683635158e-06 
1.0834710218601131, 6.287006628346052e-06 
1.09499730932671, 2.430227687127769e-06 
1.106523596793307, 3.814798373594752e-06 
1.1180498842599038, 4.962455789025006e-06 
1.1295761717265007, 3.815965571862897e-06 
1.1411024591930976, 6.675904705577943e-06 
1.1526287466596947, 3.400374153121465e-06 
1.1641550341262916, 2.8697830202720804e-06 
1.1756813215928885, 4.505023006626016e-06 
1.1872076090594854, 7.966041903117618e-06 
1.1987338965260823, 9.486359860120896e-06 
1.2102601839926794, 8.900395038248738e-06 
1.2217864714592763, 8.24495696766464e-06 
1.2333127589258732, 1.3979214600385566e-06 
1.2448390463924703, 3.8481874442882254e-06 
1.2563653338590672, 2.1563100235135112e-06 
1.2678916213256641, 2.018288509676745e-06 
1.279417908792261, 2.944334543089967e-06 
1.2909441962588581, 1.7358068973139662e-06 
1.302470483725455, 9.925423608419382e-07 
1.313996771192052, 1.8397812813389742e-06 
1.3255230586586488, 4.826497568036976e-07 
1.3370493461252457, 4.880949971234303e-07 
1.3485756335918426, 2.064018072936682e-06 
1.3601019210584395, 1.0843092050328403e-06 
1.3716282085250366, 5.719100592036754e-07 
1.3831544959916335, 1.4721555695381873e-06 
1.3946807834582307, 1.7206693934694474e-06 
1.4062070709248276, 6.816706097194699e-07 
1.4177333583914244, 2.8307176836038723e-07 
1.4292596458580216, 6.282748368339594e-07 
1.4407859333246182, 4.401113978460824e-07 
1.4523122207912154, 2.181366130196336e-06 
1.463838508257812, 1.6939665210666988e-06 
1.4753647957244092, 1.3613505903937857e-06 
1.4868910831910063, 4.692627084644244e-07 
1.498417370657603, 6.26662459884053e-07 
1.5099436581242, 9.588618553415881e-07 
1.521469945590797, 1.4259589781491725e-06 
1.5329962330573939, 5.234997362821199e-07 
1.5445225205239907, 2.37756312921811e-07 
1.5560488079905879, 1.9980202147663158e-07 
1.5675750954571848, 3.302602843422543e-07 
1.5791013829237817, 3.6788207460111624e-07 
1.5906276703903788, 3.8866225881389503e-07 
1.6021539578569755, 5.867148879227187e-07 
1.6136802453235726, 6.673266966586914e-07 
1.6252065327901697, 4.364678817706071e-07 
1.6367328202567664, 2.452095828140034e-07 
1.6482591077233635, 2.0008920964791356e-07 
1.6597853951899602, 1.4412809988233142e-07 
1.6713116826565573, 4.988406481854708e-07 
1.6828379701231542, 3.0251605066628687e-07 
1.694364257589751, 3.784635210776658e-07 
1.7058905450563482, 5.138304915143544e-07 
1.717416832522945, 4.5600811628542433e-07 
1.728943119989542, 1.1384692467103362e-07 
1.7404694074561389, 5.5297165577486693e-08 
1.751995694922736, 7.55429628399979e-08 
1.7635219823893327, 1.5696296196210986e-07 
1.7750482698559298, 8.365516211621525e-08 
1.786574557322527, 1.8319858027734313e-07 
1.7981008447891236, 5.1312516706663695e-08 
1.8096271322557207, 1.1802818902200614e-07 
1.8211534197223174, 4.4441484100338024e-08 
1.8326797071889145, 8.340820796872485e-08 
1.8442059946555114, 3.5113164152789986e-07 
1.8557322821221083, 1.532572782490937e-07 
1.8672585695887054, 7.785270733279874e-08 
1.8787848570553023, 9.844967036817334e-08 
1.8903111445218994, 1.5520851813415384e-07 
1.901837431988496, 2.354148992629167e-08 
1.9133637194550932, 2.39479789442775e-07 
1.9248900069216903, 1.1209735751954125e-07 
1.936416294388287, 1.4465117348315276e-06 
1.9479425818548841, 1.6331364080195843e-06 
1.9594688693214808, 2.8727233714772084e-06 
1.970995156788078, 2.7709809466405254e-06 
1.9825214442546746, 6.139791130372572e-07 
1.9940477317212717, 8.82171919828476e-07 
2.005574019187869, 3.760534391691891e-07 
2.0171003066544655, 5.901368990139798e-08 
2.0286265941210626, 2.2351066862807748e-07 
2.0401528815876593, 2.231920833981297e-07 
2.0516791690542564, 3.7132725017253067e-07 
2.063205456520853, 1.4831579726630657e-07 
2.07473174398745, 4.482508919636407e-08 
2.0862580314540473, 1.4586578295553487e-07 
2.0977843189206444, 2.2632328907816454e-08 
2.109310606387241, 1.496375736607613e-07 
2.1208368938538382, 9.962643755795632e-08 
2.1323631813204353, 2.450701953466957e-08 
2.143889468787032, 3.809255375838471e-08 
2.155415756253629, 2.7162241203882206e-08 
2.1669420437202263, 1.0885921533807226e-07 
2.178468331186823, 9.773425527035106e-08 
2.18999461865342, 2.916828632319282e-07 
2.2015209061200167, 2.1916656107608165e-07 
2.213047193586614, 5.008960641999548e-07 
2.224573481053211, 5.746410602199061e-07 
2.2360997685198076, 2.931946789905574e-07 
2.2476260559864047, 2.4907292627502976e-07 
2.2591523434530014, 1.1555689274151525e-07 
2.2706786309195985, 1.6236948345799402e-07 
2.282204918386195, 1.1252844523249025e-07 
2.2937312058527923, 1.9272147111234e-07 
2.3052574933193895, 3.558335160030744e-07 
2.316783780785986, 3.190738477794598e-07 
2.3283100682525832, 1.5777899820061129e-06 
2.33983635571918, 1.2203848197286515e-06 
2.351362643185777, 9.571271715022207e-08 
2.362888930652374, 4.9336444848005336e-08 
2.374415218118971, 4.667422245899229e-08 
2.385941505585568, 2.1947891677778535e-07 
2.3974677930521646, 2.3841254644918006e-07 
2.4089940805187617, 2.418818407376656e-07 
2.420520367985359, 2.9443862911171415e-07 
2.4320466554519555, 2.06427333777245e-06 
2.4435729429185526, 1.0780045170600515e-06 
2.4550992303851498, 3.9900907601767584e-07 
2.4666255178517464, 1.8705629599589797e-06 
2.4781518053183436, 7.015635413401117e-07 
2.4896780927849407, 5.38925601768188e-07 
2.5012043802515374, 4.691109812338465e-08 
2.5127306677181345, 9.716984407290728e-08 
2.5242569551847316, 8.172533517026533e-08 
2.5357832426513283, 2.1583161453925122e-07 
2.5473095301179254, 3.450242703272539e-07 
2.558835817584522, 5.670306595985996e-07 
2.570362105051119, 6.611436550226915e-07 
2.5818883925177163, 4.0459162901358506e-07 
2.593414679984313, 8.195177467891224e-08 
2.60494096745091, 5.5264395620979045e-08 
2.6164672549175068, 1.2205326867537993e-07 
2.627993542384104, 1.3146489970244776e-07 

Optimum
St, PSD(SPL)
0.0, 33.77377433036476
0.007955777132346643, 188.55881033238873
0.015911554264693286, 6.305599671634937
0.02386733139703993, 0.5257027163916933
0.03182310852938657, 0.10218745226433187
0.03977888566173321, 0.02998041292697836
0.04773466279407986, 0.010394561317229243
0.0556904399264265, 0.004147940886639134
0.06364621705877314, 0.002340187707830511
0.07160199419111977, 0.0010541599856132072
0.07955777132346642, 0.0006263666593410507
0.08751354845581306, 0.00032326513343476187
0.09546932558815972, 0.00024650843953178677
0.10342510272050635, 0.0001315404656817225
0.111380879852853, 0.00011124538121232826
0.11933665698519964, 5.537407382588445e-05
0.1272924341175463, 4.5592995721406565e-05
0.13524821124989292, 3.232812124329982e-05
0.14320398838223955, 2.1150355139710008e-05
0.1511597655145862, 1.9126667751066375e-05
0.15911554264693284, 1.353695918543581e-05
0.1670713197792795, 1.1629642887205414e-05
0.17502709691162613, 1.1170806443658012e-05
0.18298287404397276, 4.9475653958589285e-06
0.19093865117631945, 4.433510674919985e-06
0.19889442830866608, 4.744341736680274e-06
0.2068502054410127, 5.2819932802980275e-06
0.21480598257335937, 1.295251929008856e-05
0.222761759705706, 5.607986305786181e-05
0.23071753683805263, 5.283107653390082e-05
0.2386733139703993, 1.0746561600792195e-05
0.24662909110274592, 2.8731716563301853e-06
0.2545848682350926, 1.4857838304810656e-06
0.2625406453674392, 9.540241089238405e-07
0.27049642249978584, 1.2534270746307366e-06
0.27845219963213247, 1.3731226801551325e-06
0.2864079767644791, 4.122958133754699e-07
0.29436375389682573, 5.228308892551289e-07
0.3023195310291724, 3.6338977352649964e-07
0.31027530816151905, 4.127460010585031e-07
0.3182310852938657, 5.519300385038622e-07
0.32618686242621237, 5.038991541412702e-07
0.334142639558559, 8.166217300798802e-07
0.3420984166909056, 4.622508017244439e-07
0.35005419382325226, 3.2508360078728137e-07
0.3580099709555989, 3.813942288656485e-07
0.3659657480879455, 2.0720555297959223e-07
0.37392152522029215, 2.308156301704794e-07
0.3818773023526389, 2.7292788045897415e-07
0.3898330794849855, 1.1122574957382818e-07
0.39778885661733215, 2.0334552165273654e-07
0.4057446337496788, 2.2823577555795573e-07
0.4137004108820254, 2.2602092497453975e-07
0.4216561880143721, 5.514312071435961e-07
0.42961196514671873, 4.3647837759898765e-07
0.43756774227906536, 1.249229195284009e-06
0.445523519411412, 2.0519879112723408e-05
0.4534792965437586, 5.802699378304369e-05
0.46143507367610526, 1.867972246002955e-05
0.46939085080845194, 1.07981785598745e-06
0.4773466279407986, 2.621770999927138e-07
0.4853024050731452, 1.3305915192473765e-07
0.49325818220549184, 1.815271795366805e-07
0.5012139593378385, 4.2894168678247655e-07
0.5091697364701852, 3.7967428040699983e-07
0.5171255136025318, 6.321339702456539e-07
0.5250812907348784, 3.29797524305634e-07
0.533037067867225, 2.327894512096745e-07
0.5409928449995717, 2.5893962946482833e-07
0.5489486221319183, 1.447265978849602e-07
0.5569043992642649, 1.2774545030368426e-07
0.5648601763966116, 2.9861001068193673e-07
0.5728159535289582, 1.4414200059156328e-07
0.5807717306613048, 6.575326639826168e-08
0.5887275077936515, 8.353938768333977e-08
0.5966832849259982, 1.184322310933787e-07
0.6046390620583448, 9.329106195910869e-08
0.6125948391906915, 9.130161909671843e-08
0.6205506163230381, 6.265177479213182e-08
0.6285063934553847, 1.0618834961893304e-07
0.6364621705877314, 8.548116963134683e-08
0.6444179477200781, 1.258647788226265e-07
0.6523737248524247, 1.9771946999410977e-07
0.6603295019847714, 1.2807572990623135e-07
0.668285279117118, 1.8149812152002828e-06
0.6762410562494646, 7.070963633532473e-06
0.6841968333818113, 6.569228881899647e-06
0.6921526105141579, 1.0372709099201163e-06
0.7001083876465045, 1.1104091139658987e-07
0.7080641647788511, 6.641640107039212e-08
0.7160199419111978, 7.293516037602876e-08
0.7239757190435445, 3.579863745403503e-08
0.731931496175891, 3.1155950879258284e-08
0.7398872733082378, 4.753335762048039e-08
0.7478430504405843, 4.4980695890685667e-08
0.755798827572931, 2.7622464004320735e-08
0.7637546047052778, 2.9408006089071238e-08
0.7717103818376243, 2.193269064034752e-08
0.779666158969971, 1.2401376205568976e-08
0.7876219361023176, 1.4188579408412551e-08
0.7955777132346643, 8.89208793899518e-09
0.8035334903670108, 1.4192590907246531e-08
0.8114892674993576, 1.0920382305891414e-08
0.8194450446317042, 1.4244951502946535e-08
0.8274008217640508, 1.9553832361492433e-08
0.8353565988963975, 1.2365722740489959e-08
0.8433123760287442, 1.4505244617911023e-08
0.8512681531610907, 1.1615050157740585e-08
0.8592239302934375, 8.863254530682445e-09
0.867179707425784, 7.617211877958627e-09
0.8751354845581307, 3.210370243937759e-08
0.8830912616904772, 1.843080536118106e-08
0.891047038822824, 6.195173474267436e-08
0.8990028159551705, 3.331565426267874e-07
0.9069585930875173, 5.266417126514694e-07
0.9149143702198639, 2.1138104848143174e-07
0.9228701473522105, 3.200647760351024e-08
0.9308259244845571, 1.561014046783313e-08
0.9387817016169039, 1.4821516718926917e-08
0.9467374787492504, 1.5099435294604645e-08
0.9546932558815971, 1.3641041269859703e-08
0.9626490330139437, 1.427086814387969e-08
0.9706048101462904, 1.1810268722985148e-08
0.9785605872786369, 1.1714696866508776e-08
0.9865163644109837, 8.038699302267514e-09
0.9944721415433302, 4.898377860053449e-09
1.002427918675677, 5.710536414711878e-09
1.0103836958080235, 3.413458890447051e-09
1.0183394729403703, 5.668520001682919e-09
1.026295250072717, 4.978898988157793e-09
1.0342510272050636, 3.1334132640231574e-09
1.0422068043374102, 2.6503223144557827e-09
1.0501625814697568, 2.4506097011475125e-09
1.0581183586021035, 2.47047419552962e-09
1.06607413573445, 3.2822784134086174e-09
1.0740299128667967, 4.531335277177672e-09
1.0819856899991434, 2.6031100154089935e-09
1.08994146713149, 6.664190473036485e-09
1.0978972442638366, 9.012240009529025e-09
1.1058530213961832, 7.666462846559126e-09
1.1138087985285299, 9.928893910595262e-09
1.1217645756608767, 1.9236707011212332e-08
1.1297203527932231, 1.8378580222011578e-08
1.13767612992557, 1.8440503787028915e-08
1.1456319070579164, 1.0298289932765816e-08
1.1535876841902633, 5.463015893939749e-09
1.1615434613226097, 1.4852164357588194e-09
1.1694992384549565, 1.6704586582372581e-09
1.177455015587303, 4.22744164019234e-09
1.1854107927196498, 2.2862409995172856e-09
1.1933665698519964, 2.4358479190430776e-09
1.201322346984343, 2.25654438570192e-09
1.2092781241166897, 1.5543101126394802e-09
1.2172339012490363, 1.2628203411072322e-09
1.225189678381383, 7.877166981659346e-10
1.2331454555137296, 1.2969112158331021e-09
1.2411012326460762, 4.2909356161642404e-10
1.2490570097784228, 1.3666602970145017e-09
1.2570127869107695, 1.264499430014983e-09
1.264968564043116, 6.238626579780759e-10
1.2729243411754627, 1.130936780639759e-09
1.2808801183078093, 1.7069370824139202e-09
1.2888358954401562, 1.3587193329755638e-09
1.2967916725725026, 2.5986815423126213e-10
1.3047474497048495, 8.99950191550153e-10
1.312703226837196, 3.4092258990635494e-10
1.3206590039695427, 1.743104389385654e-09
1.3286147811018894, 1.3604753475259024e-09
1.336570558234236, 3.876657809597471e-09
1.3445263353665826, 3.1149395752964076e-09
1.3524821124989292, 7.10223472430129e-09
1.3604378896312759, 3.961004358739002e-09
1.3683936667636225, 3.949973613733704e-09
1.3763494438959691, 6.375372328941812e-09
1.3843052210283158, 6.007794511169339e-09
1.3922609981606624, 1.1830716000808358e-09
1.400216775293009, 2.5342905142293396e-10
1.4081725524253557, 1.2293184305268976e-09
1.4161283295577023, 1.1404333642475956e-09
1.4240841066900491, 1.964334944252416e-10
1.4320398838223956, 1.5463717168790754e-10
1.4399956609547422, 3.5542996580377676e-10
1.447951438087089, 1.662878317276543e-10
1.4559072152194357, 1.4598276441054506e-10
1.463862992351782, 5.06330306948938e-10
1.4718187694841287, 2.2007974358991656e-10
1.4797745466164756, 4.5723909279312164e-10
1.4877303237488222, 7.125102068907882e-10
1.4956861008811686, 3.4203044509786857e-10
1.5036418780135155, 1.3529804493440589e-10
1.511597655145862, 6.026137177002933e-10
1.5195534322782087, 2.9953842178197862e-09
1.5275092094105556, 8.082690209399877e-10
1.535464986542902, 9.710631875854349e-10
1.5434207636752486, 2.2069676901187882e-09
1.5513765408075952, 1.2260771573667776e-09
1.559332317939942, 3.6538786772571242e-09
1.5672880950722885, 3.252224430082345e-09
1.5752438722046351, 8.124473830675044e-09
1.583199649336982, 8.703758265451927e-09
1.5911554264693286, 1.687703731814262e-09
1.599111203601675, 7.2758730862827e-10
1.6070669807340217, 3.2538032527296095e-09
1.6150227578663685, 1.4072702486704855e-09
1.6229785349987151, 1.1130346668714695e-09
1.6309343121310615, 4.8905729205599714e-11
1.6388900892634084, 4.1949342814540884e-10
1.646845866395755, 3.1030167768117947e-10
1.6548016435281017, 1.232298615364043e-10
1.662757420660448, 3.1193731389652714e-11
1.670713197792795, 7.059669240876012e-11
1.6786689749251416, 1.1351580031470738e-10
1.6866247520574884, 1.7731994522376893e-10
1.6945805291898348, 2.1227579792038555e-10
1.7025363063221814, 3.915904068346525e-10
1.710492083454528, 5.519823834083565e-10
1.718447860586875, 3.4543309991147334e-10
1.7264036377192213, 8.675519945549867e-11
1.734359414851568, 9.614837585122361e-10
1.7423151919839146, 9.267561453558667e-09
1.7502709691162615, 8.714173685401768e-09
1.7582267462486079, 4.1600475766466175e-09
1.7661825233809545, 5.85933306264336e-09
1.7741383005133013, 2.9052753679046096e-09
1.782094077645648, 4.864663602646982e-10
1.7900498547779946, 1.8845230912588274e-09
1.798005631910341, 2.2751824344927093e-09
1.8059614090426879, 3.1227371343585443e-09
1.8139171861750345, 7.161196008666723e-10
1.8218729633073814, 5.724675512721903e-10
1.8298287404397278, 4.93369455131427e-10
1.8377845175720744, 2.3484966630065153e-10
1.845740294704421, 2.60903395453145e-10
1.8536960718367679, 4.4035176819819927e-10
1.8616518489691143, 8.076447320409254e-10
1.869607626101461, 6.207900380048372e-10
1.8775634032338078, 2.393991916614892e-10
1.8855191803661544, 2.851080876270537e-10
1.8934749574985008, 5.10627125881494e-10
1.9014307346308474, 3.5525459367204366e-10
1.9093865117631943, 1.75504516945438e-10
1.917342288895541, 2.910914023455764e-10
1.9252980660278873, 3.965900615803732e-10
1.933253843160234, 8.65279923128007e-10
1.9412096202925808, 4.54025871560293e-10
1.9491653974249274, 6.743620237248008e-11
1.9571211745572739, 2.7137823406236275e-10
1.9650769516896207, 3.867503613702707e-09
1.9730327288219673, 4.857554613005641e-09
1.980988505954314, 2.4846729411113984e-09
1.9889442830866604, 1.7642375301260673e-09
1.9969000602190072, 4.4083255474944005e-09
2.004855837351354, 1.1862964968920246e-09
2.0128116144837005, 7.683692713173325e-10
2.020767391616047, 3.890903992111295e-10
2.0287231687483938, 8.721991179079067e-10
2.0366789458807406, 4.269177794823011e-10
2.044634723013087, 1.8596020628551772e-10
2.052590500145434, 2.2593388786378925e-11
2.0605462772777803, 2.6124755034573094e-10
2.068502054410127, 5.183062357667982e-10
2.0764578315424735, 4.775570704884263e-10
2.0844136086748204, 3.7883791357085196e-10
2.092369385807167, 9.640827797462028e-10
2.1003251629395137, 5.387387798825617e-10
2.1082809400718605, 6.154138628568037e-11
2.116236717204207, 3.519771358448882e-11
2.1241924943365533, 2.181505594550593e-10
2.1321482714689, 3.215166270897347e-10
2.140104048601247, 4.1298379287250915e-10
2.1480598257335934, 6.899244695989244e-10
2.15601560286594, 8.392239168960839e-10
2.1639713799982867, 8.485230450087546e-10
2.1719271571306336, 6.025816071609282e-10
2.17988293426298, 1.1375400714912194e-09
2.1878387113953264, 4.517372324368102e-09
2.1957944885276732, 7.478034904777458e-09
2.20375026566002, 4.357784703536022e-09
2.2117060427923665, 2.120205005490961e-09
2.219661819924713, 2.2661682749293076e-09
2.2276175970570598, 6.793071111944177e-10
2.2355733741894066, 1.2582832204915246e-09
2.2435291513217535, 1.7680531314913194e-10
2.2514849284541, 4.0140426128449825e-10
2.2594407055864463, 6.013561767247189e-10
2.267396482718793, 3.171009321540672e-10
2.27535225985114, 1.5973350830357385e-10
2.2833080369834864, 6.989398953286897e-11
2.291263814115833, 3.3906438068417823e-10
2.2992195912481797, 6.598330525852198e-10
2.3071753683805265, 4.653631705608685e-10
2.315131145512873, 7.274261534081269e-10
2.3230869226452193, 9.213518158065772e-10
2.331042699777566, 2.1783340952890395e-10
2.338998476909913, 1.1237387551302363e-11
2.3469542540422594, 1.5606345908903507e-10
2.354910031174606, 4.40504468485157e-10
2.3628658083069527, 7.00129267297697e-10
2.3708215854392996, 5.510564968202757e-10
2.3787773625716464, 1.6758502908719006e-10
2.386733139703993, 6.868043194544074e-10
2.394688916836339, 1.718745705528892e-09
2.402644693968686, 1.6797179495704799e-09
2.410600471101033, 1.3256246791091677e-10
2.4185562482333793, 2.454353718196417e-09
2.4265120253657257, 2.0394810734171903e-09
2.4344678024980726, 2.732685396449287e-10
2.4424235796304195, 4.1110925821866614e-10
2.450379356762766, 5.856356506930838e-11
2.4583351338951123, 5.194797400281643e-11
2.466290911027459, 4.3957758455591204e-11
2.474246688159806, 1.6265084369337748e-10
2.4822024652921524, 1.2110551451781312e-09
2.4901582424244992, 9.960595790892644e-10
2.4981140195568456, 3.8749776139500294e-10
2.5060697966891925, 8.588474264308286e-10
2.514025573821539, 1.1020781108552128e-09
2.5219813509538858, 3.5715670941034907e-10
2.529937128086232, 6.342521503878352e-11
2.537892905218579, 1.0346730065900365e-10
2.5458486823509254, 5.790435080348128e-11
2.5538044594832723, 5.756569764098668e-11
2.5617602366156187, 2.265238243741303e-10
2.5697160137479655, 3.217833458279177e-10
2.5776717908803124, 4.854830654386198e-10
2.585627568012659, 5.714363814400956e-10
2.593583345145005, 6.241544238917751e-10
2.601539122277352, 4.575607817234834e-10
2.609494899409699, 3.480730550926458e-10
2.6174506765420453, 6.662561810522031e-10
2.625406453674392, 1.020081802180758e-09
2.6333622308067386, 2.7349713333237787e-10
2.6413180079390854, 1.5855409770986486e-09
2.649273785071432, 2.8725284729357213e-09
2.6572295622037787, 4.776268507817143e-10
2.665185339336125, 7.208311576842435e-10
2.673141116468472, 2.364183367209902e-10
2.6810968936008184, 1.577380743492334e-11
2.6890526707331652, 8.504224479783947e-12
2.6970084478655116, 8.881027504813666e-11
2.7049642249978585, 1.7834809245431243e-10
2.712920002130205, 2.010401081336676e-10
2.7208757792625518, 2.895666213982251e-10
2.728831556394898, 1.981688248068161e-10
2.736787333527245, 3.3518560618772674e-10
2.7447431106595914, 4.0030829420715854e-10
2.7526988877919383, 2.7811803435956704e-10
2.760654664924285, 3.0824698148006795e-10
2.7686104420566315, 2.890125667755442e-10
2.776566219188978, 3.4768109991659256e-10
2.784521996321325, 6.138194457438282e-10
2.7924777734536717, 8.31237978999872e-10
2.800433550586018, 8.656239450093458e-10
2.808389327718365, 1.0963238726280383e-09
2.8163451048507113, 1.4656814930248738e-09
2.824300881983058, 1.1723405801658917e-09
2.8322566591154046, 9.055294718249778e-10
2.8402124362477514, 1.1740513781705526e-09
2.8481682133800983, 1.2779946207837908e-09
2.856123990512445, 2.426462572956353e-10
2.864079767644791, 8.856586560789738e-10
2.8720355447771375, 2.2384234141208276e-09
2.8799913219094844, 6.507623479878732e-10
2.8879470990418312, 2.450052378484059e-10
2.895902876174178, 5.673674488769479e-10
2.9038586533065245, 8.40323151128722e-11
2.9118144304388713, 1.1022730636916192e-10
2.919770207571218, 3.8578321689562095e-10
2.927725984703564, 9.482945008274445e-10
2.935681761835911, 2.0966212530344168e-10
2.9436375389682574, 9.9221405155747e-11
2.9515933161006043, 4.210696593598896e-11
2.959549093232951, 4.029993206574052e-11
2.9675048703652975, 2.3398353744010845e-10
2.9754606474976444, 2.406351190042432e-10
2.9834164246299912, 4.086004997279875e-10
2.991372201762337, 2.428335357944512e-10
2.999327978894684, 1.0033326743447303e-10
3.007283756027031, 3.092683394368969e-10
3.0152395331593773, 4.726689268089482e-10
3.023195310291724, 2.751678024987704e-10
3.031151087424071, 2.697144469221404e-10
3.0391068645564174, 4.732624257602949e-10
3.0470626416887643, 9.821481434324045e-10
3.055018418821111, 1.1929633235449238e-09
3.062974195953457, 6.719307238876095e-10
3.070929973085804, 4.401373484539328e-10
3.0788857502181504, 3.2916513201102255e-11
3.086841527350497, 1.544040217326623e-11
3.094797304482844, 5.452449367180477e-10
3.1027530816151905, 2.36576333383951e-10
3.1107088587475373, 2.345723447228651e-10
3.118664635879884, 3.2496627035106775e-10
3.12662041301223, 2.5512569010933943e-10
3.134576190144577, 3.6722244874285717e-10
3.142531967276924, 4.175419301251269e-10
3.1504877444092703, 3.6649741956074855e-10
3.158443521541617, 1.3381937425398438e-10
3.166399298673964, 1.1324733226751945e-11
3.1743550758063104, 3.0766782791893212e-12
3.1823108529386572, 1.4071659128428396e-11
3.190266630071003, 4.340087003600852e-11
3.19822240720335, 1.5675572667946765e-11
3.206178184335697, 1.7343774138496862e-11
3.2141339614680433, 1.1797849397604834e-11
3.22208973860039, 1.0902000785251561e-11
3.230045515732737, 6.401926247897689e-12
3.2380012928650834, 7.511866764944706e-12
3.2459570699974303, 1.9842875795339557e-11
3.2539128471297762, 4.792734704836432e-11
3.261868624262123, 4.784219016204275e-11
3.26982440139447, 1.8342258599129473e-11
3.277780178526817, 4.470524008890504e-11
3.285735955659163, 2.918250557640949e-10
3.29369173279151, 5.07306025409136e-10
3.301647509923857, 3.802785609964983e-10
3.3096032870562033, 9.390206503107748e-11
3.31755906418855, 1.5049919227365853e-11
3.325514841320896, 6.695721727405416e-11
3.333470618453243, 1.8798893219979043e-10
3.34142639558559, 4.137191167071467e-10
3.3493821727179363, 7.352290987852271e-10
3.357337949850283, 9.269813195453142e-10
3.36529372698263, 7.243260824934735e-10
3.373249504114977, 4.310138697998335e-10
3.3812052812473232, 1.4711067356031668e-10
3.3891610583796696, 3.56102686658669e-11
3.397116835512016, 1.941364654997381e-11
3.405072612644363, 3.251025720252625e-11
3.4130283897767097, 4.691544491914022e-11
3.420984166909056, 2.0465051058635212e-11
3.428939944041403, 1.1040371972973747e-11
3.43689572117375, 6.1231032624381035e-12
3.4448514983060963, 2.276200320537934e-11
3.4528072754384427, 2.9473637855269775e-11
3.460763052570789, 9.758205409156875e-12
3.468718829703136, 6.3884684574638894e-12
3.476674606835483, 3.141312241155515e-11
3.484630383967829, 3.65563155592529e-11
3.492586161100176, 7.194774233605488e-11
3.500541938232523, 1.1942207350321358e-10
3.5084977153648698, 1.4297944967369386e-10
3.5164534924972157, 4.361567337274092e-10
3.5244092696295626, 6.016008480144981e-10
3.532365046761909, 4.807894525534934e-10
3.540320823894256, 2.550381546646167e-10
3.5482766010266027, 1.0219172285859299e-10
3.556232378158949, 1.4920263060234255e-10
3.564188155291296, 2.0383810074635148e-10
3.572143932423643, 2.2623529422501789e-10
3.580099709555989, 2.8802109446953e-10
3.5880554866883356, 2.724667152731881e-10
3.596011263820682, 1.6676731659669336e-10
3.603967040953029, 7.115725926821108e-11
3.6119228180853757, 2.732361376754198e-11
3.619878595217722, 2.687729066335086e-11
3.627834372350069, 2.2695291804667453e-11
3.635790149482416, 2.954665194039774e-11
3.6437459266147627, 3.344026833953197e-11
3.6517017037471087, 3.70328217064649e-11
3.6596574808794555, 3.398673753911169e-11
3.667613258011802, 1.550764172309928e-11
3.675569035144149, 2.782845507554317e-11
3.6835248122764956, 9.760215449551663e-11
3.691480589408842, 1.2662538573602606e-10
3.699436366541189, 6.117555618981798e-11
3.7073921436735358, 1.7725482625728522e-11
3.7153479208058817, 3.813717882461984e-11
3.7233036979382286, 2.710287566327686e-11
3.731259475070575, 9.537753339557543e-11
3.739215252202922, 1.8186244423830602e-10
3.7471710293352687, 1.8368568106618657e-11
3.7551268064676155, 1.9159617406617962e-11
3.763082583599962, 1.801217854694724e-11
3.771038360732309, 8.278899401752027e-12
3.7789941378646548, 5.2566274913609884e-12
3.7869499149970016, 1.5527413876975528e-11
3.7949056921293485, 1.902797292982386e-11
3.802861469261695, 1.673470941163808e-11
3.8108172463940417, 3.054029193518579e-11
3.8187730235263886, 3.9559223187163386e-11
3.826728800658735, 2.4123633846564482e-11
3.834684577791082, 1.8974066973667305e-11
3.8426403549234287, 1.4279895697144743e-11
3.8505961320557747, 6.934436919366536e-12
3.8585519091881215, 3.641610154484936e-12
3.866507686320468, 7.548921404589215e-13
3.874463463452815, 4.5690471331539944e-12
3.8824192405851616, 7.881752677425165e-12
3.8903750177175085, 1.770730979311092e-12
3.898330794849855, 5.4844413977864526e-12
3.9062865719822017, 1.35623005491987e-11
3.9142423491145477, 1.1788910976961014e-11
3.9221981262468946, 1.4854904395296454e-11
3.9301539033792414, 3.6638501186353785e-11
3.938109680511588, 2.119045209383743e-11
3.9460654576439347, 1.5830244881401036e-11
3.9540212347762815, 1.2270888842745776e-11
3.961977011908628, 2.0839128251829993e-12
3.969932789040975, 2.009467484014016e-11
3.9778885661733208, 8.190016328934874e-12
3.9858443433056676, 1.7596187025104084e-11
3.9938001204380145, 3.316402759830836e-11
4.001755897570361, 5.405822723199993e-11
4.009711674702708, 1.0006271049123398e-11
4.017667451835054, 1.7350636882334963e-11
4.025623228967401, 4.590353514880444e-11
4.033579006099748, 7.967575766524195e-11
4.041534783232094, 6.073079870346853e-11
4.049490560364441, 2.3347284276937637e-11
4.0574463374967875, 3.674720112492301e-12
4.065402114629134, 1.0326623439826708e-11
4.073357891761481, 4.333182254421729e-12
4.081313668893828, 1.3429032985753433e-12
4.089269446026174, 3.1223759912259724e-12
4.097225223158521, 8.631250376587136e-12
4.105181000290868, 3.65295069447282e-11
4.113136777423214, 9.221764158951692e-11
4.121092554555561, 8.667557047632496e-11
4.129048331687907, 4.3590821110294386e-11
4.137004108820254, 5.0663981138179754e-12
4.144959885952601, 1.6632093767701135e-11
4.152915663084947, 2.6704134674870645e-11
4.160871440217294, 4.6010285149212624e-11
4.168827217349641, 6.732852613444206e-11
4.176782994481987, 4.349292893353562e-11
4.184738771614334, 1.3759651466145033e-11
4.1926945487466805, 6.903525916296691e-12
4.200650325879027, 2.3710259578993166e-11
4.208606103011374, 3.0414645891689024e-11
4.216561880143721, 2.4750781172641897e-11
4.224517657276067, 1.9711521925524983e-11
4.232473434408414, 1.5995637729814842e-11
4.24042921154076, 5.5448649626102455e-12
4.248384988673107, 4.578312747531544e-12
4.2563407658054535, 7.680018779194113e-12
4.2642965429378, 9.779757943916135e-12
4.272252320070147, 6.906735914950652e-12
4.280208097202494, 3.802139547164862e-12
4.28816387433484, 7.019079234325902e-13
4.296119651467187, 3.518050849220879e-12
4.304075428599533, 1.2903617621400944e-11
4.31203120573188, 1.8595168612074218e-11
4.3199869828642266, 1.115086742121686e-11
4.327942759996573, 4.665241425917386e-12
4.33589853712892, 5.783132200214356e-12
4.343854314261267, 1.4840968008264982e-11
4.351810091393614, 2.5091769072867288e-11
4.35976586852596, 3.678261546598185e-11
4.367721645658307, 3.1969757845336144e-11
4.375677422790653, 2.143180256164993e-11
4.383633199923, 1.6782214013892545e-11
4.3915889770553465, 2.468752389755524e-11
4.399544754187693, 3.671353792228501e-11
4.40750053132004, 3.169551198033177e-11
4.415456308452387, 2.6725287812153824e-11
4.423412085584733, 1.719477378723211e-11
4.43136786271708, 1.5193910593265338e-11
4.439323639849426, 1.9772957449262778e-11
4.447279416981773, 2.0220351961699617e-11
4.4552351941141195, 2.0095361240516445e-11
4.463190971246466, 1.6571073617026754e-11
4.471146748378813, 1.2676181358415113e-11
4.47910252551116, 1.15887215861084e-11
4.487058302643507, 9.294106361291886e-12
4.495014079775853, 4.707751331468816e-12
4.5029698569082, 1.7210449091745083e-12
4.510925634040546, 2.0606721930903697e-12
4.5188814111728925, 6.700316641285694e-12
4.526837188305239, 8.798705885421925e-12
4.534792965437586, 1.2814344711113535e-11
4.542748742569933, 1.6681963102215797e-11
4.55070451970228, 1.873626383992702e-11
4.558660296834626, 1.7814477499717354e-11
4.566616073966973, 2.147281137233519e-11
4.574571851099319, 1.9721162048774426e-11
4.582527628231666, 2.6154959195715248e-11
4.5904834053640124, 3.1567087937976337e-11
4.598439182496359, 1.539238340195603e-11
4.606394959628706, 3.657200458380996e-11
4.614350736761053, 6.227364556299394e-11
4.6223065138934, 6.618638921468424e-11
4.630262291025746, 1.0895026412465396e-11
4.638218068158093, 6.395303304011728e-12
4.646173845290439, 3.116713138936931e-12
4.6541296224227855, 1.5089835606629202e-11
4.662085399555132, 8.441140144941496e-12
4.670041176687479, 1.172397757016169e-12
4.677996953819826, 2.420191259760026e-11
4.685952730952173, 2.4663162734529804e-11
4.693908508084519, 2.710052547291317e-11
4.701864285216866, 3.808384677996234e-12
4.709820062349212, 2.1415990960531896e-11
4.7177758394815585, 4.107558932275015e-11
4.725731616613905, 1.8776545063835494e-11
4.733687393746252, 6.679916811315152e-13
4.741643170878599, 2.9460664998676185e-11
4.749598948010946, 3.9579765784048424e-11
4.757554725143293, 1.6481918546340144e-11
4.765510502275639, 2.1042315842899062e-12
4.773466279407986, 1.833619371793588e-11
4.781422056540332, 5.2544538903122516e-11
4.789377833672678, 4.725806900051959e-11
4.797333610805025, 9.501912420205227e-12
4.805289387937372, 2.0695799566301294e-12
4.813245165069719, 2.8473501845638694e-11
4.821200942202066, 4.1610967411304504e-11
4.829156719334412, 2.150196462193666e-11
4.837112496466759, 9.016886357522418e-13
4.845068273599105, 1.426629862819483e-11
4.8530240507314515, 4.463940461393266e-11
4.860979827863798, 4.790853874171344e-11
4.868935604996145, 2.6946101486618728e-11
4.876891382128492, 1.4193842189510219e-11
4.884847159260839, 2.5761338181282428e-11
4.892802936393186, 3.952237852859262e-11
4.900758713525532, 2.745637775475244e-11
4.908714490657879, 1.2406737559667351e-11
4.9166702677902245, 1.0225610177454101e-11
4.924626044922571, 1.3309216382304496e-11
4.932581822054918, 4.012592273893993e-12
4.940537599187265, 7.626791009962327e-12
4.948493376319612, 2.2529469298932503e-11
4.956449153451959, 2.8939835465795165e-11
4.964404930584305, 1.141045344421906e-11
4.972360707716652, 6.227669508652566e-12
4.9803164848489985, 3.114711641867975e-11
4.988272261981344, 5.5379391913185176e-11
4.996228039113691, 5.094619063316005e-11
5.004183816246038, 2.5090559600308064e-11
5.012139593378385, 7.83033309308254e-12
5.020095370510732, 1.9308832302002482e-11
5.028051147643078, 3.0895907887139465e-11
5.036006924775425, 2.6874549223112337e-11
5.0439627019077715, 1.4121605846506075e-11
5.0519184790401175, 7.386041460399244e-12
5.059874256172464, 7.315037041575393e-12
5.067830033304811, 8.182006499414826e-12
5.075785810437158, 6.5680861678821584e-12
5.083741587569505, 1.1423804790256735e-11
5.091697364701851, 1.1793203535341834e-11
5.099653141834198, 1.6289806131024198e-11
5.107608918966545, 1.670210705803636e-11
5.115564696098891, 1.9275999323243696e-11
5.123520473231237, 2.1063413556131748e-11
5.131476250363584, 1.8777258159511088e-11
5.139432027495931, 1.3579306764452482e-11
5.147387804628278, 4.1476015211471445e-12
5.155343581760625, 3.290355056856844e-12
5.163299358892971, 7.027607256451463e-12
5.171255136025318, 1.361215450601883e-11
5.1792109131576645, 2.0488278904130756e-11
5.18716669029001, 2.1047792040113e-11
5.195122467422357, 2.447698389517486e-11
5.203078244554704, 2.4420111116123383e-11
5.211034021687051, 2.3100426206509766e-11
5.218989798819398, 2.2015254796083302e-11
5.226945575951744, 1.4581450558849574e-11
5.234901353084091, 1.4018987936053387e-11
5.2428571302164375, 1.9127715080373643e-11
5.250812907348784, 2.4598855701780512e-11
5.25876868448113, 1.2636567360465211e-11
5.266724461613477, 2.5727039026146007e-11
5.274680238745824, 3.536582656641423e-11
5.282636015878171, 2.414463188701152e-11
5.290591793010517, 1.4207543234279729e-11
5.298547570142864, 3.036832855282066e-11
5.306503347275211, 3.6864293096962834e-11
5.314459124407557, 2.5659013342504996e-11
5.322414901539903, 2.994911111055244e-12
5.33037067867225, 2.2934931813199262e-11
5.338326455804597, 2.8395482582311854e-11
5.346282232936944, 7.962099284056762e-12
5.354238010069291, 3.769342573023759e-12
5.362193787201637, 2.586533127274639e-11
5.370149564333984, 3.36377196820545e-11
5.3781053414663305, 2.0789271296062717e-11
5.386061118598677, 2.924118061999947e-12
5.394016895731023, 2.5551354071773817e-11
5.40197267286337, 4.446329246151507e-11
5.409928449995717, 2.7875993755225304e-11
5.417884227128064, 7.597616344751247e-12
5.42584000426041, 5.606368121458278e-12
5.433795781392757, 2.7050271208855697e-11
5.4417515585251035, 4.5360669457056745e-11
5.44970733565745, 2.987587351767084e-11
5.457663112789796, 1.0445486110796323e-11
5.465618889922143, 5.738384520817957e-12
5.47357466705449, 1.682528665853408e-11
5.481530444186837, 3.0247121177751605e-11
5.489486221319183, 3.4150642120583115e-11
5.49744199845153, 2.901312846286922e-11
5.5053977755838766, 1.897211546929666e-11
5.513353552716223, 9.650087960186338e-12
5.52130932984857, 1.066720573058839e-11
5.529265106980916, 4.0647344948044626e-11
5.537220884113263, 5.707719581839315e-11
5.54517666124561, 3.501468931820743e-11
5.553132438377956, 6.800241170794568e-12
5.561088215510303, 4.019750216284303e-12
5.56904399264265, 2.5712318406904785e-11
5.5769997697749965, 3.5568770295220516e-11
5.584955546907343, 2.5579264238018134e-11
5.592911324039689, 6.464180164004244e-12
5.600867101172036, 5.825414918010215e-12
5.608822878304383, 2.756143624241288e-11
5.61677865543673, 4.633834728839076e-11
5.624734432569076, 4.07396401373959e-11
5.632690209701423, 1.6103245848791792e-11
5.6406459868337695, 8.333845450152437e-12
5.648601763966116, 1.6531024774735113e-11
5.656557541098463, 2.0490343159184278e-11
5.664513318230809, 1.2343134394457317e-11
5.672469095363156, 4.106797628144929e-12
5.680424872495503, 5.137518740145923e-12
5.68838064962785, 1.0633765914471921e-11
5.696336426760197, 1.7759094765167198e-11
5.704292203892543, 2.3153045385453062e-11
5.71224798102489, 2.571076119765887e-11
5.720203758157235, 2.513122708928483e-11
5.728159535289582, 2.4731346991070805e-11
5.736115312421929, 2.437549814685512e-11
5.744071089554275, 2.6965033880845186e-11
5.752026866686622, 3.020211150511093e-11
5.759982643818969, 2.679297459771518e-11
5.767938420951316, 1.6019561594672487e-11
5.7758941980836624, 1.2186043150562259e-11
5.783849975216009, 1.6005382998547864e-11
5.791805752348356, 1.9302824033937817e-11
5.799761529480702, 1.8284242732273224e-11
5.807717306613049, 1.4386486301421656e-11
5.815673083745396, 8.001534827502988e-12
5.823628860877743, 4.969704063330485e-12
5.8315846380100895, 4.868611241707275e-12
5.839540415142436, 9.780989004133817e-12
5.8474961922747815, 1.3119449346865424e-11
5.855451969407128, 1.5771345047393658e-11
5.863407746539475, 1.6151365698384992e-11
5.871363523671822, 1.4098217460911479e-11
5.879319300804169, 1.2458414820347697e-11
5.887275077936515, 9.211747847212549e-12
5.895230855068862, 5.039663452787122e-12
5.9031866322012085, 5.1538907618989915e-12
5.911142409333555, 4.484632757265058e-12
5.919098186465902, 6.093895005825099e-12
5.927053963598249, 1.1686602426578706e-11
5.935009740730595, 1.9733306571785556e-11
5.942965517862942, 1.1852914412259867e-11
5.950921294995289, 1.6871532343378493e-11
5.958877072127636, 2.1198003167853686e-11
5.9668328492599825, 1.6512833351408584e-11
5.974788626392329, 8.917395261848169e-12
5.982744403524674, 1.2520463410015464e-11
5.990700180657021, 2.93085057933267e-11
5.998655957789368, 2.8049169648575395e-11
6.006611734921715, 5.792199305992089e-12
6.014567512054062, 1.621790136913745e-11
6.022523289186408, 2.5681481539989544e-11
6.030479066318755, 2.5947299470650078e-11
6.0384348434511015, 1.0173592840598412e-11
6.046390620583448, 9.187670460480046e-12
6.054346397715795, 1.7436334148595992e-11
6.062302174848142, 1.1565676991650231e-11
6.070257951980488, 9.051357081683149e-12
6.078213729112835, 2.0062601855356506e-11
6.086169506245182, 1.998000931696874e-11
6.094125283377529, 8.732538652147468e-12
6.102081060509875, 6.362331915217393e-12
6.110036837642222, 1.5745827719636976e-11
6.117992614774567, 1.7311339660834996e-11
6.125948391906914, 1.659325490631199e-11
6.133904169039261, 1.3008400675761826e-11
6.141859946171608, 7.11808732469263e-12
6.149815723303955, 4.8014721359597495e-12
6.157771500436301, 1.4715331963816682e-11
6.165727277568648, 1.9959848751170984e-11
6.173683054700994, 9.786466853150322e-12
6.181638831833341, 3.4151620436832614e-13
6.189594608965688, 7.176197969022477e-12
6.197550386098035, 1.7425327771132866e-11
6.205506163230381, 1.5397669536017216e-11
6.213461940362728, 9.82848990315612e-12
6.221417717495075, 9.557145534826288e-12
6.2293734946274215, 1.6900196589882177e-11
6.237329271759768, 1.6943966254075333e-11
6.2452850488921134, 1.1729706390164234e-11
6.25324082602446, 6.38073979108642e-12
6.261196603156807, 4.067570711930564e-12
6.269152380289154, 4.133705110233461e-12
6.277108157421501, 5.843472648757484e-12
6.285063934553848, 8.270705450702436e-12
6.293019711686194, 8.545234108330921e-12
6.3009754888185405, 5.336480943489741e-12
6.308931265950887, 2.3952123625393715e-12
6.316887043083234, 3.91198536584038e-12
6.324842820215581, 7.328695632581322e-12
6.332798597347928, 8.525232115765543e-12
6.340754374480274, 8.445652083526767e-12
6.348710151612621, 9.958751222699313e-12
6.356665928744968, 1.6614338794343272e-11
6.3646217058773145, 2.228026491230922e-11
6.372577483009661, 2.0898673460649258e-11
6.380533260142006, 1.325952439947247e-11
6.388489037274353, 7.843496151603835e-12
6.3964448144067, 5.223575811949381e-12
6.404400591539047, 4.111554179261891e-12
6.412356368671394, 3.647391284302752e-12
6.420312145803741, 4.898679531599945e-12
6.428267922936087, 6.8860993978657815e-12
6.4362237000684335, 9.235160376956299e-12
6.44417947720078, 1.3023847008350799e-11
6.452135254333127, 1.619654617418461e-11
6.460091031465474, 1.871643183026319e-11
6.468046808597821, 1.9391900714752264e-11
6.476002585730167, 1.801804522470678e-11
6.483958362862514, 1.5217213518223332e-11
6.4919141399948606, 1.1620503836146293e-11
6.499869917127207, 1.0611775376577418e-11
6.5078256942595525, 9.214430514318764e-12
6.515781471391899, 7.715544633380262e-12
6.523737248524246, 6.2265251117039535e-12
6.531693025656593, 5.384525136053042e-12
6.53964880278894, 3.816814674679506e-12
6.547604579921287, 2.98716911297194e-12
6.555560357053634, 1.8169041608007097e-12
6.56351613418598, 1.8835141597939234e-12
6.571471911318326, 3.0993488739755314e-12
6.579427688450673, 2.755958154389792e-12
6.58738346558302, 6.594237968631081e-12
6.595339242715367, 6.4116885178401024e-12
6.603295019847714, 4.5339249961424006e-12
6.611250796980061, 5.342794094111563e-12
6.619206574112407, 5.285458376338811e-12
6.6271623512447535, 5.442125952290363e-12
6.6351181283771, 3.9168489920538684e-12
6.643073905509445, 4.571518471228803e-12
6.651029682641792, 6.666482887303317e-12
6.658985459774139, 4.408434919482264e-12
6.666941236906486, 4.254519077432521e-12
6.674897014038833, 7.687767317551561e-12
6.68285279117118, 5.905062222267012e-12
6.6908085683035265, 3.5988181032477125e-12
6.6987643454358725, 6.61495009229893e-12
6.706720122568219, 1.2566321987780132e-11
6.714675899700566, 1.354485886343392e-11
6.722631676832913, 8.419791047616014e-12
6.73058745396526, 6.078111468941229e-12
6.738543231097607, 7.952703994074892e-12
6.746499008229954, 7.9141942759939e-12
6.7544547853623, 4.0949147115570855e-12
6.7624105624946464, 3.343570389768302e-12
6.770366339626992, 3.672854277688124e-12
6.778322116759339, 3.4874065599640056e-12
6.786277893891685, 2.9806671737861953e-12
6.794233671024032, 4.147644113339706e-12
6.802189448156379, 4.96057147937576e-12
6.810145225288726, 5.330134230383005e-12
6.818101002421073, 3.877243322191274e-12
6.8260567795534195, 3.9952282314796974e-12
6.8340125566857655, 3.7851823096755e-12
6.841968333818112, 3.0203138000041523e-12
6.849924110950459, 3.003067116940288e-12
6.857879888082806, 4.084250823390987e-12
6.865835665215153, 4.967443972206538e-12
6.8737914423475, 5.418186989971024e-12
6.881747219479847, 3.1780643431051563e-12
6.8897029966121925, 1.7678533237198407e-12
6.897658773744539, 2.1050417926752607e-12
6.905614550876885, 2.849473739051163e-12
6.913570328009232, 3.097294126694642e-12
6.921526105141578, 1.816358753413508e-12
6.929481882273925, 1.0871388010699404e-12
6.937437659406272, 1.905837225481637e-12
6.945393436538619, 4.207312060515857e-12
6.953349213670966, 4.930557247795624e-12
6.961304990803312, 4.908201892094427e-12
6.969260767935658, 3.475905286139497e-12
6.977216545068005, 2.741713877675903e-12
6.985172322200352, 3.4154267898971984e-12
6.993128099332699, 3.6294395917982818e-12
7.001083876465046, 3.783543755457605e-12
7.009039653597393, 3.259798128292647e-12
7.0169954307297395, 2.8480325797197583e-12
7.0249512078620855, 3.116865789047566e-12
7.0329069849944315, 3.5990499159726642e-12
7.040862762126778, 4.181979804739046e-12
7.048818539259125, 4.454731754194638e-12
7.056774316391471, 4.592624835968363e-12
7.064730093523818, 4.964966312967141e-12
7.072685870656165, 5.989081951365134e-12
7.080641647788512, 6.31789550638266e-12
7.0885974249208585, 6.799350617616102e-12
7.096553202053205, 6.657226762595875e-12
7.104508979185551, 6.56810494268315e-12
7.112464756317898, 5.696784031389935e-12
7.120420533450245, 4.920689872563277e-12
7.128376310582592, 3.15798182672262e-12
7.136332087714939, 2.069752247731687e-12
7.144287864847286, 7.818410677145345e-13
7.1522436419796325, 4.370301951076556e-13
7.160199419111978, 2.4960623899288524e-13
7.168155196244324, 5.566837705289259e-13
7.176110973376671, 1.6112006364349436e-12
7.184066750509018, 2.862476102934377e-12
7.192022527641364, 4.339037618300266e-12
7.199978304773711, 5.179167603164548e-12
7.207934081906058, 5.5640143381159764e-12
7.215889859038405, 5.114940300970362e-12
7.2238456361707515, 4.693778971827943e-12
7.231801413303098, 3.5060492737997007e-12
7.239757190435444, 2.9205419436337316e-12
7.247712967567791, 1.976739479055409e-12
7.255668744700138, 1.2861973426141671e-12
7.263624521832485, 8.458719012245212e-13
7.271580298964832, 7.947116197753184e-13
7.279536076097179, 1.0518456824578795e-12
7.287491853229525, 1.3128018243367434e-12
7.2954476303618705, 1.836618305960744e-12
7.303403407494217, 2.0519489541032296e-12
7.311359184626564, 1.8701207097635267e-12
7.319314961758911, 2.007248826726384e-12
7.327270738891257, 1.840363365927203e-12
7.335226516023604, 1.5880082174715762e-12
7.343182293155951, 1.6249299993417672e-12
7.351138070288298, 1.3617525076218346e-12
7.359093847420644, 8.958337533714726e-13
7.367049624552991, 3.7428860880039575e-13
7.375005401685337, 1.6566139821412407e-13
7.382961178817684, 2.3606760395240407e-13
7.390916955950031, 4.883882265088618e-13
7.398872733082378, 5.931257583270128e-13
7.406828510214725, 6.669122674115255e-13
7.4147842873470715, 1.035582127778781e-12
7.422740064479418, 1.235670092962603e-12
7.430695841611763, 1.6918916909696052e-12
7.43865161874411, 2.240991372382887e-12
7.446607395876457, 2.8309345033643456e-12
7.454563173008804, 2.954096086213829e-12
7.46251895014115, 2.6964845553920504e-12
7.470474727273497, 2.8923073455490933e-12
7.478430504405844, 2.5056854670721013e-12
7.4863862815381905, 2.41271653060244e-12
7.494342058670537, 2.569744990023094e-12
7.502297835802884, 2.193881381467591e-12
7.510253612935231, 1.5899559774887408e-12
7.518209390067577, 1.0581498154728457e-12
7.526165167199924, 6.579385925369516e-13
7.534120944332271, 6.448115284586179e-13
7.542076721464618, 9.986769807016419e-13
7.5500324985969645, 1.0939335722128541e-12
7.5579882757293095, 1.4625196182099237e-12
7.565944052861656, 1.2987184821019729e-12
7.573899829994003, 1.428597405301168e-12
7.58185560712635, 1.3758654506925302e-12
7.589811384258697, 1.5422403255703098e-12
7.597767161391043, 1.5053675320189543e-12
7.60572293852339, 1.445630812466319e-12
7.613678715655737, 1.3513583775976788e-12
7.6216344927880835, 1.3584881465411874e-12
7.62959026992043, 9.148117635807505e-13
7.637546047052777, 8.325720502344576e-13
7.645501824185124, 4.838420969994779e-13
7.65345760131747, 4.3229587661752117e-13
7.661413378449817, 2.1187503746612628e-13
7.669369155582164, 3.175473264133937e-13
7.6773249327145106, 3.7040049342958555e-13
7.685280709846857, 6.489448661656365e-13
7.6932364869792025, 9.270017111110082e-13
7.701192264111549, 1.3027742776492545e-12
7.709148041243896, 1.081335310477166e-12
7.717103818376243, 8.844637163910472e-13
7.72505959550859, 6.103797104891969e-13
7.733015372640936, 4.140029663303288e-13
7.740971149773283, 1.348227995631389e-13
7.74892692690563, 4.721876600257252e-14
7.756882704037976, 2.5840632831566966e-14
7.764838481170323, 9.933209594391838e-14
7.77279425830267, 2.5547366827799215e-13
7.780750035435017, 4.400428277706406e-13
7.788705812567363, 7.313139812083627e-13
7.79666158969971, 8.805094411156432e-13
7.804617366832057, 9.62236170019824e-13
7.8125731439644035, 1.0904963330684913e-12
7.820528921096749, 1.0430506843322996e-12
7.828484698229095, 1.0563828120637145e-12
7.836440475361442, 1.008025912192506e-12
7.844396252493789, 1.1630244768623697e-12
7.852352029626136, 9.376084723306851e-13
7.860307806758483, 8.700572094446594e-13
7.868263583890829, 6.078008963970554e-13
7.876219361023176, 5.811341703359631e-13
7.8841751381555225, 5.926125342647045e-13
7.892130915287869, 4.563484370746049e-13
7.900086692420216, 6.884561312055893e-13
7.908042469552563, 7.221684172442334e-13
7.91599824668491, 7.302915825504295e-13
7.923954023817256, 7.63995484133174e-13
7.931909800949603, 7.214331585739807e-13
7.93986557808195, 5.320630922554851e-13
7.9478213552142964, 4.319608518690212e-13
7.9557771323466415, 2.1711885887091666e-13
7.963732909478988, 1.0516042071779767e-13
7.971688686611335, 6.355518404273669e-14
7.979644463743682, 7.608862204637162e-14
7.987600240876029, 1.6678242284549842e-13
7.995556018008376, 3.0825633609702777e-13
8.003511795140723, 3.8343725013007153e-13
8.01146757227307, 6.801297285405416e-13
8.019423349405416, 6.863154152382218e-13
8.027379126537763, 1.0800514020505755e-12
8.035334903670108, 1.0826579112476738e-12
8.043290680802455, 1.3154901839879884e-12
8.051246457934802, 1.2885124851259706e-12
8.059202235067149, 1.0741040237154002e-12
8.067158012199496, 9.318661294566287e-13
8.075113789331843, 7.33521297755097e-13
8.083069566464188, 4.838862300326603e-13
8.091025343596534, 3.622504137721274e-13
8.098981120728881, 1.6231704418257999e-13
8.106936897861228, 1.230766453818474e-13
8.114892674993575, 6.716284500064078e-14
8.122848452125922, 1.624855343510996e-13
8.130804229258269, 1.6070424682410947e-13
8.138760006390616, 2.700454059132292e-13
8.146715783522962, 2.087880637035261e-13
8.15467156065531, 2.2132105021780367e-13
8.162627337787656, 2.1888750052457302e-13
8.170583114920001, 1.8149426191522804e-13
8.178538892052348, 1.9440351476021121e-13
8.186494669184695, 1.7519114515190944e-13
8.194450446317042, 1.269782040143231e-13
8.202406223449389, 1.1544399980664481e-13
8.210362000581735, 1.0353272933566647e-13
8.21831777771408, 1.6779513993740064e-13
8.226273554846427, 2.5568220131907634e-13
8.234229331978774, 3.6710772944872924e-13
8.242185109111121, 5.407449385692099e-13
8.250140886243468, 7.781994192348506e-13
8.258096663375815, 8.507578717748004e-13
8.266052440508162, 1.0825215371922755e-12
8.274008217640509, 1.031856210101243e-12
8.281963994772855, 1.22506459830133e-12
8.289919771905202, 1.2527172127253283e-12
8.297875549037549, 9.733384792458853e-13
8.305831326169894, 9.445902264227168e-13
8.313787103302241, 7.016817879034568e-13
8.321742880434588, 5.28565070806572e-13
8.329698657566935, 4.5210172240984633e-13
8.337654434699282, 2.408388740550446e-13
8.345610211831627, 1.577461472472957e-13
8.353565988963974, 4.712656024637344e-14
8.36152176609632, 1.6357497759931702e-14
8.369477543228667, 2.8862052323091716e-14
8.377433320361014, 8.59617304286914e-14
8.385389097493361, 1.4054890384355574e-13
8.393344874625708, 2.0836683923194792e-13
8.401300651758055, 2.6282806071406975e-13
8.409256428890401, 2.885370940451939e-13
8.417212206022748, 3.503451542365696e-13
8.425167983155095, 3.709232153384846e-13
8.433123760287442, 3.718262312587962e-13
8.441079537419787, 2.786614952398887e-13
8.449035314552134, 2.348503640665376e-13
8.45699109168448, 1.9378299584292964e-13
8.464946868816828, 1.0830881018566632e-13
8.472902645949175, 8.873946400335555e-14
8.48085842308152, 1.0973862356874888e-13
8.488814200213866, 1.3747275763910128e-13
8.496769977346213, 2.2166829545909608e-13
8.50472575447856, 3.250282688679318e-13
8.512681531610907, 3.7713405854065936e-13
8.520637308743254, 5.33839974062534e-13
8.5285930858756, 4.793511505151849e-13
8.536548863007948, 5.543501850400566e-13
8.544504640140294, 4.189750668298321e-13
8.552460417272641, 3.552146006419827e-13
8.560416194404988, 2.2315519303694513e-13
8.568371971537335, 1.4478998848661549e-13
8.57632774866968, 5.5774415012103694e-14
8.584283525802027, 1.7535638913297452e-14
8.592239302934374, 8.609045035805446e-15
8.60019508006672, 4.534339144666583e-14
8.608150857199066, 1.2582411653082322e-13
8.616106634331413, 2.359008346266167e-13
8.62406241146376, 3.447982365335932e-13
8.632018188596106, 5.260988241590431e-13
8.639973965728453, 5.222991619759293e-13
8.6479297428608, 7.423793539657218e-13
8.655885519993147, 6.713135578496257e-13
8.663841297125494, 7.155935952277192e-13
8.67179707425784, 6.770693435489382e-13
8.679752851390187, 5.415004892414499e-13
8.687708628522534, 5.710749812168201e-13
8.695664405654881, 4.306642270072843e-13
8.703620182787228, 3.9130504988736474e-13
8.711575959919573, 3.5128867021433834e-13
8.71953173705192, 2.9420938425025543e-13
8.727487514184267, 2.835317803593928e-13
8.735443291316614, 2.4438565441413266e-13
8.743399068448959, 2.30639685576565e-13
8.751354845581305, 2.1517842556537643e-13
8.759310622713652, 1.9930992395202256e-13
8.767266399846, 1.7221176978710883e-13
8.775222176978346, 1.792254689984291e-13
8.783177954110693, 1.888070806805221e-13
8.79113373124304, 1.4284850491856823e-13
8.799089508375387, 1.6627267902364983e-13
8.807045285507733, 1.4432433909212198e-13
8.81500106264008, 1.6440797599264816e-13
8.822956839772427, 1.7458027899424405e-13
8.830912616904774, 2.0612592977509479e-13
8.83886839403712, 2.528774896707052e-13
8.846824171169466, 2.362540259442138e-13
8.854779948301813, 2.8238162722947267e-13
8.86273572543416, 2.9453885098213124e-13
8.870691502566507, 2.7517064972569183e-13
8.878647279698852, 3.0104280261227005e-13
8.886603056831198, 2.6726336532056047e-13
8.894558833963545, 2.6719445169087985e-13
8.902514611095892, 2.720054520590011e-13
8.910470388228239, 2.438871034659758e-13
8.918426165360586, 2.483440279973936e-13
8.926381942492933, 2.5243658201299175e-13
8.93433771962528, 2.638753982454883e-13
8.942293496757626, 2.667156411077815e-13
8.950249273889973, 2.3167971641303616e-13
8.95820505102232, 2.3873634157922075e-13
8.966160828154667, 2.2186328758161442e-13
8.974116605287014, 2.0223925572977943e-13
8.982072382419359, 1.953010358158625e-13
8.990028159551706, 1.3997547574541844e-13
8.997983936684053, 1.834159846159923e-13
9.0059397138164, 1.8997019103186866e-13
9.013895490948745, 1.9164727461894503e-13
9.021851268081091, 2.5228222531979006e-13
9.029807045213438, 2.760331825271646e-13
9.037762822345785, 3.141730869839387e-13
9.045718599478132, 3.5494295761668376e-13
9.053674376610479, 4.173374299276156e-13
9.061630153742826, 3.900241353283885e-13
9.069585930875173, 5.009738119556579e-13
9.07754170800752, 5.046347641574701e-13
9.085497485139866, 5.079730315210629e-13
9.093453262272213, 5.523932690601127e-13
9.10140903940456, 5.515776682971882e-13
9.109364816536907, 5.625511687096244e-13
9.117320593669252, 5.791504216912957e-13
9.125276370801599, 4.567384084412177e-13
9.133232147933946, 4.756840964582114e-13
9.141187925066292, 4.2367782320000447e-13
9.149143702198637, 3.5237387176346724e-13
9.157099479330984, 3.176024386095557e-13
9.165055256463331, 2.3225314852312243e-13
9.173011033595678, 1.9224717669680128e-13
9.180966810728025, 1.4788016952402976e-13
9.188922587860372, 1.1158278040177545e-13
9.196878364992719, 7.100040521539862e-14
9.204834142125065, 6.999449688786705e-14
9.212789919257412, 8.157809074168632e-14
9.22074569638976, 6.725963837616673e-14
9.228701473522106, 1.0966343642937593e-13
9.236657250654453, 1.1122437834497921e-13
9.2446130277868, 1.2117142442993265e-13
9.252568804919145, 1.2695283769933503e-13
9.260524582051492, 1.3322806986823214e-13
9.268480359183839, 1.0157402992487265e-13
9.276436136316185, 9.273304296263417e-14
9.28439191344853, 6.723990561384187e-14
9.292347690580877, 4.400446708967485e-14
9.300303467713224, 2.8542805638141214e-14
9.308259244845571, 6.667365670852029e-15
9.316215021977918, 1.0335864139018368e-14
9.324170799110265, 8.62343512104147e-15
9.332126576242612, 1.4979401639693812e-14
9.340082353374958, 2.2442340737065587e-14
9.348038130507305, 3.1506832971330723e-14
9.355993907639652, 3.270998025276433e-14
9.363949684771999, 3.659880589313722e-14
9.371905461904346, 4.785288132426912e-14
9.379861239036693, 2.947411700423409e-14
9.387817016169038, 2.661789002141217e-14
9.395772793301385, 2.0566741263110344e-14
9.403728570433731, 9.310369597731403e-15
9.411684347566078, 1.603656233477496e-14
9.419640124698423, 2.0148699575368e-14
9.42759590183077, 3.541265512563881e-14
9.435551678963117, 3.787002305602481e-14
9.443507456095464, 4.566913190794593e-14
9.45146323322781, 8.558766850368891e-14
9.459419010360158, 6.0012371344898e-14
9.467374787492504, 7.422906394583147e-14
9.475330564624851, 7.977838998369325e-14
9.483286341757198, 7.295172436131082e-14
9.491242118889545, 5.957304858294578e-14
9.499197896021892, 4.8194630738920873e-14
9.507153673154239, 3.8889742006552526e-14
9.515109450286586, 3.6842802429529895e-14
9.52306522741893, 1.9254289281967363e-14
9.531021004551278, 1.491763075199042e-14
9.538976781683624, 7.979611975408243e-15
9.546932558815971, 1.0472036784643017e-14
9.554888335948316, 1.5218548759676832e-14
9.562844113080663, 3.168093102046284e-14
9.57079989021301, 3.046657463520096e-14
9.578755667345357, 4.087097501812694e-14
9.586711444477704, 5.5370125891676073e-14
9.59466722161005, 6.197689386900375e-14
9.602622998742397, 7.687340906446733e-14
9.610578775874744, 8.57819220253756e-14
9.618534553007091, 7.410139426446347e-14
9.626490330139438, 1.0094930437174983e-13
9.634446107271785, 6.976868608955968e-14
9.642401884404132, 7.943525267905765e-14
9.650357661536479, 7.498651992100084e-14
9.658313438668824, 5.915867190053048e-14
9.66626921580117, 5.6188978089271475e-14
9.674224992933517, 7.80117770982289e-14
9.682180770065864, 5.5622247452713484e-14
9.69013654719821, 8.214687249567293e-14
9.698092324330556, 8.158120344466457e-14
9.706048101462903, 9.93499590905994e-14
9.71400387859525, 1.1631553531817724e-13
9.721959655727597, 1.1461163460095565e-13
9.729915432859944, 1.234841882123218e-13
9.73787120999229, 1.5736141320691974e-13
9.745826987124637, 1.385349127427452e-13
9.753782764256984, 1.4773487450025435e-13
9.761738541389331, 1.8231948537525582e-13
9.769694318521678, 1.6370220046299896e-13
9.777650095654025, 1.8737418663510245e-13
9.785605872786372, 2.2287524207369124e-13
9.793561649918717, 2.30839786205885e-13
9.801517427051063, 2.650613811702185e-13
9.80947320418341, 3.1391998141318635e-13
9.817428981315757, 3.2550607196829026e-13
9.825384758448104, 3.530043430079173e-13
9.833340535580449, 4.096529032839058e-13
9.841296312712796, 3.9263839922861265e-13
9.849252089845143, 4.225341899014094e-13
9.85720786697749, 4.3517716108614613e-13
9.865163644109836, 4.367297131331636e-13
9.873119421242183, 4.1071300945117064e-13
9.88107519837453, 4.4169878463862063e-13
9.889030975506877, 4.424305465234802e-13
9.896986752639224, 4.362433150954851e-13
9.90494252977157, 4.4169091993682327e-13
9.912898306903918, 4.548890822741611e-13
9.920854084036263, 4.769611790472416e-13
9.92880986116861, 4.582944346539407e-13
9.936765638300956, 4.673018642274706e-13
9.944721415433303, 4.775821778645204e-13
9.95267719256565, 4.869832365776954e-13
9.960632969697997, 4.834144588868645e-13
9.968588746830342, 5.211921014483488e-13
9.976544523962689, 5.304706049363068e-13
9.984500301095036, 5.73352146102391e-13
9.992456078227383, 5.890238423581303e-13
10.00041185535973, 6.152032385632319e-13
10.008367632492076, 6.42912833338033e-13
10.016323409624423, 6.876421091664344e-13
10.02427918675677, 7.04246390388026e-13
10.032234963889117, 6.7181989192047e-13
10.040190741021464, 7.096136656679653e-13
10.04814651815381, 7.075276524386526e-13
10.056102295286156, 6.123721720615651e-13
10.064058072418502, 6.426559314666816e-13
10.07201384955085, 5.364668642742245e-13
10.079969626683196, 5.371658442177089e-13
10.087925403815543, 4.836984761134315e-13
10.09588118094789, 4.635887615987929e-13
10.103836958080235, 4.632206529269485e-13
10.111792735212582, 4.707597949369242e-13
10.119748512344929, 4.870654010483258e-13
10.127704289477276, 5.21828295326953e-13
10.135660066609622, 5.990588011133452e-13
10.14361584374197, 5.89294235303241e-13
10.151571620874316, 6.741808146062407e-13
10.159527398006663, 7.197225698965688e-13
10.16748317513901, 7.974052707203086e-13
10.175438952271357, 7.708844719907479e-13
10.183394729403702, 7.903452649529903e-13
10.191350506536049, 8.67673007509279e-13
10.199306283668395, 7.614641222087004e-13
10.207262060800742, 8.314641123988241e-13
10.21521783793309, 7.685442344954449e-13
10.223173615065436, 7.668033056582488e-13
10.231129392197783, 7.913002686370839e-13
10.239085169330128, 7.931718429011309e-13
10.247040946462475, 7.862706277722803e-13
10.254996723594822, 7.632484372867044e-13
10.262952500727168, 8.002217888228163e-13
10.270908277859515, 8.143212164695111e-13
10.278864054991862, 7.506674756797537e-13
10.286819832124209, 8.012087886528217e-13
10.294775609256556, 7.778413182748789e-13
10.302731386388903, 7.733098740559037e-13
10.31068716352125, 7.247770056406409e-13
10.318642940653595, 7.465309962064174e-13
10.326598717785942, 7.644720574610502e-13
10.334554494918288, 7.357337029235405e-13
10.342510272050635, 7.489980200275955e-13
10.350466049182982, 7.353060406614926e-13
10.358421826315329, 7.948656295556659e-13
10.366377603447676, 8.201234951162323e-13
10.37433338058002, 9.187683316437751e-13
10.382289157712368, 9.140244030205499e-13
10.390244934844715, 1.0208240597290094e-12
10.398200711977061, 1.0465717926107288e-12
10.406156489109408, 1.156757932105426e-12
10.414112266241755, 1.1653480955754541e-12
10.422068043374102, 1.2177708425326164e-12
10.430023820506449, 1.3121155240331843e-12
10.437979597638796, 1.304911081932895e-12
10.445935374771143, 1.314094638695231e-12
10.453891151903488, 1.3420402006785445e-12
10.461846929035834, 1.3006174150579188e-12
10.469802706168181, 1.2815332592010882e-12
10.477758483300528, 1.302164325428295e-12
10.485714260432875, 1.1418005290560875e-12
10.493670037565222, 1.1714831682668035e-12
10.501625814697569, 1.1348510192737557e-12
10.509581591829914, 1.1080835108326911e-12
10.51753736896226, 1.068994809150808e-12
10.525493146094608, 1.060034126306591e-12
10.533448923226954, 1.0754968643145835e-12
10.541404700359301, 1.0513410061167957e-12
10.549360477491648, 1.118237197943243e-12
10.557316254623995, 1.120268024526234e-12
10.565272031756342, 1.1133651747851976e-12
10.573227808888689, 1.2101447667200443e-12
10.581183586021034, 1.1806318543281814e-12
10.58913936315338, 1.2501021141502446e-12
10.597095140285727, 1.3005422656351403e-12
10.605050917418074, 1.2864305330988504e-12
10.613006694550421, 1.3480400106015427e-12
10.620962471682768, 1.374432486230564e-12
10.628918248815115, 1.4195585904791244e-12
10.636874025947462, 1.4190381844142536e-12
10.644829803079807, 1.5604237181650489e-12
10.652785580212154, 1.4670342994720802e-12
10.6607413573445, 1.6641495618179598e-12
10.668697134476847, 1.6137896294031104e-12
10.676652911609194, 1.6793271056723196e-12
10.684608688741541, 1.6760025969748767e-12
10.692564465873888, 1.7442700828120551e-12
10.700520243006235, 1.7280333720573668e-12
10.708476020138582, 1.6666139484019012e-12
10.716431797270927, 1.736433781216251e-12
10.724387574403274, 1.7047854554417184e-12
10.73234335153562, 1.7415920335507467e-12
10.740299128667967, 1.7149241801432054e-12
10.748254905800314, 1.6834952330831626e-12
10.756210682932661, 1.761904270630596e-12
10.764166460065008, 1.7292685284897259e-12
10.772122237197355, 1.715592834686264e-12
10.7800780143297, 1.7897098905867335e-12
10.788033791462047, 1.8310728663495885e-12
10.795989568594393, 1.887781355897269e-12
10.80394534572674, 1.8763093082612536e-12
10.811901122859087, 1.978728071859717e-12
10.819856899991434, 2.048351594865899e-12
10.82781267712378, 2.098934048279383e-12
10.835768454256128, 2.1688965920826297e-12
10.843724231388473, 2.2312205216092313e-12
10.85168000852082, 2.2300102377592143e-12
10.859635785653166, 2.352935495407751e-12
10.867591562785513, 2.347087391259522e-12
10.87554733991786, 2.36680313756611e-12
10.883503117050207, 2.442341509054381e-12
10.891458894182554, 2.3546682925572368e-12
10.8994146713149, 2.391024683383998e-12
10.907370448447248, 2.289969286426141e-12
10.915326225579593, 2.384210666983824e-12
10.92328200271194, 2.2285498736183686e-12
10.931237779844286, 2.318184039660084e-12
10.939193556976633, 2.2439521539468462e-12
10.94714933410898, 2.24959864707281e-12
10.955105111241327, 2.168559054873268e-12
10.963060888373674, 2.2750560355996696e-12
10.97101666550602, 2.2910221459837947e-12
10.978972442638366, 2.1834985866044075e-12
10.986928219770713, 2.3025254893471065e-12
10.99488399690306, 2.2123470010612572e-12
11.002839774035406, 2.3382684840005775e-12
11.010795551167753, 2.3039236773484076e-12
11.0187513283001, 2.3028152154700022e-12
11.026707105432447, 2.3038834113384587e-12
11.034662882564794, 2.35634607757174e-12
11.04261865969714, 2.3292573560507476e-12
11.050574436829486, 2.378522431419596e-12
11.058530213961832, 2.330329106573463e-12
11.06648599109418, 2.372026636615028e-12
11.074441768226526, 2.3402120042188555e-12
11.082397545358873, 2.416276201901469e-12
11.09035332249122, 2.4019882513408353e-12
11.098309099623567, 2.3952426951152922e-12
11.106264876755912, 2.368204109145209e-12
11.114220653888259, 2.4174981673105713e-12
11.122176431020605, 2.4002503842548394e-12
11.130132208152952, 2.3939931566135426e-12
11.1380879852853, 2.3599657964109874e-12
11.146043762417646, 2.4117302017536754e-12
11.153999539549993, 2.4511771883573534e-12
11.16195531668234, 2.3690957981059435e-12
11.169911093814687, 2.5097786976336506e-12
11.177866870947033, 2.4644237230817034e-12
11.185822648079379, 2.5246049896935033e-12
11.193778425211725, 2.5490660303449288e-12
11.201734202344072, 2.5670785933054237e-12
11.209689979476419, 2.6612325406005777e-12
11.217645756608766, 2.6825381823596535e-12
11.225601533741113, 2.7465473458721033e-12
11.23355731087346, 2.8395189516987178e-12
11.241513088005805, 2.8398784315812058e-12
11.249468865138152, 2.9134569343313936e-12
11.257424642270498, 3.016469544115542e-12
11.265380419402845, 2.989471306542399e-12
11.273336196535192, 3.099320173705504e-12
11.281291973667539, 3.0548065049279673e-12
11.289247750799886, 3.2318455180129973e-12
11.297203527932233, 3.099922167248704e-12
11.30515930506458, 3.1950880479322298e-12
11.313115082196926, 3.1050816190527407e-12
11.321070859329271, 3.1941604068100633e-12
11.329026636461618, 3.1453639506537454e-12
11.336982413593965, 3.1250499845925012e-12
11.344938190726312, 3.1447875289278927e-12
11.352893967858659, 3.192640135572584e-12
11.360849744991006, 3.1197302606109653e-12
11.368805522123353, 3.226008373495351e-12
11.3767612992557, 3.2002860449790198e-12
11.384717076388046, 3.2438669766875202e-12
11.392672853520393, 3.3510875374706296e-12
11.40062863065274, 3.319079820806069e-12
11.408584407785087, 3.4228560136154966e-12
11.416540184917434, 3.453329860569729e-12
11.42449596204978, 3.5245368252456937e-12
11.432451739182124, 3.5891657776814434e-12
11.44040751631447, 3.6381676600575415e-12
11.448363293446818, 3.6597234425976815e-12
11.456319070579164, 3.736611178146984e-12
11.464274847711511, 3.818011470926183e-12
11.472230624843858, 3.795505508650626e-12
11.480186401976205, 3.885803562380343e-12
11.48814217910855, 3.881069846335773e-12
11.496097956240897, 3.984770511968916e-12
11.504053733373244, 3.9471022011209405e-12
11.51200951050559, 4.000644792626609e-12
11.519965287637937, 3.917491916835687e-12
11.527921064770284, 4.028182166704165e-12
11.535876841902631, 3.913934601848658e-12
11.543832619034978, 3.962738084072438e-12
11.551788396167325, 3.92655460557186e-12
11.559744173299672, 3.900347378325175e-12
11.567699950432019, 3.848302220481794e-12
11.575655727564365, 3.913913944059091e-12
11.583611504696712, 3.830865680559899e-12
11.59156728182906, 3.824910630816389e-12
11.599523058961404, 3.887987636170424e-12
11.607478836093751, 3.777998212983372e-12
11.615434613226098, 3.846589247660129e-12
11.623390390358445, 3.8026774633502914e-12
11.631346167490792, 3.882971968048409e-12
11.639301944623138, 3.864761439477957e-12
11.647257721755485, 3.979490856009307e-12
11.655213498887832, 3.885438859211406e-12
11.663169276020179, 4.0208626307066784e-12
11.671125053152526, 4.065837859416641e-12
11.679080830284873, 4.054764371264219e-12
11.68703660741722, 4.244576148249437e-12
11.694992384549563, 4.193017033241768e-12
11.70294816168191, 4.18941407010384e-12
11.710903938814257, 4.340303843922729e-12
11.718859715946603, 4.318374376179879e-12
11.72681549307895, 4.3501697726986374e-12
11.734771270211297, 4.3908089721221794e-12
11.742727047343644, 4.426960275233186e-12
11.75068282447599, 4.3848211017981635e-12
11.758638601608338, 4.496060140248494e-12
11.766594378740683, 4.4481127562363344e-12
11.77455015587303, 4.407261351226042e-12
11.782505933005377, 4.526039821912414e-12
11.790461710137723, 4.456568702988359e-12
11.79841748727007, 4.43653844199581e-12
11.806373264402417, 4.5318654499796545e-12
11.814329041534764, 4.45625641174509e-12
11.82228481866711, 4.532292000628491e-12
11.830240595799458, 4.456878209763545e-12
11.838196372931804, 4.586434023935677e-12
11.846152150064151, 4.480337157710137e-12
11.854107927196498, 4.601239773460227e-12
11.862063704328845, 4.513187808818147e-12
11.87001948146119, 4.678378048765259e-12
11.877975258593537, 4.615639785883705e-12
11.885931035725884, 4.663584447745782e-12
11.89388681285823, 4.735974521276963e-12
11.901842589990578, 4.809325762969848e-12
11.909798367122924, 4.756801773850513e-12
11.917754144255271, 4.841253479405586e-12
11.925709921387618, 4.908327070765743e-12
11.933665698519965, 4.902185171428487e-12
11.941621475652312, 4.906655165497179e-12
11.949577252784659, 4.989476625766539e-12
11.957533029917002, 4.88904457855488e-12
11.965488807049349, 5.020734765206695e-12
11.973444584181696, 2.4481320098257383e-12


==> cylinders_3d_spectral.txt <==
Baseline
St, PSD(SPL)
0.0, 1.8597803719905284 
0.01000444158468881, 26.863983591893664 
0.02000888316937762, 2.659627397187583 
0.030013324754066435, 0.8531829329238354 
0.04001776633875524, 0.5095489144216817 
0.050022207923444056, 0.026020075730871325 
0.06002664950813287, 0.012891931688089765 
0.07003109109282167, 0.017017590184656768 
0.08003553267751048, 0.01135558139172719 
0.09003997426219931, 0.02773089117497561 
0.10004441584688811, 0.017194925827910382 
0.11004885743157691, 0.0031126289903240173 
0.12005329901626574, 0.002419149468971722 
0.13005774060095457, 0.017342129207475538 
0.14006218218564334, 0.08200458983376059 
0.15006662377033217, 0.031842407077050654 
0.16007106535502097, 0.00472476176602089 
0.1700755069397098, 0.00395157572042792 
0.18007994852439863, 0.0010386136142488916 
0.1900843901090874, 0.0010869928557778097 
0.20008883169377623, 0.0010852958658026548 
0.21009327327846505, 0.0006752472660829859 
0.22009771486315383, 0.00048752490711659465 
0.23010215644784265, 0.0007122241637257497 
0.24010659803253148, 0.0004136912700429076 
0.2501110396172203, 0.00020810558703634351 
0.26011548120190914, 0.0008240780577858869 
0.2701199227865979, 0.0007145629115273821 
0.2801243643712867, 0.001319016490575621 
0.2901288059559755, 0.0017874274729099574 
0.30013324754066434, 0.002060040843016167 
0.31013768912535317, 0.0032779701889481296 
0.32014213071004194, 0.005774497143881243 
0.33014657229473077, 0.0015165886035266253 
0.3401510138794196, 0.0001697068478690379 
0.35015545546410837, 0.00023063561432819872 
0.36015989704879725, 0.00030205262291496806 
0.370164338633486, 0.0003040078753245276 
0.3801687802181748, 0.00019790847887212983 
0.3901732218028637, 4.566225716217798e-05 
0.40017766338755245, 4.24118038941731e-05 
0.4101821049722412, 0.00013981709508284476 
0.4201865465569301, 7.420709479234871e-05 
0.4301909881416189, 0.0003614260218310067 
0.44019542972630765, 0.00028391476202262595 
0.45019987131099654, 0.00038250699453346905 
0.4602043128956853, 0.0007086559728577207 
0.47020875448037414, 0.0002605580815574057 
0.48021319606506296, 0.001345217327075314 
0.49021763764975174, 0.0015878973846740587 
0.5002220792344406, 0.0002810906028340574 
0.5102265208191293, 9.573391743769455e-05 
0.5202309624038183, 0.0002578002934240226 
0.530235403988507, 0.0003431513694220476 
0.5402398455731958, 0.0002024265648361836 
0.5502442871578846, 8.126845529026753e-05 
0.5602487287425734, 0.00015188526624746728 
0.5702531703272622, 0.00017023666744247793 
0.580257611911951, 0.00016171466757840364 
0.59026205349664, 0.000486420961215694 
0.6002664950813287, 0.0010932501220148683 
0.6102709366660175, 0.0013351485956477783 
0.6202753782507063, 0.002949477933358881 
0.630279819835395, 0.010786871903972456 
0.6402842614200839, 0.00574359251173532 
0.6502887030047728, 0.00057507082980654 
0.6602931445894615, 0.00029507387057037347 
0.6702975861741504, 0.00018313187365914192 
0.6803020277588392, 0.00016820418352115184 
0.6903064693435279, 7.658476698828148e-05 
0.7003109109282167, 1.8416374110140332e-05 
0.7103153525129057, 6.147406168559628e-05 
0.7203197940975945, 0.00012656211408451894 
0.7303242356822832, 7.785947126537084e-05 
0.740328677266972, 0.00010122611610583179 
0.7503331188516609, 0.0004211178511722997 
0.7603375604363496, 0.0009072040366190032 
0.7703420020210385, 0.0011141836249285758 
0.7803464436057274, 0.0003766671490154484 
0.7903508851904161, 5.808378087576848e-05 
0.8003553267751049, 7.476095932492124e-05 
0.8103597683597937, 1.3448290657275631e-05 
0.8203642099444824, 2.0588340825878537e-05 
0.8303686515291714, 1.8181359469137224e-05 
0.8403730931138602, 1.5806121601405646e-05 
0.8503775346985489, 1.1699800418524074e-05 
0.8603819762832378, 1.7333696167432568e-05 
0.8703864178679266, 3.906295403576468e-06 
0.8803908594526153, 2.9540111347154314e-05 
0.8903953010373042, 6.283163981029408e-05 
0.9003997426219931, 0.00012399998040899207 
0.9104041842066819, 8.829765095797125e-05 
0.9204086257913706, 2.352170558581083e-05 
0.9304130673760594, 1.8453747283439783e-05 
0.9404175089607483, 3.4035845611972665e-05 
0.9504219505454371, 3.072436340233037e-05 
0.9604263921301259, 1.0933792756020043e-05 
0.9704308337148148, 1.0360548975160538e-05 
0.9804352752995035, 1.095455244928746e-05 
0.9904397168841923, 8.289334507179824e-06 
1.0004441584688812, 4.7315277672978e-06 
1.01044860005357, 3.9921951056725535e-06 
1.0204530416382587, 3.988253806634021e-06 
1.0304574832229476, 2.0465968382139235e-06 
1.0404619248076366, 1.9028624680790566e-06 
1.0504663663923253, 5.624191935603648e-06 
1.060470807977014, 3.7792881042465023e-06 
1.070475249561703, 1.4616650284517435e-06 
1.0804796911463916, 5.050162652557728e-06 
1.0904841327310804, 9.044672741245705e-06 
1.1004885743157693, 3.6923943159389684e-06 
1.110493015900458, 1.856166570601202e-06 
1.1204974574851467, 6.993311922069711e-07 
1.1305018990698357, 1.3290744955307358e-06 
1.1405063406545244, 2.384108061201564e-06 
1.1505107822392133, 7.403515737168997e-07 
1.160515223823902, 7.525166530151282e-07 
1.170519665408591, 7.314102763924209e-07 
1.18052410699328, 3.1434131185299557e-07 
1.1905285485779686, 3.664146257312607e-07 
1.2005329901626574, 4.0207457022511373e-07 
1.2105374317473463, 6.65028911872436e-07 
1.220541873332035, 4.5039014515649976e-07 
1.2305463149167237, 1.1552314400589326e-06 
1.2405507565014127, 3.323553173002578e-07 
1.2505551980861014, 2.921108053423613e-07 
1.26055963967079, 2.666821829843793e-07 
1.270564081255479, 3.254104533173385e-07 
1.2805685228401678, 1.2048816533213282e-07 
1.2905729644248567, 2.375266333461795e-07 
1.3005774060095456, 9.544081302525194e-08 
1.3105818475942344, 2.2150827719837167e-07 
1.320586289178923, 1.1456721570214733e-07 
1.330590730763612, 3.721763618264575e-07 
1.3405951723483007, 1.5027808808713867e-07 
1.3505996139329894, 3.817367846841673e-08 
1.3606040555176784, 5.053041678512326e-08 
1.370608497102367, 1.2334062219782213e-07 
1.3806129386870558, 1.2579700530884705e-07 
1.3906173802717448, 1.6587579247681034e-07 
1.4006218218564335, 5.00613403482166e-08 
1.4106262634411224, 4.301013230260159e-08 
1.4206307050258113, 5.4444942201595916e-08 
1.4306351466105, 6.943560778399487e-08 
1.440639588195189, 1.1516566404047078e-07 
1.4506440297798777, 3.8849844206619206e-08 
1.4606484713645664, 9.1487001582882e-08 
1.4706529129492554, 7.171949469142696e-08 
1.480657354533944, 3.3595745448605616e-08 
1.4906617961186328, 4.0131400001935085e-08 
1.5006662377033217, 6.51991429263406e-08 
1.5106706792880105, 1.2830726379886891e-08 
1.5206751208726992, 7.483950610583546e-09 
1.5306795624573883, 5.358373960583105e-08 
1.540684004042077, 7.233767440326629e-08 
1.5506884456267658, 3.945047235699616e-08 
1.5606928872114547, 1.2964700578027682e-08 
1.5706973287961434, 2.3427083495561624e-08 
1.5807017703808321, 4.744444341861077e-08 
1.590706211965521, 1.1625778711875549e-08 
1.6007106535502098, 8.96543459399753e-09 
1.6107150951348985, 1.476577621018305e-08 
1.6207195367195875, 3.626013407700245e-08 
1.6307239783042762, 2.5110051754814536e-08 
1.640728419888965, 2.7317860497651274e-08 
1.650732861473654, 7.193522496479862e-08 
1.6607373030583428, 3.4942134891894875e-08 
1.6707417446430315, 8.299278693981646e-09 
1.6807461862277204, 1.0166963504705431e-08 
1.6907506278124091, 4.219138382429851e-09 
1.7007550693970979, 4.561340766353031e-09 
1.7107595109817868, 1.5517332874548137e-08 
1.7207639525664755, 1.447808023338118e-08 
1.7307683941511642, 1.2474698207153396e-08 
1.7407728357358532, 1.1753502270888535e-08 
1.750777277320542, 6.476735684796042e-09 
1.7607817189052306, 5.439519425136237e-09 
1.7707861604899195, 1.1675949129821868e-08 
1.7807906020746085, 2.2335894180511997e-08 
1.7907950436592974, 5.191194883163808e-08 
1.8007994852439861, 1.7901581804570516e-08 
1.8108039268286749, 3.5384186335414056e-09 
1.8208083684133638, 4.20460271840379e-09 
1.8308128099980525, 2.977129657124434e-09 
1.8408172515827412, 1.7136844644109942e-09 
1.8508216931674302, 2.514599770333461e-09 
1.8608261347521189, 2.6999963930801407e-08 
1.8708305763368076, 1.6138970410513618e-08 
1.8808350179214965, 6.8470850548974864e-09 
1.8908394595061853, 3.3018352178863224e-09 
1.9008439010908742, 9.4694685207249e-09 
1.9108483426755631, 6.19644472177899e-09 
1.9208527842602519, 3.1001243293750265e-09 
1.9308572258449406, 1.0227856728929e-09 
1.9408616674296295, 6.8407846364712905e-09 
1.9508661090143182, 4.925926867656143e-09 
1.960870550599007, 4.984388459228847e-09 
1.9708749921836959, 1.7081053780009852e-09 
1.9808794337683846, 1.897855226469048e-09 
1.9908838753530733, 4.788745008734545e-09 
2.0008883169377625, 1.0594348125914145e-08 
2.010892758522451, 3.01878613262246e-09 
2.02089720010714, 5.4118524961131685e-09 
2.0309016416918286, 3.4428928314059914e-09 
2.0409060832765173, 4.8517044480876365e-09 
2.050910524861206, 6.892582906246352e-09 
2.0609149664458952, 8.198874818633404e-09 
2.070919408030584, 6.184104500571919e-09 
2.080923849615273, 4.278864048559147e-09 
2.090928291199962, 2.665463005166743e-09 
2.1009327327846505, 1.8298666261074879e-09 
2.1109371743693393, 2.260642790883285e-09 
2.120941615954028, 3.798713893744373e-09 
2.130946057538717, 3.988042555461913e-09 
2.140950499123406, 6.616059837522236e-10 
2.1509549407080946, 1.8171326232930006e-09 
2.1609593822927833, 2.953514097668574e-09 
2.170963823877472, 3.613618946621102e-09 
2.1809682654621607, 5.02883414077301e-09 
2.19097270704685, 1.5219059755657338e-09 
2.2009771486315386, 1.1920029382888684e-09 
2.2109815902162273, 1.6481862533533262e-09 
2.220986031800916, 1.8202820798739364e-09 
2.2309904733856047, 1.7871698252575965e-09 
2.2409949149702935, 9.43891970881777e-10 
2.2509993565549826, 2.218628465522491e-09 
2.2610037981396713, 6.06304844515633e-10 
2.27100823972436, 3.924558045920696e-09 
2.2810126813090488, 5.373725236522392e-09 
2.2910171228937375, 2.317150341193338e-09 
2.3010215644784267, 1.4201053427137597e-09 
2.3110260060631154, 6.530870394165807e-10 
2.321030447647804, 2.104428427503117e-09 
2.3310348892324932, 1.0782314811152832e-09 
2.341039330817182, 6.824134872408702e-10 
2.3510437724018707, 2.112371691602132e-09 
2.36104821398656, 2.8877917527761134e-09 
2.3710526555712486, 9.235220091867921e-10 
2.3810570971559373, 5.98814659286571e-10 
2.391061538740626, 1.130078234010679e-09 
2.4010659803253147, 3.4385410100549746e-10 
2.4110704219100034, 2.1325752862846793e-10 
2.4210748634946926, 1.899162350647345e-10 
2.4310793050793813, 1.7342134365830664e-10 
2.44108374666407, 5.741990327622189e-10 
2.4510881882487587, 8.784905755901186e-10 
2.4610926298334475, 1.1129513444414267e-09 
2.471097071418136, 9.248155587365885e-10 
2.4811015130028253, 8.472248787521989e-10 
2.491105954587514, 7.857807850655875e-10 
2.5011103961722028, 8.30018629237871e-10 
2.5111148377568915, 1.933250171968325e-09 
2.52111927934158, 5.351474540305214e-10 
2.531123720926269, 3.6113113449558367e-10 
2.541128162510958, 1.4599455689175068e-09 
2.551132604095647, 8.396165366738164e-10 
2.5611370456803355, 5.895599910353551e-10 
2.5711414872650247, 1.1421687018448586e-09 
2.5811459288497134, 6.051367335147457e-10 
2.5911503704344026, 7.697833340693987e-10 
2.6011548120190913, 3.560327845183886e-10 
2.61115925360378, 3.6336575125766065e-10 
2.6211636951884687, 9.285905836984617e-10 
2.6311681367731574, 2.6471392772952647e-10 
2.641172578357846, 1.9198667494887484e-10 
2.6511770199425353, 1.7623326075617155e-09 
2.661181461527224, 1.1205331758339238e-09 
2.6711859031119127, 2.1090327712133299e-10 
2.6811903446966014, 5.652829915740062e-10 
2.69119478628129, 3.082410368689929e-10 
2.701199227865979, 9.271041745026581e-11 
2.711203669450668, 5.482108783244574e-10 
2.7212081110353568, 3.417190151036939e-10 
2.7312125526200455, 2.183915115128982e-10 
2.741216994204734, 3.950889916318774e-10 
2.751221435789423, 4.83325522177197e-10 
2.7612258773741116, 6.070720884668798e-10 
2.771230318958801, 2.0447929022235692e-10 
2.7812347605434895, 6.361850657293352e-10 
2.791239202128178, 6.30652174678434e-10 
2.801243643712867, 7.079275707084574e-10 
2.8112480852975557, 5.617126014450881e-10 
2.821252526882245, 8.774238610654112e-10 
2.831256968466934, 2.5953027688457905e-10 
2.8412614100516227, 2.724656266312378e-10 
2.8512658516363114, 7.421673263687696e-10 
2.861270293221, 2.8740853952297275e-10 
2.871274734805689, 2.581138336456098e-10 
2.881279176390378, 2.5494763236877186e-10 
2.8912836179750667, 3.747218948314073e-10 
2.9012880595597554, 3.012540228518775e-10 
2.911292501144444, 5.541277662275073e-10 
2.921296942729133, 4.853621221544934e-10 
2.9313013843138216, 2.1778794935938214e-10 
2.9413058258985108, 6.993835946550442e-10 
2.9513102674831995, 1.1578458876426812e-09 
2.961314709067888, 1.0341258973239913e-09 
2.971319150652577, 5.815399469709771e-10 
2.9813235922372656, 5.818060434907585e-10 
2.9913280338219543, 5.861160447475907e-10 
3.0013324754066435, 9.285290076522229e-10 
3.011336916991332, 4.0957416691216267e-10 
3.021341358576021, 3.272223753666082e-10 
3.0313458001607096, 2.886116484477684e-10 
3.0413502417453984, 3.3879137304517276e-10 
3.051354683330087, 2.9614809915665046e-10 
3.0613591249147767, 2.0737408596558585e-10 
3.0713635664994654, 2.2989724435165528e-10 
3.081368008084154, 3.9193875454840625e-10 
3.091372449668843, 5.781724522938866e-10 
3.1013768912535316, 5.148867822060676e-10 
3.1113813328382203, 1.7963953113086448e-10 
3.1213857744229094, 6.0375469123096e-11 
3.131390216007598, 6.839892748577423e-11 
3.141394657592287, 1.6148935537561923e-10 
3.1513990991769756, 1.8650785906125624e-10 
3.1614035407616643, 2.389005679151973e-10 
3.171407982346353, 1.506718236216149e-10 
3.181412423931042, 9.194638370478587e-11 
3.191416865515731, 2.8839214239222023e-10 
3.2014213071004196, 9.051046335242573e-10 
3.2114257486851083, 1.7640697307781975e-10 
3.221430190269797, 8.798031422250156e-11 
3.231434631854486, 2.5039751149656887e-11 
3.241439073439175, 1.1170562782457911e-10 
3.2514435150238636, 7.094883711949288e-11 
3.2614479566085524, 2.4044404250604453e-10 
3.271452398193241, 3.4740474875804867e-10 
3.28145683977793, 4.0439304887031657e-10 
3.291461281362619, 2.5456119326347094e-10 
3.301465722947308, 2.0897292265111982e-11 
3.311470164531997, 3.8647255530509137e-10 
3.3214746061166855, 4.700701013064857e-10 
3.3314790477013743, 3.1786411479617955e-10 
3.341483489286063, 1.1642402418042445e-10 
3.351487930870752, 1.8946543506028702e-10 
3.361492372455441, 1.4841969544684253e-10 
3.3714968140401296, 1.5258064296168755e-10 
3.3815012556248183, 1.8137001716690012e-10 
3.391505697209507, 6.518542900463451e-11 
3.4015101387941957, 5.886015660816914e-11 
3.411514580378885, 8.160838146828685e-11 
3.4215190219635736, 1.4261862879253834e-10 
3.4315234635482623, 1.7830768053697027e-10 
3.441527905132951, 2.583923512920527e-10 
3.4515323467176398, 2.464870260237704e-10 
3.4615367883023285, 1.3953554211374753e-10 
3.4715412298870176, 7.828859357885937e-11 
3.4815456714717063, 1.0214370767534092e-10 
3.491550113056395, 1.0917104529498928e-10 
3.501554554641084, 5.004706876838287e-11 
3.5115589962257725, 1.0802059430871718e-10 
3.521563437810461, 2.4499586602209923e-10 
3.5315678793951504, 1.1032277880970902e-10 
3.541572320979839, 1.0398114502018725e-10 
3.5515767625645283, 5.305124970831446e-10 
3.561581204149217, 2.370396546308375e-10 
3.5715856457339057, 1.7216654044866926e-10 
3.581590087318595, 7.203331881138303e-10 
3.5915945289032836, 2.7709039261839696e-10 
3.6015989704879723, 1.359413760375988e-10 
3.611603412072661, 3.3663652641453496e-11 
3.6216078536573497, 1.0804236807374002e-10 
3.6316122952420384, 1.5378609985223056e-10 
3.6416167368267276, 8.242597329016107e-11 
3.6516211784114163, 6.629085943863339e-11 
3.661625619996105, 9.621485749033291e-11 
3.6716300615807937, 1.651156166423687e-10 
3.6816345031654825, 1.5028948556968064e-10 
3.691638944750171, 1.8624833162271578e-10 
3.7016433863348603, 1.1771379645728922e-10 
3.711647827919549, 7.950260141373234e-11 
3.7216522695042378, 4.7845367760334405e-11 
3.7316567110889265, 6.843896950349887e-11 
3.741661152673615, 2.954777218154548e-11 
3.751665594258304, 4.693547170491689e-11 
3.761670035842993, 5.790268885083124e-11 
3.771674477427682, 3.504578513064769e-11 
3.7816789190123705, 4.4412840381003445e-11 
3.7916833605970592, 2.653136362361109e-10 
3.8016878021817484, 2.7348881741560417e-10 
3.811692243766437, 7.494270253781267e-11 
3.8216966853511263, 5.3187421163168455e-11 
3.831701126935815, 2.2963855047301661e-10 
3.8417055685205037, 8.878684305949381e-11 
3.8517100101051924, 6.010239618804485e-11 
3.861714451689881, 1.3427839401230774e-10 
3.8717188932745703, 1.8608802601504725e-10 
3.881723334859259, 7.01594674815676e-11 
3.8917277764439477, 2.714348536526593e-10 
3.9017322180286365, 3.9722729171808475e-10 
3.911736659613325, 2.388171912463734e-10 
3.921741101198014, 1.5505601748373078e-10 
3.931745542782703, 1.1033549458248784e-10 
3.9417499843673918, 1.4530252118467133e-10 
3.9517544259520805, 2.100283060428992e-10 
3.961758867536769, 1.907386822945265e-10 
3.971763309121458, 1.1183605527594902e-10 
3.9817677507061466, 1.0354606159072083e-10 
3.991772192290836, 1.204259375554301e-10 
4.001776633875525, 3.160282197621159e-11 
4.011781075460213, 2.31814098294306e-11 
4.021785517044902, 7.940134029650351e-11 
4.031789958629591, 1.1480151257250411e-10 
4.04179440021428, 9.520332905539455e-11 
4.051798841798969, 1.7678108312618795e-10 
4.061803283383657, 2.589818539660633e-10 
4.071807724968346, 1.1550141652005107e-10 
4.081812166553035, 5.044469558342314e-11 
4.091816608137724, 6.12799131729148e-11 
4.101821049722412, 1.003110933055336e-10 
4.111825491307101, 2.3461558811782038e-11 
4.1218299328917904, 9.733121532917935e-11 
4.131834374476479, 2.8700204199523964e-11 
4.141838816061168, 1.6178788895832616e-10 
4.151843257645856, 8.052798896673908e-11 
4.161847699230546, 3.7579078259328255e-11 
4.1718521408152345, 5.048981311842197e-11 
4.181856582399924, 5.301259754786953e-11 
4.191861023984612, 2.7492647862119536e-11 
4.201865465569301, 1.1010144747498015e-10 
4.211869907153989, 3.016372332142102e-10 
4.2218743487386785, 2.2394130236973704e-10 
4.231878790323368, 2.0253609391117887e-11 
4.241883231908056, 1.8410142665295417e-11 
4.251887673492745, 9.189733522965697e-11 
4.261892115077434, 1.8322752382845524e-10 
4.2718965566621225, 9.931282381481271e-11 
4.281900998246812, 5.965043898014278e-11 
4.2919054398315, 7.222963039713828e-11 
4.301909881416189, 6.293743743026952e-11 
4.311914323000878, 2.577759689394316e-10 
4.321918764585567, 1.3440003438522947e-10 
4.331923206170256, 1.3283489025438715e-11 
4.341927647754944, 1.416749274868877e-11 
4.351932089339633, 3.463172197203001e-11 
4.361936530924321, 3.418182383209664e-11 
4.371940972509011, 2.549423376974561e-11 
4.3819454140937, 9.97306156568159e-11 
4.391949855678388, 1.6832098327987475e-10 
4.401954297263077, 7.163917350956876e-11 
4.4119587388477655, 1.9817729745951945e-11 
4.421963180432455, 8.764553200654916e-11 
4.431967622017144, 7.92807661131628e-11 
4.441972063601832, 1.5194343347817422e-10 
4.451976505186521, 9.045918289303044e-11 
4.4619809467712095, 2.4404551485119833e-11 
4.471985388355899, 2.2090088689710233e-11 
4.481989829940587, 7.674346862187818e-11 
4.491994271525276, 1.36235092859138e-10 
4.501998713109965, 4.165678932681429e-11 
4.5120031546946535, 4.999291699240064e-11 
4.522007596279343, 2.7939398344740724e-10 
4.532012037864031, 2.258754709049944e-10 
4.54201647944872, 1.192760446052516e-10 
4.552020921033409, 1.3017311322883415e-10 
4.5620253626180975, 4.1784685311163426e-11 
4.572029804202787, 9.518514933070255e-12 
4.582034245787475, 2.1809408518593994e-11 
4.592038687372164, 4.294997795053407e-11 
4.602043128956853, 1.845813953750748e-10 
4.612047570541542, 2.2511916463055443e-10 
4.622052012126231, 5.1736652690295753e-11 
4.632056453710919, 3.127701731521459e-11 
4.642060895295608, 9.952109354234744e-12 
4.652065336880296, 3.114457559823511e-11 
4.6620697784649865, 6.000167401666606e-11 
4.672074220049676, 1.2579806032905256e-10 
4.682078661634364, 3.5941322728718107e-11 
4.692083103219053, 4.60923738170804e-11 
4.702087544803741, 4.178191250727891e-11 
4.7120919863884305, 1.467637957816978e-11 
4.72209642797312, 1.0173793439609193e-11 
4.732100869557808, 5.316368575585451e-11 
4.742105311142497, 1.0350656836040161e-10 
4.752109752727185, 1.626948047965789e-10 
4.7621141943118745, 1.5554314359273172e-10 
4.772118635896563, 3.378065451357725e-11 
4.782123077481252, 5.053306477424698e-11 
4.792127519065941, 1.5477534574217227e-10 
4.802131960650629, 2.4918362767597346e-10 
4.812136402235319, 1.0874425387646729e-10 
4.822140843820007, 4.716986684982705e-11 
4.832145285404696, 1.5712119953861028e-10 

Optimum
St, PSD(SPL)
0.0, 167.1760275987151
0.009999219167735196, 185.65960663007831
0.01999843833547039, 6.9362542755289684
0.029997657503205585, 5.61118266557956
0.03999687667094078, 0.3543243558113872
0.04999609583867598, 0.12949520830242098
0.05999531500641117, 0.257295303732229
0.06999453417414638, 0.45513315201073945
0.07999375334188157, 0.09893285985619632
0.08999297250961677, 0.02655229156241698
0.09999219167735196, 0.018371916984786924
0.10999141084508716, 0.026108114654890567
0.11999063001282234, 0.035591521842861636
0.12998984918055753, 0.12018449708520332
0.13998906834829275, 0.14464143264939527
0.14998828751602797, 0.14638096861888694
0.15998750668376313, 0.18716436713971077
0.16998672585149832, 0.13678772093273497
0.17998594501923354, 0.05808901819701322
0.18998516418696873, 0.1178962712783298
0.19998438335470392, 0.07057649863294828
0.2099836025224391, 0.032463523435975486
0.21998282169017433, 0.0155843979923377
0.22998204085790952, 0.03506262934617777
0.23998126002564468, 0.0524924972921786
0.2499804791933799, 0.022424112597555255
0.25997969836111506, 0.009055325525736435
0.2699789175288503, 0.009307764128006608
0.2799781366965855, 0.006369503119917089
0.2899773558643207, 0.005588132653387925
0.29997657503205594, 0.004296359211523126
0.30997579419979104, 0.04058966793360743
0.31997501336752626, 0.10405926124231973
0.3299742325352615, 0.058569348589475684
0.33997345170299664, 0.04080331559251467
0.34997267087073186, 0.030490347370317725
0.3599718900384671, 0.011366514524328465
0.3699711092062023, 0.007352857341379638
0.37997032837393746, 0.004277410103337797
0.3899695475416727, 0.0037759816164034603
0.39996876670940784, 0.0027039086588251647
0.409967985877143, 0.0013900028102149264
0.4199672050448782, 0.000192767229280588
0.42996642421261344, 0.0016386322300530067
0.43996564338034866, 0.0012637458942845014
0.4499648625480838, 0.0002833595993722844
0.45996408171581904, 0.00039969374118034595
0.46996330088355426, 0.0037783324327319992
0.47996252005128937, 0.0026868324881227728
0.4899617392190246, 0.0017365384055378697
0.4999609583867598, 0.00038943750227195717
0.5099601775544951, 0.0018707846632014696
0.5199593967222301, 0.0021814505991107984
0.5299586158899654, 0.001975164671302294
0.5399578350577006, 0.0006083118737793073
0.5499570542254357, 0.0005118834759818109
0.559956273393171, 0.002395703272740499
0.5699554925609062, 0.0029688005522752296
0.5799547117286414, 0.0004940794176517004
0.5899539308963766, 0.00014628809837171933
0.5999531500641119, 0.0001825898573621669
0.6099523692318469, 3.1293877608349335e-05
0.6199515883995821, 7.986806020781474e-05
0.6299508075673174, 8.554674325113156e-05
0.6399500267350525, 6.288329080138304e-05
0.6499492459027878, 3.244709508753229e-05
0.659948465070523, 0.00013351235765724084
0.6699476842382582, 0.00010817621059339407
0.6799469034059933, 0.00033954175851665157
0.6899461225737286, 0.00015029936708879359
0.6999453417414637, 0.00015723024338754965
0.7099445609091989, 0.00021582072092959413
0.7199437800769342, 1.6492360802606353e-05
0.7299429992446693, 2.4241526223213415e-05
0.7399422184124046, 0.00010182080517333284
0.7499414375801396, 3.772611935289128e-05
0.7599406567478749, 0.00012989076912355276
0.7699398759156101, 9.714408866552436e-05
0.7799390950833454, 2.0557179137474233e-05
0.7899383142510805, 2.1755108180632862e-05
0.7999375334188157, 2.560175094562845e-05
0.809936752586551, 1.797131021814481e-06
0.819935971754286, 3.4391774143577526e-05
0.8299351909220213, 4.4695115296007027e-05
0.8399344100897564, 1.8664390333254173e-05
0.8499336292574917, 1.714009114214281e-05
0.8599328484252269, 4.230086580319816e-05
0.8699320675929622, 1.709649025142373e-05
0.8799312867606973, 8.524414757348664e-06
0.8899305059284324, 8.551813908348604e-06
0.8999297250961676, 7.3063155924882735e-06
0.9099289442639028, 5.593555011991355e-06
0.9199281634316381, 2.6704679069964304e-06
0.9299273825993732, 1.305667219960649e-05
0.9399266017671085, 1.8557756869310866e-05
0.9499258209348437, 2.1635351059894775e-06
0.9599250401025787, 9.918895823392407e-06
0.969924259270314, 2.4310948601498227e-05
0.9799234784380492, 1.3784537859270845e-05
0.9899226976057844, 2.3965882408333794e-06
0.9999219167735196, 8.964507439100405e-07
1.0099211359412548, 4.400672838831197e-06
1.0199203551089902, 2.955473222202641e-06
1.0299195742767253, 4.160860624889559e-06
1.0399187934444603, 4.750941378945611e-06
1.0499180126121956, 2.374118290293387e-06
1.0599172317799308, 2.487000443614615e-06
1.069916450947666, 2.080587118094071e-06
1.0799156701154011, 2.646970936425294e-06
1.0899148892831363, 2.2373258845829815e-06
1.0999141084508715, 1.1726318211333742e-06
1.1099133276186068, 1.3176003851042212e-06
1.119912546786342, 5.769196306340467e-07
1.1299117659540772, 6.999907411180264e-07
1.1399109851218123, 6.806435198198668e-07
1.1499102042895475, 9.83279308261498e-07
1.1599094234572829, 1.340858939809556e-06
1.169908642625018, 2.8085504362747418e-06
1.1799078617927532, 6.8472132541493025e-06
1.1899070809604884, 2.1667253682327147e-06
1.1999063001282237, 7.141590553915025e-07
1.2099055192959587, 9.956254784332638e-07
1.2199047384636938, 2.4295762176601517e-06
1.229903957631429, 3.3242555269289863e-06
1.2399031767991642, 1.5198182796717384e-06
1.2499023959668996, 1.3738999827044833e-06
1.2599016151346347, 2.5961707621878688e-06
1.2699008343023699, 4.7851830734649155e-06
1.279900053470105, 1.7419698029447892e-06
1.2898992726378404, 7.339281528167626e-07
1.2998984918055756, 2.701604790786799e-06
1.3098977109733108, 3.805603527602487e-06
1.319896930141046, 2.3687661215611207e-07
1.329896149308781, 3.7348327641913605e-07
1.3398953684765165, 8.060167300893041e-07
1.3498945876442516, 5.867841968289836e-07
1.3598938068119866, 7.348127581520499e-07
1.3698930259797217, 2.666318463690248e-07
1.3798922451474571, 2.897737093529672e-07
1.3898914643151923, 1.2245464756376483e-06
1.3998906834829274, 1.54687836468144e-06
1.4098899026506626, 9.927600073174427e-07
1.4198891218183978, 9.69106129536054e-08
1.4298883409861332, 7.727779275697758e-07
1.4398875601538683, 5.889597384665174e-07
1.4498867793216035, 9.255446860130282e-07
1.4598859984893386, 1.1161298696517548e-06
1.469885217657074, 6.251179058628346e-07
1.4798844368248092, 3.2650367007896474e-07
1.4898836559925444, 6.640919460807958e-07
1.4998828751602793, 6.907451205698002e-07
1.5098820943280145, 9.118706046447398e-08
1.5198813134957498, 3.5860056883837504e-07
1.529880532663485, 2.234127566510216e-07
1.5398797518312202, 8.328531853504431e-07
1.5498789709989553, 4.848190789385234e-07
1.5598781901666907, 1.9390953577792332e-07
1.5698774093344259, 3.1257264396167727e-07
1.579876628502161, 1.1899772564233068e-07
1.5898758476698962, 7.550924754501503e-07
1.5998750668376314, 2.8593969734393354e-07
1.6098742860053668, 5.535109776324783e-07
1.619873505173102, 1.1374860952229109e-06
1.629872724340837, 2.188660992716438e-06
1.639871943508572, 5.711225173332624e-07
1.6498711626763072, 2.4517408130933585e-07
1.6598703818440426, 6.185713947742598e-08
1.6698696010117777, 6.256826993756381e-07
1.679868820179513, 9.459813536506244e-08
1.689868039347248, 5.6520316121767035e-08
1.6998672585149834, 3.781422479862471e-07
1.7098664776827186, 3.3381987004991206e-07
1.7198656968504538, 1.158173097534015e-07
1.729864916018189, 6.99651066366198e-07
1.7398641351859243, 1.4050419091388105e-07
1.7498633543536595, 1.8360389390558605e-07
1.7598625735213946, 1.5392651754736785e-07
1.7698617926891298, 6.502414399857602e-07
1.7798610118568647, 1.4961351773928115e-07
1.7898602310246001, 9.477004065574627e-08
1.7998594501923353, 1.076246304991485e-07
1.8098586693600704, 5.585809971238246e-07
1.8198578885278056, 5.192010819165958e-07
1.8298571076955408, 5.608762879323609e-07
1.8398563268632762, 1.1207880070194867e-07
1.8498555460310113, 7.450904928554422e-07
1.8598547651987465, 7.505890824312488e-07
1.8698539843664816, 3.6361778859063003e-07
1.879853203534217, 9.292974296881944e-08
1.8898524227019522, 4.8796251122859786e-08
1.8998516418696874, 4.008471634195514e-07
1.9098508610374225, 4.4462956068502945e-07
1.9198500802051575, 2.8703077186947186e-08
1.9298492993728928, 9.633298051053765e-08
1.939848518540628, 4.2313171865452004e-08
1.9498477377083632, 6.776961536556306e-08
1.9598469568760983, 4.917088484153989e-08
1.9698461760438337, 1.3488872788724356e-07
1.9798453952115689, 4.4323352339418055e-07
1.989844614379304, 2.2194025131561543e-07
1.9998438335470392, 8.275941735412392e-08
2.0098430527147744, 4.7363029173797103e-08
2.0198422718825095, 2.8086073598924296e-07
2.0298414910502447, 2.1504604000456063e-07
2.0398407102179803, 5.666119308130159e-08
2.0498399293857155, 6.060495500253918e-08
2.0598391485534506, 1.1091730895621253e-07
2.0698383677211853, 1.485358653310719e-07
2.0798375868889205, 9.367886938916212e-08
2.089836806056656, 2.186627884451014e-07
2.0998360252243913, 7.655692979738237e-08
2.1098352443921264, 2.4129986175031904e-07
2.1198344635598616, 7.272938689896808e-08
2.1298336827275968, 7.056638382544434e-08
2.139832901895332, 2.455190626567432e-07
2.149832121063067, 9.486739116147959e-08
2.1598313402308023, 2.1130489157019288e-07
2.169830559398538, 1.1973414115733805e-07
2.1798297785662726, 8.373586932468793e-08
2.189828997734008, 1.5463860243670552e-07
2.199828216901743, 1.4650360537782624e-07
2.2098274360694785, 1.2886520846697365e-07
2.2198266552372137, 1.3021514934359313e-07
2.229825874404949, 3.677544357442431e-08
2.239825093572684, 1.5674036571332627e-08
2.249824312740419, 6.179537011504796e-09
2.2598235319081543, 1.247011403199344e-07
2.26982275107589, 1.9047630278091414e-07
2.2798219702436247, 6.838373168323708e-08
2.28982118941136, 1.2771479402976793e-08
2.299820408579095, 1.602990659323675e-08
2.30981962774683, 1.0881712523738733e-07
2.3198188469145657, 1.0136386157418114e-07
2.3298180660823005, 2.329677732172112e-07
2.339817285250036, 2.000709504351814e-07
2.349816504417771, 1.0315731903808011e-07
2.3598157235855064, 1.9559934845300714e-07
2.3698149427532416, 2.0612707001574528e-07
2.3798141619209767, 1.517663882887691e-07
2.389813381088712, 2.8290447174582833e-07
2.3998126002564475, 1.0343000934286713e-07
2.409811819424182, 3.78719065877108e-08
2.4198110385919174, 6.436571423942153e-08
2.4298102577596525, 8.427775959978821e-08
2.4398094769273877, 7.740615654531787e-08
2.4498086960951233, 2.050524264025757e-08
2.459807915262858, 5.755804382403632e-08
2.4698071344305936, 2.3891694920835145e-08
2.4798063535983284, 5.750903761245444e-08
2.489805572766064, 6.630340124900612e-08
2.499804791933799, 9.754573731992808e-08
2.5098040111015343, 3.176711525646161e-08
2.5198032302692694, 3.280512444343041e-08
2.529802449437005, 2.9008125832734493e-08
2.5398016686047398, 1.6764306159031e-08
2.5498008877724754, 7.719200810509562e-08
2.55980010694021, 1.583226184149808e-08
2.5697993261079453, 1.4866238414049773e-07
2.579798545275681, 7.089452749158066e-08
2.5897977644434156, 8.488463039064225e-08
2.599796983611151, 1.8809157275637273e-07
2.609796202778886, 3.38158298058744e-08
2.6197954219466215, 8.834612680063478e-09
2.6297946411143567, 6.554455825938738e-09
2.639793860282092, 4.642627001350308e-09
2.649793079449827, 1.294970751081809e-08
2.659792298617562, 5.144091697071098e-08
2.6697915177852973, 6.019474125549254e-08
2.679790736953033, 7.324593993222164e-08
2.6897899561207677, 8.154532818032383e-08
2.6997891752885033, 1.1830967466296357e-07
2.709788394456238, 5.505269345194551e-08
2.719787613623973, 3.836108834095407e-08
2.7297868327917088, 1.1154276518230758e-07
2.7397860519594435, 2.0249831834549453e-07
2.749785271127179, 1.6715557610148698e-07
2.7597844902949142, 7.313268176296546e-08
2.7697837094626494, 5.5741569319549875e-09
2.7797829286303846, 6.770780320489993e-08
2.7897821477981197, 5.569093449664595e-08
2.799781366965855, 5.232870470431401e-08
2.8097805861335905, 1.656838243940745e-08
2.819779805301325, 2.2904494901383736e-08
2.829779024469061, 6.089807803571123e-09
2.8397782436367955, 5.889669456995519e-08
2.8497774628045307, 1.1299342084998005e-08
2.8597766819722663, 2.352676058676701e-07
2.869775901140001, 9.22207116271296e-08
2.8797751203077366, 1.9002995022552013e-07
2.8897743394754714, 9.433033688464636e-08
2.899773558643207, 2.6037405446395704e-08
2.909772777810942, 5.088851405853127e-08
2.9197719969786773, 4.0912389866805526e-08
2.9297712161464124, 6.905509572182705e-09
2.939770435314148, 1.0179534517192308e-07
2.9497696544818828, 1.8270174933988405e-07
2.9597688736496184, 1.2586519671576224e-08
2.969768092817353, 9.197648722830342e-08
2.9797673119850887, 5.551426369809526e-08
2.989766531152824, 6.974988421450996e-08
2.9997657503205586, 3.606403295015497e-08
3.009764969488294, 4.7149298176683856e-08
3.019764188656029, 1.6687099278211063e-07
3.0297634078237645, 4.5356971931133003e-08
3.0397626269914997, 4.0844684496095065e-08
3.049761846159235, 1.1932574534106202e-07
3.05976106532697, 6.709590787423304e-08
3.069760284494705, 1.0128845707542458e-07
3.0797595036624403, 4.8447813751505056e-08
3.089758722830176, 6.902763582201305e-08
3.0997579419979107, 6.10555011258551e-08
3.1097571611656463, 6.493832393090563e-09
3.1197563803333814, 3.6207280568272424e-08
3.129755599501116, 5.865588963118269e-08
3.1397548186688518, 2.017941786232953e-08
3.1497540378365865, 2.2246940150492868e-08
3.159753257004322, 9.773455556125277e-09
3.1697524761720572, 1.5338192069650295e-08
3.1797516953397924, 8.072109388658955e-08
3.1897509145075276, 8.546745660605039e-08
3.1997501336752627, 5.091135092822007e-08
3.209749352842998, 4.0267221146684244e-07
3.2197485720107335, 1.6982589836145217e-07
3.229747791178468, 2.026250876411991e-08
3.239747010346204, 6.840105898523438e-08
3.2497462295139385, 1.0871758056920989e-07
3.259745448681674, 7.122474360272837e-08
3.2697446678494093, 7.167265106478807e-08
3.279743887017144, 1.3124343758086052e-07
3.2897431061848796, 1.2494345581986514e-08
3.2997423253526144, 2.382916775798846e-09
3.30974154452035, 4.077752116159544e-08
3.319740763688085, 5.283121526597573e-08
3.3297399828558203, 1.3396288760702824e-08
3.3397392020235555, 1.4611941180185646e-08
3.349738421191291, 8.440109434849732e-08
3.359737640359026, 7.614093279505064e-08
3.3697368595267614, 3.741164072783012e-09
3.379736078694496, 3.631307428468936e-08
3.3897352978622317, 4.642038983108519e-08
3.399734517029967, 2.2663342468983994e-08
3.409733736197702, 3.0352317605130606e-08
3.419732955365437, 2.4191958475735157e-08
3.429732174533172, 2.240546498873944e-08
3.4397313937009075, 2.348824237220331e-08
3.4497306128686427, 5.485818389908447e-08
3.459729832036378, 1.490501789424259e-08
3.469729051204113, 6.539081327024662e-09
3.4797282703718486, 1.5814989378363804e-08
3.4897274895395833, 4.9745561083492696e-08
3.499726708707319, 5.2930845935971254e-08
3.5097259278750537, 2.4004559215277504e-08
3.5197251470427893, 1.3160236940514447e-08
3.5297243662105244, 7.517600931490213e-09
3.5397235853782596, 4.338031404517667e-08
3.5497228045459948, 8.718360431355001e-08
3.5597220237137295, 2.6240394025718033e-08
3.569721242881465, 1.1243492226935365e-08
3.5797204620492002, 1.610352644112301e-08
3.5897196812169354, 2.7154525911001085e-08
3.5997189003846706, 2.0439048364734436e-08
3.6097181195524057, 1.3666998033027871e-08
3.619717338720141, 3.7966877504875466e-08
3.6297165578878765, 5.5437901992709626e-08
3.6397157770556112, 1.477634721590924e-08
3.649714996223347, 6.6397489952295316e-09
3.6597142153910815, 8.993227513293303e-09
3.669713434558817, 3.152145989718181e-08
3.6797126537265523, 3.7805256120730493e-08
3.6897118728942875, 2.3314198578100658e-08
3.6997110920620226, 9.521667808435046e-09
3.709710311229758, 3.86776499318462e-09
3.719709530397493, 8.635534240011306e-09
3.729708749565228, 8.64900148850664e-09
3.7397079687329633, 2.2958441575253696e-08
3.7497071879006985, 3.854808018366017e-08
3.759706407068434, 3.308813094140773e-08
3.769705626236169, 3.1949543978699563e-09
3.7797048454039044, 2.26908233764703e-09
3.789704064571639, 9.075804268573218e-09
3.7997032837393747, 1.631302197233341e-08
3.80970250290711, 2.3670089059121333e-08
3.819701722074845, 6.9553015721542016e-09
3.82970094124258, 3.3788298732931392e-09
3.839700160410315, 3.5465201834889166e-09
3.8496993795780505, 5.822558181764075e-09
3.8596985987457857, 3.1615408092768186e-08
3.869697817913521, 2.377232305543967e-08
3.879697037081256, 3.1248643229220846e-08
3.8896962562489916, 2.5439088807823433e-08
3.8996954754167263, 4.5507249806591645e-08
3.909694694584462, 1.53021962243142e-08
3.9196939137521967, 3.2117574272023956e-08
3.9296931329199323, 9.290843248782475e-09
3.9396923520876674, 1.7620392135162778e-09
3.9496915712554026, 1.1378452061463792e-08
3.9596907904231378, 1.1200261297761194e-08
3.969690009590873, 4.9210847579197105e-09
3.979689228758608, 2.185651718450507e-08
3.9896884479263433, 2.5051730685801822e-08
3.9996876670940784, 1.0625800154702411e-08
4.009686886261814, 6.758534719013905e-09
4.019686105429549, 2.156460650712029e-09
4.029685324597284, 8.600432802881695e-09
4.039684543765019, 1.487458652651492e-08
4.049683762932754, 5.270488789292957e-09
4.059682982100489, 8.358564341106508e-09
4.0696822012682246, 3.671376245515585e-08
4.079681420435961, 5.7917083298738394e-08
4.089680639603695, 1.7306998433864275e-08
4.099679858771431, 3.66268511796121e-08
4.109679077939165, 2.6628377251927844e-08
4.119678297106901, 4.2900468599921e-09
4.129677516274636, 1.2939559646435025e-08
4.139676735442371, 1.8152209077400296e-08
4.149675954610107, 1.1124674720460666e-08
4.159675173777841, 3.3871082300658697e-09
4.169674392945577, 9.034120451089023e-09
4.179673612113312, 1.46652991782122e-08
4.189672831281047, 6.348038835566071e-09
4.199672050448783, 7.773548301300337e-09
4.209671269616518, 5.517930313146763e-09
4.219670488784253, 2.4576022747741417e-08
4.229669707951988, 6.176987528584528e-09
4.239668927119723, 1.4942541504801196e-08
4.249668146287458, 9.444996240037873e-09
4.2596673654551935, 9.881410996629598e-09
4.269666584622929, 1.2747812635589017e-08
4.279665803790664, 1.0789448047418915e-08
4.289665022958399, 3.003106435254902e-08
4.299664242126134, 3.098319240772154e-08
4.30966346129387, 1.1305225396990428e-09
4.3196626804616045, 1.4619369204131796e-09
4.32966189962934, 3.734828974055673e-09
4.339661118797076, 3.1317667635748925e-09
4.349660337964811, 5.6839959703139935e-09
4.359659557132545, 2.196777753406831e-08
4.36965877630028, 1.8992795172898586e-08
4.379657995468016, 1.295410390219105e-08
4.3896572146357515, 1.6914214958303527e-08
4.399656433803486, 3.673511708884323e-09
4.409655652971222, 2.122202635566846e-09
4.419654872138957, 6.292915922180963e-09
4.429654091306691, 1.6885431716532534e-08
4.439653310474427, 2.705798185897698e-08
4.4496525296421625, 1.6032772544603287e-08
4.459651748809898, 2.022466717202593e-08
4.469650967977632, 3.77532607207123e-09
4.479650187145368, 6.244212120294718e-09
4.489649406313103, 1.3215740042474886e-08
4.499648625480838, 2.7592180534722567e-08
4.5096478446485735, 1.854957819575826e-08
4.519647063816309, 1.0533730975352038e-08
4.529646282984044, 8.295957479984805e-09
4.53964550215178, 1.2624474313112365e-08
4.549644721319514, 3.592798701954263e-08
4.559643940487249, 1.516497069918551e-08
4.569643159654985, 1.7735520371781925e-08
4.57964237882272, 4.3833061182964803e-08
4.589641597990455, 3.7076285236754075e-08
4.59964081715819, 4.330369802421707e-09
4.609640036325926, 1.3746626148604216e-09
4.61963925549366, 5.541643866031424e-09
4.629638474661395, 1.6498263916079028e-08
4.6396376938291315, 9.47282277476973e-09
4.649636912996867, 4.670804690616796e-09
4.659636132164601, 1.62894723473476e-09
4.669635351332337, 1.7244623997498238e-08
4.679634570500072, 2.52772823370512e-08
4.689633789667807, 2.558872763543299e-08
4.699633008835542, 1.8101488641120675e-08
4.709632228003278, 2.82541985895179e-09
4.719631447171013, 3.5291697250981773e-09
4.729630666338747, 1.1337728986896198e-08
4.739629885506483, 9.189841526195117e-09
4.749629104674218, 2.630474073118511e-09
4.7596283238419534, 9.696235773381037e-09
4.769627543009689, 2.846378328595268e-09
4.779626762177424, 1.3819922774569221e-08
4.789625981345159, 5.007333823844855e-09
4.799625200512895, 6.6613347999132636e-09
4.809624419680629, 1.4209463516309754e-08
4.819623638848364, 1.4624306927373915e-08
4.8296228580161, 2.700104206322101e-08
4.839622077183835, 2.072111789142058e-08
4.84962129635157, 1.021377545639476e-09
4.859620515519305, 1.5472320667711588e-09
4.869619734687041, 2.938175278654124e-09
4.879618953854775, 1.053572234676948e-08
4.889618173022511, 6.933358301431961e-09
4.899617392190247, 6.4826763318129936e-09
4.909616611357982, 7.585623598137024e-09
4.919615830525716, 1.2724169230952895e-08
4.929615049693452, 1.0272600796072911e-08
4.939614268861187, 4.6197564460475005e-09
4.949613488028922, 8.254983748412017e-09
4.959612707196657, 2.060103398916515e-09
4.969611926364393, 7.232997293887879e-09
4.979611145532128, 2.9052955036936767e-09
4.989610364699862, 3.5418436080704614e-09
4.999609583867598, 1.0158749129296025e-09
5.009608803035333, 3.792939404817405e-09
5.019608022203069, 2.110636219285028e-09
5.029607241370804, 1.6713046497480526e-08
5.039606460538539, 1.762299833646051e-08
5.049605679706274, 2.956848958406348e-09
5.05960489887401, 4.610524859023089e-09
5.069604118041744, 1.8110543566841885e-09
5.0796033372094795, 3.6217332737761675e-10
5.089602556377215, 3.7618591553746985e-09
5.099601775544951, 3.3500275443131683e-09
5.109600994712685, 3.0064653488149885e-09
5.11960021388042, 2.419835400083271e-09
5.129599433048156, 1.938293906203871e-09
5.1395986522158905, 4.9777637881944005e-09
5.149597871383626, 5.279377847572166e-10
5.159597090551362, 8.139346421775821e-09
5.169596309719097, 4.927244204399123e-09
5.179595528886831, 1.628278712785156e-09
5.189594748054566, 5.764533200945882e-09
5.199593967222302, 1.2493906553500494e-08
5.2095931863900375, 1.3684626096699707e-09
5.219592405557772, 5.850776010073101e-09
5.229591624725508, 8.697871307375104e-09
5.239590843893243, 3.434175612035979e-09
5.249590063060978, 6.327944920087992e-09
5.259589282228713, 1.0546058791078283e-08
5.2695885013964485, 1.2200836476321552e-08
5.279587720564184, 7.722818350869284e-09
5.289586939731918, 7.459958411056894e-09
5.299586158899654, 3.904309007912899e-09
5.309585378067389, 2.2933661169455074e-09
5.319584597235124, 3.996913603778186e-09
5.3295838164028595, 3.155795982983821e-09
5.339583035570595, 4.043265958409909e-09
5.34958225473833, 1.3876058053956985e-08
5.359581473906066, 2.57015044552144e-08
5.3695806930738, 4.166106318840733e-08
5.379579912241535, 3.344592762731745e-08
5.389579131409271, 2.805896452051256e-08
5.3995783505770065, 1.685580075065304e-08
5.409577569744741, 5.024016548882223e-09
5.419576788912476, 5.99043074021801e-09
5.429576008080212, 1.3645352732482123e-09
5.439575227247946, 3.567330780988831e-10
5.4495744464156815, 2.086230875162394e-09
5.4595736655834175, 7.117755587711077e-10
5.469572884751153, 5.1832107941332895e-09
5.479572103918887, 3.131995540830587e-09
5.489571323086623, 1.766707308096602e-09
5.499570542254358, 2.036453498840082e-09
5.509569761422093, 5.376918152896539e-09
5.5195689805898285, 3.819790561762024e-09
5.529568199757564, 1.6799489493015203e-09
5.539567418925299, 1.2375372849065033e-08
5.549566638093033, 2.350261771188987e-08
5.559565857260769, 1.6476306480371366e-08
5.569565076428504, 1.4621031707621674e-08
5.5795642955962395, 1.2050789163553045e-08
5.589563514763975, 2.7074359688192134e-08
5.59956273393171, 2.5220269153171734e-08
5.609561953099445, 9.50869447827576e-09
5.619561172267181, 7.956281940428614e-09
5.629560391434915, 1.898770492532813e-09
5.63955961060265, 6.918629246889594e-10
5.6495588297703865, 3.057785461322743e-09
5.659558048938122, 2.931384033903186e-09
5.669557268105856, 3.522869878345886e-09
5.679556487273591, 1.1298092669675212e-08
5.689555706441327, 1.3054058892918405e-08
5.699554925609061, 1.925781021657253e-08
5.709554144776797, 2.280605172024275e-08
5.719553363944533, 2.254025331090609e-08
5.729552583112268, 1.7355892072307006e-08
5.739551802280002, 1.3185530207082093e-08
5.749551021447738, 5.56929115826234e-09
5.759550240615473, 9.69106698965196e-10
5.769549459783208, 8.746648815505908e-10
5.779548678950943, 4.578085092124124e-09
5.789547898118679, 7.199628845733614e-09
5.799547117286414, 6.794089041708248e-09
5.809546336454149, 4.2460733940823555e-09
5.819545555621884, 8.285341917394268e-10
5.829544774789619, 4.664665672819838e-09
5.839543993957355, 5.1899202730339574e-09
5.84954321312509, 1.0910626137257009e-09
5.859542432292825, 6.531720963377466e-10
5.86954165146056, 5.606570806984909e-09
5.879540870628296, 1.297365812319007e-08
5.88954008979603, 1.523324272392563e-08
5.8995393089637655, 1.6841488943391523e-08
5.909538528131501, 1.712107417136026e-08
5.919537747299237, 2.442029416753589e-08
5.929536966466971, 1.2654230763914778e-08
5.939536185634706, 3.2483139954319314e-09
5.949535404802442, 3.644408458700233e-09
5.959534623970177, 3.125120730667585e-09
5.969533843137912, 1.7165871002702673e-09
5.979533062305648, 4.420867485315827e-10
5.989532281473383, 1.6166121002704489e-09
5.999531500641117, 4.557364959483232e-10
6.009530719808852, 3.4658179158383805e-09
6.019529938976588, 7.702015891604486e-09
6.0295291581443236, 9.944780144334087e-09
6.039528377312058, 1.0220383371447517e-08
6.049527596479794, 9.652045314071196e-09
6.059526815647529, 1.3553205042851512e-08
6.069526034815264, 9.887058513172214e-09
6.079525253982999, 1.50866307247514e-08
6.0895244731507345, 1.1329807147687342e-08
6.09952369231847, 2.342873124014431e-09
6.109522911486206, 5.176121086061452e-09
6.11952213065394, 4.435548562505358e-09
6.129521349821675, 5.28719139674886e-09
6.13952056898941, 3.4530443577354606e-09
6.1495197881571455, 1.1740091111171382e-08
6.159519007324881, 1.0048547490029095e-08
6.169518226492616, 1.5826943454149629e-09
6.179517445660352, 1.4793199456486788e-09
6.189516664828086, 3.0285362299322803e-09
6.199515883995821, 5.609795827970966e-09
6.209515103163557, 7.223800677357809e-09
6.2195143223312925, 1.1438093672389859e-08
6.229513541499027, 1.2603675624883688e-08
6.239512760666763, 1.1211545780473787e-08
6.249511979834498, 1.0810877225509787e-08
6.259511199002232, 6.869522610569041e-09
6.2695104181699675, 5.080228393041569e-09
6.2795096373377035, 6.807981477718929e-09
6.289508856505439, 7.519032069123058e-09
6.299508075673173, 6.284526129434396e-09
6.309507294840909, 1.01662485331938e-08
6.319506514008644, 1.3706140155151813e-08
6.329505733176379, 3.303785641989518e-09
6.3395049523441145, 1.6636442576601997e-09
6.34950417151185, 2.3168330762665135e-10
6.359503390679585, 2.3267683946835023e-09
6.369502609847321, 3.308584655394873e-09
6.379501829015055, 8.814629119529536e-09
6.38950104818279, 1.1043872131166844e-08
6.3995002673505255, 1.2491621614897305e-08
6.409499486518261, 1.7470105355628782e-08
6.419498705685996, 1.3204576132204183e-08
6.429497924853731, 8.879414367175928e-09
6.439497144021467, 6.672094135854038e-09
6.449496363189201, 3.294046856558174e-09
6.459495582356936, 2.0472404596402327e-09
6.4694948015246725, 1.4435404977072606e-09
6.479494020692408, 1.1548527991752639e-08
6.489493239860142, 1.0612187077346692e-08
6.499492459027877, 6.4200391939051205e-09
6.509491678195613, 9.68896064291199e-09
6.519490897363348, 9.679536887762147e-09
6.529490116531083, 2.2461235304982885e-09
6.539489335698819, 6.675952675718846e-10
6.549488554866554, 5.010956887420222e-09
6.559487774034288, 3.56756198200832e-09
6.569486993202024, 3.175682321857452e-09
6.579486212369759, 1.7724619348087485e-09
6.589485431537494, 1.0797045038634816e-08
6.599484650705229, 1.1491374552500653e-08
6.609483869872965, 1.2490140345530762e-08
6.6194830890407, 1.304541831008114e-08
6.629482308208435, 1.0627754275674447e-08
6.63948152737617, 1.605776256145391e-08
6.649480746543905, 7.70515776589882e-09
6.659479965711641, 2.9293121039107283e-09
6.669479184879377, 2.498737415595329e-09
6.679478404047111, 1.1154581830665616e-09
6.689477623214846, 9.166030307554914e-10
6.699476842382582, 2.1947758532613404e-09
6.709476061550316, 4.24494652264837e-09
6.719475280718052, 7.42457967041209e-09
6.729474499885787, 7.422903682459368e-09
6.739473719053523, 7.446231100931451e-09
6.749472938221257, 3.3444552987834014e-09
6.759472157388992, 5.469696524886335e-09
6.769471376556728, 3.6059212687045166e-10
6.779470595724463, 1.3833412716777636e-09
6.789469814892198, 2.7840436334264543e-09
6.799469034059934, 7.798344551769428e-09
6.809468253227669, 9.16638226405212e-09
6.819467472395404, 5.879996002637617e-09
6.829466691563139, 4.774153149790602e-09
6.839465910730874, 9.70771039106112e-09
6.84946512989861, 1.1272374327065922e-08
6.859464349066344, 1.0872806877435319e-08
6.86946356823408, 3.378400793568634e-09
6.879462787401815, 2.5259065464799963e-09
6.88946200656955, 6.746422801997478e-10
6.899461225737285, 5.553199585728002e-10
6.9094604449050205, 4.730676046360291e-10
6.919459664072756, 4.896864201000601e-09
6.929458883240492, 4.2489718473538375e-09
6.939458102408226, 5.470325526814547e-09
6.949457321575961, 1.346857533945921e-08
6.959456540743697, 1.3674862686048718e-08
6.9694557599114315, 6.5026380148431e-09
6.979454979079167, 8.436848832328115e-09
6.989454198246902, 5.051450911339316e-09
6.999453417414638, 1.160610009958987e-08
7.009452636582372, 4.275424002605093e-09
7.019451855750107, 2.645757196471778e-10
7.029451074917843, 1.0113056215867783e-09
7.0394502940855785, 4.791069938306861e-09
7.049449513253313, 1.027831858577153e-08
7.059448732421049, 6.2448530792259695e-09
7.069447951588784, 3.151908830462468e-10
7.079447170756519, 1.4752067412998594e-09
7.0894463899242535, 1.7114420320432453e-09
7.0994456090919895, 7.585446206669846e-10
7.109444828259725, 1.7811688902461526e-09
7.119444047427459, 1.83468456200549e-09
7.129443266595195, 3.270967765364277e-09
7.13944248576293, 1.058154989860569e-08
7.149441704930665, 1.3303440842390924e-08
7.1594409240984005, 1.1812069735210568e-08


==> cylinders_design_space_3d.txt <==
s, r
1.1, 1.75
1.1, 1.375
2.05, 1.75
3.95, 1.0
2.05, 1.375
3.0, 1.75
1.1, 1.75
2.05, 1.9375
2.05, 1.5625
2.525, 1.75
1.575, 1.75
2.2875, 1.75
1.8125, 1.75
2.05, 1.84375
2.05, 1.65625
2.16875, 1.7265625
1.93125, 1.7734375
2.109375, 1.796875
1.990625, 1.703125
2.16875, 1.74414062
2.06484375, 1.796875
1.91640625, 1.70898438
2.04165039, 1.7734375
2.109375, 1.7532959
1.99897461, 1.7232666
2.0796875, 1.74725342
2.1390625, 1.74761963
2.07875977, 1.77069092
2.02124023, 1.72344971
2.10264883, 1.75897213
2.10937489, 1.73818971
2.02703867, 1.74459838
2.0270386, 1.76803579
2.08641344, 1.74459835
1.96766375, 1.72116091
2.02912603, 1.75631709
2.08664534, 1.7797545
2.0885008, 1.73361204
1.91223172, 1.75558464
2.05881342, 1.74880977
2.0481445, 1.7680358
1.98042006, 1.75210566
2.04396972, 1.75764459
2.02576298, 1.76217644
2.01764533, 1.74913021
2.02843022, 1.75924677
2.03654788, 1.75659174
2.02239996, 1.75311275


==> cylinders_mads_iteration_3d.txt <==
iteration, objective function value
1.0, 0.00087927
2.0, 0.00018229
3.0, 0.00011059
4.0, 0.00011059
5.0, 0.00011059
6.0, 0.00011059
7.0, 0.00011059
8.0, 0.00011059
9.0, 0.00011059
10.0, 0.00011059
11.0, 0.00010575
12.0, 0.00010575
13.0, 0.00010449
14.0, 0.00010449
15.0, 0.0001001
16.0, 0.0001001
17.0, 0.0001001
18.0, 0.0001001


==> naca_3d_design_space.txt <==
iteration, maximum camber, max camber location, thickness, angle of attack
1.000000, 0.0000000000, 6.5000000000, 12.0000000000, 6.0000000000
2.000000, 0.0000000000, 7.7500000000, 15.0000000000, 6.0000000000
3.000000, 0.0000000000, 5.2500000000, 9.0000000000, 6.0000000000
4.000000, 4.5000000000, 6.5000000000, 15.0000000000, 6.0000000000
5.000000, -4.5000000000, 6.5000000000, 9.0000000000, 6.0000000000
6.000000, -4.5000000000, 5.2500000000, 15.0000000000, 6.0000000000
7.000000, 4.5000000000, 7.7500000000, 9.0000000000, 6.0000000000
8.000000, 0.0000000000, 6.5000000000, 12.0000000000, 9.0000000000
9.000000, 0.0000000000, 6.5000000000, 12.0000000000, 3.0000000000
10.000000, 0.0000000000, 6.5000000000, 9.0000000000, 9.0000000000
11.000000, 0.0000000000, 4.0000000000, 9.0000000000, 3.0000000000
12.000000, -4.5000000000, 6.5000000000, 9.0000000000, 3.0000000000
13.000000, 4.5000000000, 4.0000000000, 9.0000000000, 9.0000000000
14.000000, 0.0000000000, 5.2500000000, 12.0000000000, 6.0000000000
15.000000, 0.0000000000, 5.2500000000, 6.0000000000, 6.0000000000
16.000000, 4.5000000000, 6.5000000000, 9.0000000000, 6.0000000000
17.000000, -4.5000000000, 4.0000000000, 9.0000000000, 6.0000000000
18.000000, -1.1250000000, 5.8750000000, 10.5000000000, 6.7500000000
19.000000, 1.1250000000, 4.6250000000, 7.5000000000, 5.2500000000
20.000000, 2.2500000000, 4.9375000000, 10.5000000000, 6.7500000000
21.000000, -2.2500000000, 5.5625000000, 7.5000000000, 5.2500000000
22.000000, 2.2500000000, 5.8750000000, 8.2500000000, 6.7500000000
23.000000, -2.2500000000, 4.6250000000, 9.7500000000, 5.2500000000
24.000000, -1.1250000000, 4.9375000000, 8.2500000000, 7.5000000000
25.000000, 1.1250000000, 5.5625000000, 9.7500000000, 4.5000000000
26.000000, 1.1250000000, 5.1718750000, 8.4375000000, 5.6250000000
27.000000, -1.1250000000, 5.3281250000, 9.5625000000, 6.3750000000
28.000000, 0.0000000000, 5.5625000000, 8.8125000000, 5.8125000000
29.000000, 0.0000000000, 4.9375000000, 9.1875000000, 6.1875000000
30.000000, 0.8437500000, 5.3281250000, 9.0000000000, 6.7500000000
31.000000, -0.8437500000, 5.1718750000, 9.0000000000, 5.2500000000
32.000000, 0.5625000000, 5.3281250000, 9.7500000000, 5.6250000000
33.000000, -0.5625000000, 5.1718750000, 8.2500000000, 6.3750000000
34.000000, -1.1250000000, 4.9375000000, 10.6875000000, 6.9375000000
35.000000, 1.1250000000, 4.9375000000, 7.6875000000, 5.4375000000
36.000000, 0.0000000000, 5.5625000000, 9.1875000000, 6.1875000000
37.000000, 0.0000000000, 4.3125000000, 9.1875000000, 6.1875000000
38.000000, 2.2500000000, 4.9375000000, 9.1875000000, 6.9375000000
39.000000, -2.2500000000, 4.9375000000, 9.1875000000, 5.4375000000
40.000000, -1.1250000000, 4.9375000000, 8.4375000000, 7.6875000000
41.000000, 1.1250000000, 4.9375000000, 9.9375000000, 4.6875000000
42.000000, -4.5000000000, 4.3125000000, 12.1875000000, 9.1875000000
43.000000, 4.5000000000, 4.3125000000, 6.1875000000, 3.1875000000
44.000000, 0.0000000000, 5.5625000000, 9.1875000000, 6.1875000000
45.000000, 4.5000000000, 4.3125000000, 6.1875000000, 9.1875000000
46.000000, -4.5000000000, 4.3125000000, 12.1875000000, 3.1875000000
47.000000, 4.5000000000, 4.3125000000, 12.1875000000, 6.1875000000
48.000000, -4.5000000000, 4.3125000000, 6.1875000000, 6.1875000000
49.000000, -4.5000000000, 4.3125000000, 12.1875000000, 9.1875000000
50.000000, 4.5000000000, 4.3125000000, 6.1875000000, 3.1875000000
51.000000, 0.0000000000, 5.5625000000, 9.1875000000, 6.1875000000
52.000000, 4.5000000000, 4.3125000000, 6.1875000000, 9.1875000000
53.000000, 4.5000000000, 5.5625000000, 9.1875000000, 6.1875000000
54.000000, -4.5000000000, 5.5625000000, 9.1875000000, 6.1875000000
55.000000, 0.0000000000, 6.8125000000, 12.1875000000, 6.1875000000
56.000000, 0.0000000000, 4.3125000000, 6.1875000000, 6.1875000000
57.000000, 0.0000000000, 6.8125000000, 6.1875000000, 6.1875000000
58.000000, 0.0000000000, 4.3125000000, 12.1875000000, 6.1875000000
59.000000, 0.0000000000, 5.5625000000, 9.1875000000, 9.1875000000
60.000000, 0.0000000000, 5.5625000000, 9.1875000000, 3.1875000000
61.000000, 2.2500000000, 5.5625000000, 9.1875000000, 6.1875000000
62.000000, -2.2500000000, 5.5625000000, 9.1875000000, 6.1875000000
63.000000, 0.0000000000, 5.5625000000, 10.6875000000, 6.1875000000
64.000000, 0.0000000000, 5.5625000000, 7.6875000000, 6.1875000000
65.000000, 0.0000000000, 6.1875000000, 9.1875000000, 6.1875000000
66.000000, 0.0000000000, 4.9375000000, 9.1875000000, 6.1875000000
67.000000, 0.0000000000, 5.5625000000, 9.1875000000, 7.6875000000
68.000000, 0.0000000000, 5.5625000000, 9.1875000000, 4.6875000000
69.000000, -4.5000000000, 7.4375000000, 9.1875000000, 9.1875000000
70.000000, 4.5000000000, 4.9375000000, 9.1875000000, 3.1875000000
71.000000, 4.5000000000, 6.1875000000, 12.1875000000, 9.1875000000
72.000000, -4.5000000000, 6.1875000000, 6.1875000000, 3.1875000000
73.000000, 0.0000000000, 6.1875000000, 12.1875000000, 6.1875000000
74.000000, 0.0000000000, 6.1875000000, 6.1875000000, 6.1875000000
75.000000, 4.5000000000, 7.4375000000, 9.1875000000, 3.1875000000
76.000000, -4.5000000000, 4.9375000000, 9.1875000000, 9.1875000000
77.000000, 2.2500000000, 5.5625000000, 7.6875000000, 4.6875000000
78.000000, -2.2500000000, 6.8125000000, 10.6875000000, 7.6875000000
79.000000, -2.2500000000, 6.8125000000, 7.6875000000, 4.6875000000
80.000000, 2.2500000000, 5.5625000000, 10.6875000000, 7.6875000000
81.000000, 2.2500000000, 6.8125000000, 7.6875000000, 7.6875000000
82.000000, -2.2500000000, 5.5625000000, 10.6875000000, 4.6875000000
83.000000, 2.2500000000, 6.8125000000, 10.6875000000, 5.4375000000
84.000000, -2.2500000000, 5.5625000000, 7.6875000000, 6.9375000000
85.000000, 1.1250000000, 5.9531250000, 8.6250000000, 5.6250000000
86.000000, -1.1250000000, 6.4218750000, 9.7500000000, 6.7500000000
87.000000, 1.1250000000, 5.9531250000, 9.9375000000, 6.9375000000
88.000000, -1.1250000000, 6.4218750000, 8.4375000000, 5.4375000000
89.000000, 0.8437500000, 6.5000000000, 8.6250000000, 6.9375000000
90.000000, -0.8437500000, 5.8750000000, 9.7500000000, 5.4375000000
91.000000, -0.8437500000, 5.8750000000, 8.4375000000, 6.9375000000
92.000000, 0.8437500000, 6.5000000000, 9.9375000000, 5.4375000000
93.000000, 0.5625000000, 6.0898437500, 9.0468750000, 6.0937500000
94.000000, -0.5625000000, 6.2851562500, 9.3281250000, 6.2812500000
95.000000, 0.3515625000, 6.2265625000, 9.5625000000, 6.4218750000
96.000000, -0.3515625000, 6.1484375000, 8.8125000000, 5.9531250000
97.000000, 0.2109375000, 6.3437500000, 8.8593750000, 6.3281250000
98.000000, -0.2109375000, 6.0312500000, 9.5156250000, 6.0468750000
99.000000, -0.1406250000, 6.0898437500, 9.0468750000, 6.5625000000
100.000000, 0.1406250000, 6.2851562500, 9.3281250000, 5.8125000000
101.000000, -0.3515625000, 6.5000000000, 9.6093750000, 6.7031250000
102.000000, 0.7734375000, 6.1875000000, 8.1093750000, 5.9531250000
103.000000, -0.3515625000, 6.6562500000, 8.4843750000, 6.1406250000
104.000000, 0.7734375000, 6.0312500000, 9.2343750000, 6.5156250000
105.000000, 1.3359375000, 6.5000000000, 8.6718750000, 6.8906250000
106.000000, -0.9140625000, 6.1875000000, 9.0468750000, 5.7656250000
107.000000, -0.6328125000, 6.2656250000, 8.2968750000, 7.0781250000
108.000000, 1.0546875000, 6.4218750000, 9.4218750000, 5.5781250000
109.000000, -0.0703125000, 6.3632812500, 8.9531250000, 6.7031250000
110.000000, 0.4921875000, 6.3242187500, 8.7656250000, 5.9531250000
111.000000, 0.1406250000, 6.5000000000, 8.8593750000, 6.2812500000
112.000000, 0.2812500000, 6.1875000000, 8.8593750000, 6.3750000000
113.000000, 0.0703125000, 6.3437500000, 9.2343750000, 6.1406250000
114.000000, 0.3515625000, 6.3437500000, 8.4843750000, 6.5156250000
115.000000, 0.7734375000, 6.3632812500, 9.0468750000, 6.4687500000
116.000000, -0.3515625000, 6.3242187500, 8.6718750000, 6.1875000000
117.000000, 1.2656250000, 6.3437500000, 8.4843750000, 6.0937500000
118.000000, -0.9843750000, 6.6562500000, 9.2343750000, 6.4687500000
119.000000, 0.7031250000, 6.5000000000, 9.6093750000, 6.8437500000
120.000000, -0.4218750000, 6.5000000000, 8.1093750000, 5.7187500000
121.000000, 0.7031250000, 6.8125000000, 8.4843750000, 6.6562500000
122.000000, -0.4218750000, 6.1875000000, 9.2343750000, 5.9062500000
123.000000, -0.1406250000, 6.2656250000, 8.4843750000, 7.0312500000
124.000000, 0.4218750000, 6.7343750000, 9.2343750000, 5.5312500000
125.000000, 0.0000000000, 6.5000000000, 9.2343750000, 6.6093750000
126.000000, 0.2812500000, 6.5000000000, 8.4843750000, 5.9531250000
127.000000, 0.1406250000, 6.6562500000, 8.8593750000, 6.2812500000
128.000000, 0.1406250000, 6.3437500000, 8.8593750000, 6.2812500000
129.000000, 0.7031250000, 6.5000000000, 8.7187500000, 6.5625000000
130.000000, -0.4218750000, 6.5000000000, 9.0000000000, 6.0000000000
131.000000, 0.7031250000, 6.5000000000, 9.2343750000, 5.9531250000
132.000000, -0.4218750000, 6.5000000000, 8.4843750000, 6.6093750000
133.000000, 0.1933592760, 6.5781249400, 8.9179686720, 6.4453123680
134.000000, 0.0878905800, 6.4218750200, 8.8007812320, 6.1171875360
135.000000, 0.4218747840, 6.4414062600, 8.8945311840, 6.3867186480
136.000000, -0.1406249280, 6.5585937000, 8.8242187200, 6.1757812560
137.000000, 0.0703124640, 6.4902343600, 9.0468748560, 6.2578124640
138.000000, 0.2109373920, 6.5097656000, 8.6718750480, 6.3046874400
139.000000, 0.4218747840, 6.5488280800, 8.8945311840, 6.0937500480
140.000000, -0.1406249280, 6.4511718800, 8.8242187200, 6.4687498560
141.000000, 0.2812503240, 6.4926758000, 8.8388672280, 6.2812500720
142.000000, -0.0000001080, 6.5073242600, 8.8798829160, 6.2812500720
143.000000, 0.1669923360, 6.4902343900, 8.9531252160, 6.2812500720
144.000000, 0.1142578800, 6.5097656700, 8.7656249280, 6.2812500720
145.000000, 0.1713868740, 6.5390625900, 8.8798829160, 6.2812500720
146.000000, 0.1098633420, 6.4609374700, 8.8388672280, 6.2812500720
147.000000, 0.1406251080, 6.5000000300, 8.8593750720, 6.3750002160
148.000000, 0.1406251080, 6.5000000300, 8.8593750720, 6.1874999280
149.000000, 0.1197509400, 6.5076293500, 8.8601073600, 6.3281248200
150.000000, 0.1614988800, 6.4923706000, 8.8586425200, 6.2343750600
151.000000, 0.1109619000, 6.5195311750, 8.8586425200, 6.2570800800
152.000000, 0.1702879200, 6.4804687750, 8.8601073600, 6.3054198000
153.000000, 0.1395262800, 6.4999999750, 8.9062498200, 6.2805175200
154.000000, 0.1417235400, 6.4999999750, 8.8125000600, 6.2819823600
155.000000, 0.2109372300, 6.5091552250, 8.8601073600, 6.2863768800
156.000000, 0.0703125900, 6.4908447250, 8.8586425200, 6.2761230000
157.000000, 0.1277161290, 6.5051118325, 8.8828129860, 6.2902224540
158.000000, 0.1535343570, 6.4948883025, 8.8359373380, 6.2722778700
159.000000, 0.1208495790, 6.5097658275, 8.8443603060, 6.2755738140
160.000000, 0.1604009070, 6.4902343075, 8.8743900180, 6.2869265100
161.000000, 0.1757819790, 6.5057984875, 8.8568116500, 6.2913211020
162.000000, 0.1054685070, 6.4942016475, 8.8619386740, 6.2711792220
163.000000, 0.1282654530, 6.4979401025, 8.8500366540, 6.3046879860
164.000000, 0.1529850330, 6.5020600325, 8.8687136700, 6.2578123380
165.000000, 0.1464626475, 6.5025180938, 8.8597874850, 6.2929701450
166.000000, 0.1347887475, 6.4974822938, 8.8589634450, 6.2695307850
167.000000, 0.1314925875, 6.5048833938, 8.8592381250, 6.2772218250
168.000000, 0.1497588075, 6.4951169938, 8.8595128050, 6.2852791050
169.000000, 0.1400763375, 6.4999429688, 8.8710951450, 6.2810215650
170.000000, 0.1411750575, 6.5000574188, 8.8476557850, 6.2814793650
171.000000, 0.1582052175, 6.5016787938, 8.8596501450, 6.2752532850
172.000000, 0.1230461775, 6.4983215938, 8.8591007850, 6.2872476450


==> naca_3d_mads_cycle.txt <==
iteration, objective function value
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]
[ 0.  1.  2.  3.  4.  5.  6.  7.  8.  9. 10. 11. 12. 13. 14. 15. 16. 17.
 18. 19. 20. 21. 22.], [116.227778   116.0525569  116.0525569  116.0525569  110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.91709904 110.91709904 110.91709904 110.91709904 110.91709904
 110.60648414 110.60648414 110.60648414 110.60648414 110.60648414
 110.60648414 110.60648414 110.60648414]


==> naca_3d_spectral.txt <==
Baseline
St, PSD(SPL)
0.0, 0.3829955168718333 
0.1002028000894979, 2.154355536738014 
0.2004056001789958, 0.6371750262299237 
0.30060840026849367, 0.18835323916048552 
0.4008112003579916, 0.21239254875903865 
0.5010140004474896, 0.16153362779976657 
0.6012168005369873, 0.05725605570900103 
0.7014196006264853, 0.0714947631060524 
0.8016224007159832, 0.0602220447088928 
0.9018252008054812, 0.017958746066111544 
1.0020280008949791, 0.01595809223592735 
1.102230800984477, 0.010011036362847453 
1.2024336010739747, 0.015168371936845223 
1.3026364011634728, 0.024189054976305635 
1.4028392012529707, 0.012216650625332361 
1.5030420013424686, 0.006503837616005492 
1.6032448014319665, 0.0028057553655272925 
1.7034476015214646, 0.004115106807215147 
1.8036504016109625, 0.007026605002633502 
1.9038532017004604, 0.0046068505949213336 
2.0040560017899582, 0.007354924380793225 
2.104258801879456, 0.00748784267360429 
2.204461601968954, 0.0030098490826332212 
2.3046644020584517, 0.0018497341136266502 
2.4048672021479494, 0.0010687836584992777 
2.505070002237448, 0.004200588273155973 
2.6052728023269456, 0.004937013427476848 
2.7054756024164437, 0.0010364781892045819 
2.8056784025059414, 0.0005686332103176761 
2.9058812025954395, 0.0015413639385179095 
3.006084002684937, 0.0017178861488360714 
3.1062868027744353, 0.0018490782999649842 
3.206489602863933, 0.002150659047564128 
3.3066924029534306, 0.0011177013609645888 
3.406895203042929, 0.00030304766557614696 
3.507098003132427, 0.0007454351850809863 
3.607300803221925, 0.0004058588376006243 
3.7075036033114226, 0.0002323545893490084 
3.8077064034009207, 0.00017997686211490007 
3.9079092034904184, 0.0003809818807599663 
4.0081120035799165, 0.00019546023223575873 
4.108314803669415, 0.00030995669667994584 
4.208517603758912, 0.00013123916798207932 
4.30872040384841, 9.030775487215474e-05 
4.408923203937908, 4.6923453240971465e-05 
4.509126004027405, 0.00017382248034965178 
4.609328804116903, 0.00015062065650174475 
4.7095316042064015, 2.3231655251443198e-05 
4.809734404295899, 6.671318969615354e-05 
4.909937204385398, 0.000136563659421868 
5.010140004474896, 6.85740788227476e-05 
5.110342804564394, 3.034847360889485e-05 
5.210545604653891, 6.469601190013797e-05 
5.310748404743389, 9.460317223899152e-05 
5.410951204832887, 5.131926618862361e-05 
5.5111540049223855, 6.254367406899646e-05 
5.611356805011883, 3.18794525755476e-05 
5.711559605101381, 2.5149387742991485e-05 
5.811762405190879, 2.8202079217731904e-05 
5.911965205280376, 1.246930231682958e-05 
6.012168005369874, 1.1428807118077427e-05 
6.112370805459372, 1.1059612963555041e-05 
6.2125736055488705, 2.2343093238432884e-05 
6.312776405638368, 1.775813640542124e-05 
6.412979205727866, 2.1709621651071862e-05 
6.513182005817364, 1.6968438682930955e-05 
6.613384805906861, 4.884687066969004e-06 
6.71358760599636, 5.23745821212327e-06 
6.813790406085858, 7.605742177563404e-06 
6.913993206175356, 5.371532698194601e-06 
7.014196006264854, 6.414794048456114e-06 
7.114398806354352, 1.1504694029545184e-05 
7.21460160644385, 7.966711062130034e-06 
7.314804406533347, 4.617758546244406e-06 
7.415007206622845, 3.955773478084673e-06 
7.515210006712343, 6.703423894469547e-06 
7.615412806801841, 3.498070965127558e-06 
7.715615606891339, 2.201107586815379e-06 
7.815818406980837, 5.878691472494523e-06 
7.916021207070335, 8.138662393698444e-06 
8.016224007159833, 5.9624371145658015e-06 
8.116426807249331, 3.058504042399857e-06 
8.21662960733883, 2.0776733002466244e-06 
8.316832407428327, 3.523223632821615e-06 
8.417035207517824, 4.3321106268531864e-06 
8.517238007607324, 3.03247925603668e-06 
8.61744080769682, 3.180652603235233e-06 
8.717643607786318, 4.946790469074149e-06 
8.817846407875816, 5.670395334632366e-06 
8.918049207965314, 2.3589600595806337e-06 
9.01825200805481, 2.227695829349572e-06 
9.11845480814431, 3.580784359077195e-06 
9.218657608233807, 3.884614673398787e-06 
9.318860408323305, 2.8162723542693488e-06 

Optimum
St, PSD(SPL)
0.0, 1.2441519925566986
0.10047826331945783, 0.9877846586168209
0.20095652663891567, 0.2062132563942638
0.30143478995837353, 0.0950221005727609
0.40191305327783133, 0.1183337541423493
0.5023913165972892, 0.01846731825289922
0.6028695799167471, 0.02821128033171138
0.7033478432362048, 0.014458095138425215
0.8038261065556627, 0.026962373764241477
0.9043043698751205, 0.02683348778382691
1.0047826331945784, 0.003344926343504135
1.105260896514036, 0.030046474967268623
1.2057391598334941, 0.01738592807976024
1.3062174231529518, 0.008279262774869267
1.4066956864724096, 0.009665623841563956
1.5071739497918677, 0.005007831970865866
1.6076522131113253, 0.002105923059073555
1.7081304764307832, 0.008550426472216988
1.808608739750241, 0.006313900948471928
1.909087003069699, 0.0021410820021473174
2.009565266389157, 0.004699669875331791
2.1100435297086144, 0.002939214434123598
2.210521793028072, 0.0005522527122680624
2.3110000563475306, 0.001312329019949253
2.4114783196669882, 0.0018142867615861414
2.511956582986446, 0.0026474691483727034
2.6124348463059035, 0.0007366172199547315
2.7129131096253616, 0.0002818232304740615
2.8133913729448192, 0.0005015989248875996
2.9138696362642773, 0.002111863740643519
3.0143478995837354, 0.0004170668434009675
3.114826162903193, 0.0005724004302854426
3.2153044262226507, 0.0011742404581490183
3.3157826895421083, 0.00034734722610889324
3.4162609528615664, 0.0004905707629752579
3.516739216181024, 0.0002477656645378655
3.617217479500482, 0.0002504900388027633
3.71769574281994, 0.0002611001704482044
3.818174006139398, 0.00024871017696813104
3.9186522694588555, 3.5217536929092406e-05
4.019130532778314, 0.00019735200344736677
4.119608796097771, 0.0001438536597865663
4.220087059417229, 0.00046348573815730066
4.3205653227366865, 0.0006429803634761708
4.421043586056144, 9.446294528629463e-05
4.521521849375603, 0.00029948765460805377
4.622000112695061, 0.00016957540108149992
4.722478376014519, 0.0001842813866692363
4.8229566393339764, 3.334041312242626e-05
4.923434902653434, 6.415059151204005e-05
5.023913165972892, 7.365872058844021e-05
5.124391429292349, 0.00011925480077047773
5.224869692611807, 4.9001372824256595e-05
5.3253479559312655, 1.944597378098679e-05
5.425826219250723, 6.055678358011942e-05
5.526304482570181, 7.663151042260741e-06
5.6267827458896384, 3.295975386727433e-05
5.727261009209096, 1.8735108729771127e-05
5.827739272528555, 1.9032216743953385e-05
5.928217535848012, 3.576304705571535e-05
6.028695799167471, 4.1879274605659416e-05
6.129174062486928, 5.2946750432951386e-05
6.229652325806386, 3.165308758790526e-05
6.330130589125844, 2.7744365303056028e-05
6.430608852445301, 6.313236649971971e-06
6.531087115764759, 4.209109646628323e-06
6.631565379084217, 1.6748705334790523e-05
6.732043642403675, 2.121882866405168e-05
6.832521905723133, 2.4130468347276605e-05
6.93300016904259, 1.070365971011841e-05
7.033478432362048, 2.2480363754493788e-06
7.133956695681507, 8.288147818877086e-06
7.234434959000964, 3.4028825868851183e-06
7.334913222320422, 7.000737852198713e-06
7.43539148563988, 2.9850553794070608e-06
7.535869748959338, 8.491032911584091e-06
7.636348012278796, 9.412054677427796e-06
7.736826275598253, 5.351207889581027e-06
7.837304538917711, 7.99051455582573e-06
7.937782802237169, 5.801492520534587e-06
8.038261065556627, 2.6058264552861367e-06
8.138739328876085, 2.021771397591031e-06
8.239217592195542, 1.3810461612749607e-06
8.339695855515, 2.710300946985548e-06
8.440174118834458, 1.423237347038717e-06
8.540652382153915, 2.8716487471650982e-06
8.641130645473373, 6.143582168028342e-06
8.74160890879283, 1.4461198861618432e-06
8.842087172112288, 1.1969667178173296e-06
8.942565435431746, 3.563553737967283e-07
9.043043698751205, 1.1038543694005603e-06
9.143521962070665, 9.61118231978756e-07
9.244000225390122, 2.7979072069605987e-07
9.34447848870958, 3.7971138818988235e-07
9.444956752029038, 5.891664966681865e-07
9.545435015348495, 5.875814741026831e-07
9.645913278667953, 1.9459748704411112e-06
9.74639154198741, 2.3300543622138315e-06
9.846869805306868, 2.0174642295563388e-06
9.947348068626326, 8.507017424835395e-07
10.047826331945783, 5.156606039830001e-07
10.148304595265241, 1.65779637035963e-06
10.248782858584699, 1.615252865077935e-06
10.349261121904156, 9.681233094090537e-07
10.449739385223614, 9.942642224560885e-07
10.550217648543072, 8.647288524613894e-07
10.650695911862531, 7.474387920896726e-07


==> naca_fwh_design_space.txt <==
iteration, maximum camber, max camber location, thickness, angle of attack
1.000000, 0.0000000000, 6.5000000000, 12.0000000000, 6.0000000000
2.000000, -9.0000000000, 9.0000000000, 18.0000000000, 12.0000000000
3.000000, 9.0000000000, 4.0000000000, 6.0000000000, 0.0000000000
4.000000, -9.0000000000, 9.0000000000, 6.0000000000, 0.0000000000
5.000000, 9.0000000000, 4.0000000000, 18.0000000000, 12.0000000000
6.000000, 9.0000000000, 9.0000000000, 6.0000000000, 12.0000000000
7.000000, -9.0000000000, 4.0000000000, 18.0000000000, 0.0000000000
8.000000, -9.0000000000, 4.0000000000, 6.0000000000, 12.0000000000
9.000000, 9.0000000000, 9.0000000000, 18.0000000000, 0.0000000000
10.000000, 4.5000000000, 6.5000000000, 12.0000000000, 6.0000000000
11.000000, -4.5000000000, 6.5000000000, 12.0000000000, 6.0000000000
12.000000, 4.5000000000, 7.7500000000, 15.0000000000, 9.0000000000
13.000000, -4.5000000000, 5.2500000000, 9.0000000000, 3.0000000000
14.000000, 0.0000000000, 7.7500000000, 9.0000000000, 6.0000000000
15.000000, 0.0000000000, 5.2500000000, 15.0000000000, 6.0000000000
16.000000, 0.0000000000, 6.5000000000, 12.0000000000, 9.0000000000
17.000000, 0.0000000000, 6.5000000000, 12.0000000000, 3.0000000000
18.000000, 9.0000000000, 5.2500000000, 15.0000000000, 12.0000000000
19.000000, -9.0000000000, 5.2500000000, 15.0000000000, 0.0000000000
20.000000, -4.5000000000, 9.0000000000, 9.0000000000, 9.0000000000
21.000000, 4.5000000000, 6.5000000000, 9.0000000000, 3.0000000000
22.000000, 4.5000000000, 6.5000000000, 9.0000000000, 9.0000000000
23.000000, -4.5000000000, 9.0000000000, 9.0000000000, 3.0000000000
24.000000, 0.0000000000, 7.7500000000, 12.0000000000, 6.0000000000
25.000000, 0.0000000000, 7.7500000000, 6.0000000000, 6.0000000000
26.000000, 4.5000000000, 9.0000000000, 9.0000000000, 6.0000000000
27.000000, -4.5000000000, 6.5000000000, 9.0000000000, 6.0000000000
28.000000, 0.0000000000, 8.0625000000, 9.7500000000, 7.5000000000
29.000000, 0.0000000000, 7.4375000000, 8.2500000000, 4.5000000000
30.000000, -1.1250000000, 8.3750000000, 9.0000000000, 5.2500000000
31.000000, 1.1250000000, 7.1250000000, 9.0000000000, 6.7500000000
32.000000, -1.1250000000, 7.7500000000, 10.5000000000, 5.2500000000
33.000000, 1.1250000000, 7.7500000000, 7.5000000000, 6.7500000000
34.000000, 2.2500000000, 8.0625000000, 9.7500000000, 5.2500000000
35.000000, -2.2500000000, 7.4375000000, 8.2500000000, 6.7500000000
36.000000, 0.0000000000, 8.0625000000, 9.7500000000, 6.0000000000
37.000000, 0.0000000000, 7.4375000000, 8.2500000000, 6.0000000000
38.000000, 1.1250000000, 7.5156250000, 9.5625000000, 6.0000000000
39.000000, -1.1250000000, 7.9843750000, 8.4375000000, 6.0000000000
40.000000, 1.1250000000, 7.9843750000, 8.6250000000, 6.0000000000
41.000000, -1.1250000000, 7.5156250000, 9.3750000000, 6.0000000000
42.000000, 0.0000000000, 7.7500000000, 9.0000000000, 6.7500000000
43.000000, 0.0000000000, 7.7500000000, 9.0000000000, 5.2500000000
44.000000, 2.2500000000, 8.0625000000, 9.7500000000, 6.0000000000
45.000000, -2.2500000000, 8.0625000000, 9.7500000000, 6.0000000000
46.000000, 0.0000000000, 8.0625000000, 10.5000000000, 7.5000000000
47.000000, 0.0000000000, 8.0625000000, 9.0000000000, 4.5000000000
48.000000, 0.0000000000, 7.7500000000, 11.2500000000, 5.2500000000
49.000000, 0.0000000000, 8.3750000000, 8.2500000000, 6.7500000000
50.000000, 0.0000000000, 8.6875000000, 10.5000000000, 6.0000000000
51.000000, 0.0000000000, 7.4375000000, 9.0000000000, 6.0000000000
52.000000, 0.2812500000, 8.2187500000, 10.5000000000, 6.5625000000
53.000000, -0.2812500000, 7.9062500000, 9.0000000000, 5.4375000000
54.000000, -0.2812500000, 8.3750000000, 9.5625000000, 5.8125000000
55.000000, 0.2812500000, 7.7500000000, 9.9375000000, 6.1875000000
56.000000, 1.1250000000, 8.1406250000, 9.1875000000, 6.3750000000
57.000000, -1.1250000000, 7.9843750000, 10.3125000000, 5.6250000000
58.000000, -1.1250000000, 7.9843750000, 9.3750000000, 6.7500000000
59.000000, 1.1250000000, 8.1406250000, 10.1250000000, 5.2500000000
60.000000, -0.1406250000, 8.1210937500, 10.1250000000, 6.0937500000
61.000000, 0.1406250000, 8.0039062500, 9.3750000000, 5.9062500000
62.000000, -0.2109375000, 8.2187500000, 9.6093750000, 5.9531250000
63.000000, 0.2109375000, 7.9062500000, 9.8906250000, 6.0468750000
64.000000, 0.5625000000, 8.1210937500, 9.7500000000, 6.0937500000
65.000000, -0.5625000000, 8.0039062500, 9.7500000000, 5.9062500000
66.000000, -0.1406250000, 8.0429687500, 9.6562500000, 6.3750000000
67.000000, 0.1406250000, 8.0820312500, 9.8437500000, 5.6250000000
68.000000, 0.2812489200, 8.0576171000, 9.7265623200, 5.9882810400
69.000000, -0.2812496400, 8.0673827000, 9.7734372000, 6.0117184800
70.000000, -0.0175784400, 8.1406247000, 9.5976564000, 5.9062500000
71.000000, 0.0175777200, 7.9843751000, 9.9023431200, 6.0937495200
72.000000, 0.0351558000, 8.1210935000, 9.7968746400, 6.1874992800
73.000000, -0.0351565200, 8.0039063000, 9.7031248800, 5.8125002400
74.000000, 0.0175777200, 8.1015623000, 9.9374992800, 5.8710938400
75.000000, -0.0175784400, 8.0234375000, 9.5625002400, 6.1289056800
76.000000, -0.1933599600, 8.1406245000, 10.0898421600, 6.1406239200
77.000000, 0.2285139600, 7.8281253000, 9.7148431200, 6.0468741600
78.000000, 0.5800755600, 7.9843749000, 10.1367170400, 6.1874988000
79.000000, -0.5449215600, 7.9843749000, 9.6679682400, 5.9999992800
80.000000, -0.3339846000, 7.8671877000, 10.2773416800, 6.0468741600
81.000000, 0.3691386000, 8.1015621000, 9.5273436000, 6.1406239200
82.000000, -0.0527353200, 7.9648437000, 9.8554677600, 6.4687480800
83.000000, 0.0878893200, 8.0039061000, 9.9492175200, 5.7187500000
84.000000, 0.7910110800, 7.8281249000, 10.4648402400, 6.7968712800
85.000000, -0.3339860400, 7.8281249000, 8.9648440800, 5.2968751200
86.000000, 0.2285125200, 8.1406241000, 9.7148421600, 6.0468732000
87.000000, 0.2285125200, 7.5156257000, 9.7148421600, 6.0468732000
88.000000, -0.8964846000, 7.8281249000, 10.4648402400, 5.6718741600
89.000000, 1.3535096400, 7.8281249000, 8.9648440800, 6.4218722400
90.000000, -0.8964846000, 7.8281249000, 9.3398431200, 6.7968712800
91.000000, 1.3535096400, 7.8281249000, 10.0898412000, 5.2968751200
92.000000, 0.7910118000, 7.8281251000, 9.7148426400, 6.0468736800
93.000000, -0.3339853200, 7.8281251000, 9.7148426400, 6.0468736800
94.000000, 0.2285132400, 7.8281251000, 10.0898416800, 6.0468736800
95.000000, 0.2285132400, 7.8281251000, 9.3398436000, 6.0468736800
96.000000, 0.2285132400, 7.9843747000, 9.7148426400, 6.0468736800
97.000000, 0.2285132400, 7.6718755000, 9.7148426400, 6.0468736800
98.000000, 0.2285132400, 7.8281251000, 9.7148426400, 6.4218727200
99.000000, 0.2285132400, 7.8281251000, 9.7148426400, 5.6718746400
100.000000, -0.0527374800, 8.1406239000, 9.7148416800, 6.4218717600
101.000000, 0.5097610800, 7.5156255000, 8.9648436000, 5.6718736800
102.000000, 1.3535089200, 7.7499999000, 9.7148416800, 6.4218717600
103.000000, -0.8964853200, 7.9062495000, 8.9648436000, 5.6718736800
104.000000, -0.3339867600, 7.6718751000, 10.0898407200, 5.8593732000
105.000000, 0.7910103600, 7.9843743000, 8.5898445600, 6.2343722400
106.000000, -0.3339867600, 7.6718751000, 9.1523431200, 6.7968708000
107.000000, 0.7910103600, 7.9843743000, 9.5273421600, 5.2968746400
108.000000, 0.0175755600, 7.9257809000, 9.7148421600, 6.3749973600
109.000000, 0.4394494800, 7.7304689000, 8.9648440800, 5.7187490400
110.000000, -0.0527367600, 7.9843745000, 9.1523436000, 5.9062485600
111.000000, 0.5097618000, 7.6718753000, 9.5273426400, 6.1874978400
112.000000, 0.7910110800, 7.9062497000, 9.1054687200, 6.3281224800
113.000000, -0.3339860400, 7.7500001000, 9.5742175200, 5.7656239200
114.000000, 0.7910110800, 7.9062497000, 9.6679672800, 5.6718741600
115.000000, -0.3339860400, 7.7500001000, 9.0117189600, 6.4218722400
116.000000, 0.5097621600, 7.7988282000, 9.3398433600, 5.9531236800
117.000000, -0.0527364000, 7.8574218000, 9.3398433600, 6.1406232000
118.000000, 0.3164032800, 7.7939454000, 9.3398433600, 6.2343729600
119.000000, 0.1406224800, 7.8623046000, 9.3398433600, 5.8593739200
120.000000, 0.2285128800, 7.8281250000, 9.5273428800, 6.0468734400
121.000000, 0.2285128800, 7.8281250000, 9.1523438400, 6.0468734400
122.000000, 0.3691375200, 7.9062498000, 9.3398433600, 6.0937483200
123.000000, 0.0878882400, 7.7500002000, 9.3398433600, 5.9999985600
124.000000, 0.7910107200, 7.7500000000, 9.1523433600, 5.9062483200
125.000000, -0.3339864000, 7.9062496000, 9.1523433600, 6.1874976000
126.000000, 0.4394491200, 7.8085936000, 9.1992182400, 6.4218720000
127.000000, 0.0175752000, 7.8476560000, 9.1054684800, 5.6718739200
128.000000, 0.2285121600, 7.8281248000, 9.5273424000, 6.0468729600
129.000000, 0.2285121600, 7.8281248000, 8.7773443200, 6.0468729600
130.000000, 0.4394491200, 7.9843744000, 9.1992182400, 5.9999980800
131.000000, 0.0175752000, 7.6718752000, 9.1054684800, 6.0937478400
132.000000, 1.3535078400, 7.5937500000, 8.5898438400, 5.6718729600
133.000000, -0.8964864000, 8.0624988000, 8.9648428800, 6.4218710400
134.000000, 1.0722585600, 7.8281244000, 9.3398419200, 6.7968700800
135.000000, -0.6152371200, 7.8281244000, 8.2148448000, 5.2968739200
136.000000, -0.0527385600, 7.6718748000, 9.5273414400, 5.6718729600
137.000000, 0.5097600000, 7.9843740000, 8.0273452800, 6.4218710400
138.000000, 0.7910092800, 8.1406236000, 9.1523424000, 5.4843734400
139.000000, -0.3339878400, 7.5156252000, 8.4023443200, 6.6093705600
140.000000, 0.7910100000, 7.7890622000, 8.6835940800, 5.9999976000
141.000000, -0.3339871200, 7.8671870000, 8.8710936000, 6.0937473600
142.000000, 0.3691360800, 7.7499998000, 9.1523428800, 6.2812468800
143.000000, 0.0878868000, 7.9062494000, 8.4023448000, 5.8124980800
144.000000, 0.3691360800, 7.9843742000, 8.7304689600, 6.3281217600
145.000000, 0.0878868000, 7.6718750000, 8.8242187200, 5.7656232000
146.000000, 0.3691360800, 7.9648430000, 9.1523428800, 5.6718734400
147.000000, 0.0878868000, 7.6914062000, 8.4023448000, 6.4218715200
148.000000, 0.0351529200, 7.8818355000, 8.9648436000, 6.0468727200
149.000000, 0.4218706800, 7.7744139000, 8.5898445600, 6.0468727200
150.000000, 0.4394487600, 7.7744139000, 8.9648436000, 6.0468727200
151.000000, 0.0175748400, 7.8818355000, 8.5898445600, 6.0468727200
152.000000, 0.5097610800, 7.9062495000, 8.7773440800, 6.0468727200
153.000000, -0.0527374800, 7.7499999000, 8.7773440800, 6.0468727200
154.000000, 0.2285118000, 7.8281247000, 8.7773440800, 6.2343722400
155.000000, 0.2285118000, 7.8281247000, 8.7773440800, 5.8593732000
156.000000, 0.2329065000, 7.8513180500, 8.8652346000, 6.1406226000
157.000000, 0.2241174600, 7.8049314500, 8.6894538000, 5.9531230800
158.000000, 0.1625941800, 7.8671871500, 8.7509770800, 6.0175760400
159.000000, 0.2944297800, 7.7890623500, 8.8037113200, 6.0761696400
160.000000, 0.3691366200, 7.8427731500, 8.6865241200, 6.1083961200
161.000000, 0.0878873400, 7.8134763500, 8.8681642800, 5.9853495600
162.000000, 0.3691366200, 7.8427731500, 8.8359378000, 5.9677714800
163.000000, 0.0878873400, 7.8134763500, 8.7187506000, 6.1259742000
164.000000, 0.1735789500, 7.8314827800, 8.8117727400, 6.0937535400
165.000000, 0.2834509500, 7.8247683800, 8.7429196200, 5.9999961000
166.000000, 0.2208239100, 7.8476583800, 8.7714863400, 6.0388175400
167.000000, 0.2362059900, 7.8085927800, 8.7832060200, 6.0549321000
168.000000, 0.2779573500, 7.8314827800, 8.7465820200, 6.0937535400
169.000000, 0.1790725500, 7.8247683800, 8.8081103400, 5.9999961000
170.000000, 0.2955368700, 7.8323983800, 8.8242249000, 6.0454098600
171.000000, 0.1614930300, 7.8238527800, 8.7304674600, 6.0483397800
172.000000, 0.3768477300, 7.7890615200, 8.7451207800, 6.0344263800
173.000000, 0.0955754100, 7.8281271200, 8.8212987000, 6.0754452600
174.000000, 0.3109245300, 7.8085943200, 8.8769671800, 6.1076743800
175.000000, 0.1614986100, 7.8085943200, 8.6894523000, 6.0021972600
176.000000, 0.2933450100, 7.8476599200, 8.7392609400, 6.0959547000
177.000000, 0.1790781300, 7.7695287200, 8.8271585400, 6.0139169400
178.000000, 0.2054474100, 7.7878407200, 8.7421908600, 6.1486932600
179.000000, 0.2669757300, 7.8293479200, 8.8242286200, 5.9611783800
180.000000, 0.3065268600, 7.7997427500, 8.7780805200, 6.0329595600
181.000000, 0.1658907000, 7.8174443500, 8.7883352400, 6.0769083600
182.000000, 0.2658742200, 7.8055415500, 8.7949275600, 6.1018126800
183.000000, 0.2065433400, 7.8116455500, 8.7714882000, 6.0080552400
184.000000, 0.2296164600, 7.8040155500, 8.8300866000, 6.0439467600
185.000000, 0.2428011000, 7.8131715500, 8.7363291600, 6.0659211600
186.000000, 0.2669729400, 7.8281263500, 8.7949275600, 6.0505390800
187.000000, 0.2054446200, 7.7890607500, 8.7714882000, 6.0593288100
188.000000, 0.2713664200, 7.7990556600, 8.7709379100, 6.0404665500
189.000000, 0.2010483400, 7.8181306600, 8.7954759900, 6.0693995100
190.000000, 0.2713664200, 7.8079064600, 8.8033501500, 6.0783723900
191.000000, 0.2010483400, 7.8092798600, 8.7630637500, 6.0314936700
192.000000, 0.2202759400, 7.8015735600, 8.8066463100, 6.0443120700
193.000000, 0.2521388200, 7.8156127600, 8.7597675900, 6.0655539900
194.000000, 0.2145076600, 7.7990556600, 8.7707547900, 6.0783723900
195.000000, 0.2579071000, 7.8181306600, 8.7956591100, 6.0314936700
196.000000, 0.2537862100, 7.8082877700, 8.7828402400, 6.0533302600
197.000000, 0.2186271700, 7.8088981700, 8.7835727200, 6.0565348600
198.000000, 0.2377174300, 7.8040340400, 8.7857701600, 6.0666522400
199.000000, 0.2346959500, 7.8131518900, 8.7806428000, 6.0432128800
200.000000, 0.2356573300, 7.8077536700, 8.7949261600, 6.0505376800
201.000000, 0.2367560500, 7.8094322700, 8.7714868000, 6.0593274400
202.000000, 0.2395028500, 7.8134761700, 8.7888374200, 6.0644548000
203.000000, 0.2329105300, 7.8037097700, 8.7775755400, 6.0454103200


==> naca_fwh_frequency_baseline.txt <==

FWH - Lz = 0.2
Strouhal number, PSD of SPL 
0.0, 0.7588928237256105 
0.16915522701065486, 7.549756761032714 
0.3383104540213097, 3.573239670552548 
0.5074656810319645, 0.745362155982631 
0.6766209080426194, 0.09603011333174052 
0.8457761350532742, 0.08652641575029761 
1.014931362063929, 0.029416433367733953 
1.184086589074584, 0.0042922949530814205 
1.3532418160852389, 0.03818763896467458 
1.5223970430958937, 0.05332169590393249 
1.6915522701065484, 0.037821780194088855 
1.8607074971172033, 0.0422759032917621 
2.029862724127858, 0.014097899422576127 
2.1990179511385133, 0.0019497169152803094 
2.368173178149168, 0.0009101499584465675 
2.537328405159823, 0.004827107758504439 
2.7064836321704777, 0.0038729966295192575 
2.8756388591811324, 0.0005954819964992354 
3.0447940861917875, 0.01135788850458895 
3.213949313202442, 0.03055090555098348 
3.383104540213097, 0.03204247384456814 
3.552259767223752, 0.025043915333680947 
3.7214149942344066, 0.010485271692642269 
3.8905702212450617, 0.0009187855360236806 
4.059725448255716, 0.0006038238678330095 
4.228880675266371, 0.00019789894130117357 
4.398035902277027, 0.0004503997509313347 
4.567191129287681, 0.0004839533399455437 
4.736346356298336, 0.00035262952246215576 
4.9055015833089906, 0.0007129032030062395 
5.074656810319646, 0.0018718643113125831 
5.2438120373303, 0.0017367609208295684 
5.412967264340955, 0.001089947873576096 
5.582122491351611, 0.0013573758036931776 
5.751277718362265, 0.000613548978644741 
5.92043294537292, 0.0001917912343066814 
6.089588172383575, 0.0001711122522205567 
6.25874339939423, 0.0001339707483381546 
6.427898626404884, 0.00015197896542549117 
6.59705385341554, 0.00021187887270238758 
6.766209080426194, 0.00014414739294247843 
6.935364307436849, 0.0002731266448822835 
7.104519534447504, 0.00022676477712039696 
7.273674761458159, 2.74516255081412e-05 
7.442829988468813, 1.8065038296172732e-05 
7.611985215479469, 4.688724673201056e-05 
7.781140442490123, 0.00010835783418301691 
7.950295669500778, 0.0001736514516897394 
8.119450896511433, 0.00014317447760748132 
8.288606123522088, 8.723771287846404e-05 
8.457761350532742, 6.043830596784448e-05 
8.626916577543398, 4.752497348537938e-05 
8.796071804554053, 5.554799575832924e-05 
8.965227031564709, 6.835592676967805e-05 
9.134382258575362, 3.138872539528371e-05 
9.303537485586016, 2.3524288499501273e-05 
9.472692712596672, 2.702890775635124e-06 
9.641847939607327, 5.1844119820670015e-06 
9.811003166617981, 1.6307365445261846e-06 
9.980158393628637, 5.9919071397830285e-06 
10.149313620639292, 4.395969459679808e-06 
10.318468847649946, 1.080242723949739e-06 
10.4876240746606, 1.76200041268267e-06 
10.656779301671255, 7.707387709161464e-07 
10.82593452868191, 6.068692997053276e-07 
10.995089755692566, 1.4155462482892688e-06 
11.164244982703222, 5.114345104620925e-06 
11.333400209713874, 2.071743643432574e-05 
11.50255543672453, 1.7126999270942083e-05 
11.671710663735185, 6.385383612307672e-06 
11.84086589074584, 2.380833900874139e-06 
12.010021117756494, 2.807446222787846e-06 
12.17917634476715, 4.911638546120754e-06 
12.348331571777805, 2.763480683271358e-06 
12.51748679878846, 2.550971519262909e-06 
12.686642025799113, 9.388375097418956e-07 
12.855797252809769, 2.630694195442621e-06 
13.024952479820424, 3.2021999184774254e-06 
13.19410770683108, 1.6129868235609624e-06 
13.363262933841733, 5.686286040716641e-07 
13.532418160852387, 7.624550135800828e-07 
13.701573387863043, 1.2916523808848389e-06 
13.870728614873698, 5.844518577511312e-07 
14.039883841884354, 3.269615953597312e-07 
14.209039068895008, 4.09557935482596e-07 
14.378194295905663, 1.303167067955053e-07 
14.547349522916319, 4.968157784217823e-07 
14.716504749926973, 7.051681281576964e-07 
14.885659976937626, 1.1264542655992e-06 
15.054815203948282, 1.5827301188452032e-06 
15.223970430958937, 1.0844610339530499e-06 
15.393125657969593, 5.021911592619963e-07 
15.562280884980247, 1.6446465170460527e-07 
15.7314361119909, 4.938742817896671e-08 
15.900591339001556, 7.51557597583703e-08 
16.069746566012213, 2.3397480293414923e-07 
16.238901793022865, 1.3679506222267299e-07 
16.40805702003352, 3.4050963768676023e-08 
16.577212247044177, 2.1748460614630823e-07 
16.746367474054832, 2.7399127016175463e-07 
16.915522701065484, 7.148380476211292e-08 
17.084677928076143, 9.193794301814898e-08 
17.253833155086795, 4.171098016666545e-08 
17.422988382097447, 4.9915181181488974e-08 
17.592143609108106, 9.240481326450632e-08 
17.76129883611876, 1.661440734161653e-07 
17.930454063129417, 6.236240082341312e-08 
18.09960929014007, 2.8242396977039663e-08 
18.268764517150725, 8.534020658840896e-08 
18.43791974416138, 4.670976938356495e-08 
18.607074971172032, 1.2968218557405254e-07 
18.776230198182688, 2.9537955331306037e-08 
18.945385425193344, 1.4979201455654453e-07 
19.114540652204, 1.9902498807295175e-07 
19.283695879214655, 1.2561837011017612e-07 
19.452851106225307, 1.77366419757036e-08 
19.622006333235962, 4.093300035737261e-08 
19.791161560246618, 9.523530735658711e-08 
19.960316787257273, 1.1257158255718946e-07 
20.12947201426793, 1.235479879883002e-07 
20.298627241278584, 6.25728142564382e-08 
20.467782468289236, 1.2715480584528373e-07 
20.636937695299892, 1.5372828958547445e-08 
20.806092922310548, 3.8046009543477576e-08 
20.9752481493212, 4.3790520776289785e-08 
21.14440337633186, 1.229704732050867e-07 
21.31355860334251, 1.1736933168943838e-07 
21.48271383035317, 1.512587003275279e-07 
21.65186905736382, 2.051737303708591e-07 
21.821024284374474, 7.34013951199829e-08 
21.990179511385133, 1.593125110094643e-08 
22.159334738395785, 8.816914598324667e-08 
22.328489965406444, 1.0622603360562516e-07 
22.497645192417096, 5.606179397228531e-08 
22.666800419427748, 2.652731968624491e-08 
22.835955646438407, 3.337734462582014e-08 
23.00511087344906, 3.0435262050590973e-08 
23.174266100459715, 8.20140413712096e-09 
23.34342132747037, 2.3445854909959776e-08 
23.512576554481026, 1.1704989289361531e-07 
23.68173178149168, 1.712848809394785e-07 
23.850887008502333, 8.310216725406818e-08 
24.02004223551299, 3.912073765632077e-08 
24.189197462523644, 4.9948417383120694e-08 
24.3583526895343, 5.202276677143908e-08 
24.527507916544955, 6.511341718359014e-08 
24.69666314355561, 9.25284739542077e-08 
24.865818370566263, 7.234768714148025e-08 
25.03497359757692, 2.6696994402537117e-08 
25.204128824587574, 7.121211263576702e-09 
25.373284051598226, 1.1253551515721908e-08 
25.542439278608885, 2.0889887986738936e-08 
25.711594505619537, 4.2685464677290725e-08 
25.880749732630196, 8.855739691163009e-08 
26.04990495964085, 1.1485954357863152e-07 
26.2190601866515, 9.091141666563543e-08 
26.38821541366216, 4.800419702868222e-08 
26.55737064067281, 3.0277587329554234e-08 
26.726525867683467, 6.594575920964281e-08 
26.895681094694122, 1.1057708349401534e-07 
27.064836321704774, 9.24462526697872e-08 
27.233991548715434, 5.8673201764686025e-08 
27.403146775726086, 4.4252223454945e-08 
27.57230200273674, 2.7302082998237713e-08 

FWH - Lz = 1.0
Strouhal number, PSD of SPL 
0.0, 0.7549609677358738 
0.16916380835736822, 7.536290276574182 
0.33832761671473643, 3.5697904044173727 
0.5074914250721047, 0.7448544413429375 
0.6766552334294729, 0.09591696715821407 
0.8458190417868411, 0.08651679892216683 
1.0149828501442093, 0.02943195998371252 
1.1841466585015776, 0.00429278189928604 
1.3533104668589457, 0.03817574054330508 
1.522474275216314, 0.05331376258658994 
1.6916380835736822, 0.03784195448472745 
1.8608018919310505, 0.04227349770503904 
2.0299657002884186, 0.014071822978716833 
2.199129508645787, 0.0019460618177198777 
2.3682933170031553, 0.0009128474898817408 
2.5374571253605236, 0.004830832641409404 
2.7066209337178915, 0.00386410044522478 
2.87578474207526, 0.0005982525414104465 
3.044948550432628, 0.0113828297290341 
3.2141123587899965, 0.03056286053826283 
3.3832761671473643, 0.032019020291251324 
3.5524399755047327, 0.02502279538823504 
3.721603783862101, 0.010462592987724346 
3.8907675922194693, 0.0009140352319107477 
4.059931400576837, 0.0006020667870447649 
4.229095208934206, 0.00019779015369252392 
4.398259017291574, 0.0004488794441628211 
4.567422825648942, 0.00048149229504009666 
4.7365866340063105, 0.00035138852102219664 
4.905750442363679, 0.0007134867076050478 
5.074914250721047, 0.0018729251937165464 
5.244078059078414, 0.001735133718890314 
5.413241867435783, 0.0010886466102719855 
5.582405675793152, 0.0013559902907205176 
5.75156948415052, 0.000611919594871597 
5.9207332925078875, 0.0001913295818238366 
6.089897100865256, 0.00017093773502037466 
6.259060909222625, 0.00013370488008229264 
6.428224717579993, 0.0001519548529448482 
6.597388525937361, 0.00021161873732650482 
6.766552334294729, 0.0001438703018951634 
6.9357161426520975, 0.00027330341392346204 
7.104879951009465, 0.00022635735202959122 
7.274043759366833, 2.717992282931565e-05 
7.443207567724202, 1.8190413632674577e-05 
7.612371376081571, 4.6947883422390074e-05 
7.781535184438939, 0.00010822026249811891 
7.9506989927963065, 0.00017336903818673105 
8.119862801153674, 0.00014281127717076742 
8.289026609511044, 8.71319497580644e-05 
8.458190417868412, 6.019408755559241e-05 
8.62735422622578, 4.703580864234711e-05 
8.796518034583148, 5.538088615130365e-05 
8.965681842940517, 6.811234354307589e-05 
9.134845651297884, 3.12679553616783e-05 
9.304009459655251, 2.3481719341322546e-05 
9.473173268012621, 2.713382016292761e-06 
9.642337076369989, 5.21116760801098e-06 
9.811500884727359, 1.651705777004449e-06 
9.980664693084725, 5.9615906914062845e-06 
10.149828501442094, 4.29456226644565e-06 
10.318992309799462, 1.061303493923619e-06 
10.488156118156828, 1.734602883788484e-06 
10.657319926514198, 7.538305343249813e-07 
10.826483734871566, 5.801002899178683e-07 
10.995647543228936, 1.3615527726209558e-06 
11.164811351586303, 5.1272423019716965e-06 
11.333975159943671, 2.084299141572939e-05 
11.50313896830104, 1.716393159772785e-05 
11.672302776658409, 6.436992022593991e-06 
11.841466585015775, 2.4423239238917944e-06 
12.010630393373143, 2.8664980804696593e-06 
12.179794201730513, 4.9223457581842666e-06 
12.34895801008788, 2.781607702528482e-06 
12.51812181844525, 2.5638365493896803e-06 
12.687285626802616, 9.225368817629382e-07 
12.856449435159986, 2.604532421849228e-06 
13.025613243517354, 3.1294165274566905e-06 
13.194777051874722, 1.5581774510814691e-06 
13.36394086023209, 5.626485610860625e-07 
13.533104668589457, 7.662806626868827e-07 
13.702268476946827, 1.2625387152357762e-06 
13.871432285304195, 5.641784318635816e-07 
14.040596093661563, 3.188358136200559e-07 
14.20975990201893, 3.93293510618318e-07 
14.3789237103763, 1.264577706056468e-07 
14.548087518733666, 5.129457549109322e-07 
14.717251327091036, 7.086945234298624e-07 
14.886415135448404, 1.1343177043610723e-06 
15.055578943805774, 1.5802630938269248e-06 
15.224742752163142, 1.064580671888558e-06 
15.393906560520508, 4.789431100282885e-07 
15.563070368877877, 1.4768339976144303e-07 
15.732234177235245, 5.106582723877292e-08 
15.901397985592613, 8.183633844180696e-08 
16.07056179394998, 2.2324987271391897e-07 
16.23972560230735, 1.2233171833674988e-07 
16.40888941066472, 3.383171155096118e-08 
16.578053219022088, 2.3026949453621042e-07 
16.747217027379453, 2.8072247264231256e-07 
16.916380835736824, 8.196410288388855e-08 
17.08554464409419, 1.0491806121203856e-07 
17.25470845245156, 4.291099395247131e-08 
17.423872260808928, 4.362881005079545e-08 
17.593036069166295, 9.840819339430711e-08 
17.762199877523663, 1.78682302503225e-07 
17.931363685881035, 6.795319947329041e-08 
18.100527494238403, 2.6214310755156182e-08 
18.269691302595767, 8.225908961541536e-08 
18.438855110953135, 4.47717173390665e-08 
18.608018919310503, 1.2983992060298092e-07 
18.777182727667874, 3.401884523360229e-08 
18.946346536025242, 1.729088262270096e-07 
19.11551034438261, 2.1500401476733443e-07 
19.284674152739978, 1.226677226552967e-07 
19.45383796109735, 1.6829325807912875e-08 
19.623001769454717, 4.633128085038954e-08 
19.79216557781208, 1.0686348510205226e-07 
19.96132938616945, 1.26897385657633e-07 
20.130493194526817, 1.3696360565953294e-07 
20.29965700288419, 6.786621673072216e-08 
20.468820811241557, 1.2677145878271417e-07 
20.637984619598924, 1.5382949606923664e-08 
20.807148427956292, 4.445659614540292e-08 
20.976312236313657, 5.0544737403438126e-08 
21.145476044671028, 1.233956951817942e-07 
21.314639853028396, 1.1633853933881559e-07 
21.483803661385764, 1.523967142645275e-07 
21.652967469743132, 2.0386289378091537e-07 
21.822131278100503, 6.447157250359818e-08 
21.99129508645787, 2.159972824590012e-08 
22.16045889481524, 1.0149084132504345e-07 
22.329622703172607, 1.0865792725638485e-07 
22.49878651152997, 4.911268349580441e-08 
22.667950319887343, 1.930160961740858e-08 
22.83711412824471, 2.7428927355845013e-08 
23.00627793660208, 2.54067858778543e-08 
23.175441744959446, 7.099194411189986e-09 
23.344605553316818, 2.310209480830075e-08 
23.513769361674186, 1.0940167965957909e-07 
23.68293317003155, 1.5223159733088723e-07 
23.852096978388918, 7.015523609559586e-08 
24.021260786746286, 3.109986441241735e-08 
24.190424595103657, 3.862754378651053e-08 
24.359588403461025, 4.4715590680009336e-08 
24.528752211818393, 6.200504324209352e-08 
24.69791602017576, 8.699487947849975e-08 
24.867079828533132, 6.396375426482951e-08 
25.0362436368905, 2.0583186903575116e-08 
25.205407445247864, 4.555456553532825e-09 
25.374571253605232, 8.354484201414041e-09 
25.5437350619626, 1.5221622839547652e-08 
25.71289887031997, 3.347821341803214e-08 
25.88206267867734, 7.861333894990229e-08 
26.051226487034707, 1.0144168626729984e-07 
26.220390295392075, 7.974177480486227e-08 
26.389554103749443, 4.1855418166605605e-08 
26.55871791210681, 2.2833544255148414e-08 
26.72788172046418, 5.503442916960438e-08 
26.897045528821547, 9.91618061929441e-08 
27.066209337178915, 8.200876463735338e-08 
27.235373145536286, 4.685416648294563e-08 
27.404536953893654, 3.250189128437607e-08 
27.573700762251022, 1.8937927866730064e-08 

FWH - Lz = 5.0
Strouhal number, PSD of SPL 
0.0, 0.8363030118448938 
0.16937928628251692, 8.453685229599127 
0.33875857256503383, 3.88926352856949 
0.5081378588475508, 0.7889385191508705 
0.6775171451300677, 0.10743704411581687 
0.8468964314125845, 0.09593586124945973 
1.0162757176951016, 0.030438487345516584 
1.1856550039776184, 0.003988307474821721 
1.3550342902601353, 0.04163753413227209 
1.5244135765426523, 0.05532056680030803 
1.693792862825169, 0.039848964377356466 
1.863172149107686, 0.043347178084981765 
2.032551435390203, 0.013964533982047209 
2.2019307216727197, 0.0019936585845630526 
2.3713100079552367, 0.000978878168944909 
2.5406892942377537, 0.005430380650100222 
2.7100685805202707, 0.0040526017648269946 
2.8794478668027876, 0.0008093251648488039 
3.0488271530853046, 0.012923244399081619 
3.2182064393678216, 0.0329255191241014 
3.387585725650338, 0.03290789507584576 
3.5569650119328555, 0.025249696262524615 
3.726344298215372, 0.010502579531582837 
3.895723584497889, 0.0009139990339537943 
4.065102870780406, 0.0006906667104319404 
4.2344821570629225, 0.00028465162138688663 
4.4038614433454395, 0.0004634637703986049 
4.573240729627957, 0.0004915943742228739 
4.742620015910473, 0.0003448069793709794 
4.91199930219299, 0.0006381913774200146 
5.081378588475507, 0.001557929971565773 
5.250757874758024, 0.0013203149968333823 
5.420137161040541, 0.000884208319473676 
5.589516447323058, 0.0010504120117242597 
5.758895733605575, 0.0004241514487585234 
5.928275019888092, 0.00014606186056069468 
6.097654306170609, 0.00011788489836865463 
6.267033592453125, 7.864478137333569e-05 
6.436412878735643, 0.00011520957011284317 
6.60579216501816, 0.0001729069042701795 
6.775171451300676, 0.0001148490800438135 
6.944550737583194, 0.00019877655734511137 
7.113930023865711, 0.000155028749223231 
7.283309310148227, 2.0403756878762163e-05 
7.452688596430744, 1.2459411545210859e-05 
7.622067882713262, 3.3313538341009606e-05 
7.791447168995778, 6.579605179356941e-05 
7.960826455278295, 8.890230474980566e-05 
8.130205741560813, 6.0869082687380214e-05 
8.29958502784333, 3.470491583312142e-05 
8.468964314125845, 2.127299621222326e-05 
8.638343600408362, 1.894048613635427e-05 
8.807722886690879, 2.3201734247142918e-05 
8.977102172973396, 2.652640879835356e-05 
9.146481459255915, 1.3308436676495294e-05 
9.315860745538432, 7.977091932187244e-06 
9.485240031820947, 1.2838176261448224e-06 
9.654619318103464, 1.8428021374360248e-06 
9.82399860438598, 9.640803007902135e-07 
9.993377890668498, 2.9285032489000313e-06 
10.162757176951015, 1.632351313452105e-06 
10.332136463233534, 2.0775927807805668e-07 
10.501515749516049, 2.501884279789882e-07 
10.670895035798566, 4.787052462761865e-07 
10.840274322081083, 3.3259472336719246e-07 
11.0096536083636, 1.904288904687175e-07 
11.179032894646117, 1.396730794053379e-06 
11.348412180928632, 5.378507155861504e-06 
11.51779146721115, 4.499608020690227e-06 
11.687170753493668, 1.4877602523279248e-06 
11.856550039776184, 3.8504532526850807e-07 
12.025929326058701, 3.781599862179668e-07 
12.195308612341218, 7.332250087432849e-07 
12.364687898623734, 3.8363306299715836e-07 
12.53406718490625, 3.827846402410601e-07 
12.70344647118877, 1.7000737353148834e-07 
12.872825757471286, 3.692072715441304e-07 
13.042205043753803, 5.452505546861745e-07 
13.21158433003632, 3.08230806660478e-07 
13.380963616318835, 1.4947366032269966e-07 
13.550342902601352, 1.0203063376250376e-07 
13.71972218888387, 1.3482031584188824e-07 
13.889101475166388, 8.860206922361115e-08 
14.058480761448905, 5.269245284060079e-08 
14.227860047731422, 1.5933601829563605e-08 
14.397239334013937, 3.467293478984145e-08 
14.566618620296454, 1.197872276744316e-07 
14.735997906578971, 1.3811494632145939e-07 
14.905377192861488, 1.5038584897177873e-07 
15.074756479144007, 1.4190692008864655e-07 
15.244135765426524, 1.072442896918881e-07 
15.41351505170904, 5.391595252927815e-08 
15.582894337991556, 2.1304316144049247e-08 
15.752273624274073, 3.669117050992231e-09 
15.92165291055659, 1.1950420852786011e-08 
16.091032196839105, 3.5673902865606045e-08 
16.260411483121626, 3.1503160575291046e-08 
16.429790769404143, 1.6613547195079963e-08 
16.59917005568666, 4.43240886943706e-08 
16.768549341969177, 3.717710444264376e-08 
16.93792862825169, 2.1699643025680283e-08 
17.10730791453421, 3.271292733792627e-08 
17.276687200816724, 7.2714368522503396e-09 
17.446066487099245, 3.494016485334676e-09 
17.615445773381758, 1.9388800109068937e-08 
17.78482505966428, 3.90735762331298e-08 
17.954204345946792, 1.0770999690911676e-08 
18.12358363222931, 7.582736975353425e-09 
18.29296291851183, 1.7174927814458568e-08 
18.462342204794343, 3.0289341273099303e-09 
18.631721491076863, 1.39407846361998e-08 
18.801100777359377, 2.9614966548151295e-09 
18.970480063641894, 2.18093171510272e-08 
19.13985934992441, 2.885365801081544e-08 
19.309238636206928, 1.6901447667467307e-08 
19.47861792248945, 5.100135532709738e-09 
19.64799720877196, 1.1294984692745085e-08 
19.81737649505448, 1.942273366292827e-08 
19.986755781336996, 1.93670835598148e-08 
20.156135067619513, 2.4073759431838907e-08 
20.32551435390203, 1.9494912858823625e-08 
20.494893640184547, 1.4893902059994231e-08 
20.664272926467067, 3.4791287147124566e-09 
20.83365221274958, 1.0193820339398668e-08 
21.003031499032097, 8.724862571817867e-09 
21.172410785314614, 1.4289807911961673e-08 
21.34179007159713, 1.3451190817140354e-08 
21.51116935787965, 1.9018665292116337e-08 
21.680548644162165, 1.954634510297999e-08 
21.849927930444682, 6.48501255433984e-09 
22.0193072167272, 2.9142916947565017e-09 
22.188686503009716, 1.265570735772952e-08 
22.358065789292233, 1.6141418882575045e-08 
22.52744507557475, 8.125689876057527e-09 
22.696824361857264, 3.5201362507453024e-09 
22.866203648139784, 5.520963403933029e-09 
23.0355829344223, 5.522613393387376e-09 
23.204962220704818, 2.3487030347525795e-09 
23.374341506987335, 7.22226640799932e-09 
23.543720793269852, 1.4503790940261883e-08 
23.71310007955237, 1.4539173821702686e-08 
23.882479365834882, 7.468373741157143e-09 
24.051858652117403, 5.44385157833341e-09 
24.22123793839992, 8.185552035953014e-09 
24.390617224682437, 6.0669968924580605e-09 
24.559996510964954, 5.903578426529609e-09 
24.729375797247467, 8.495478583763187e-09 
24.898755083529988, 7.522983070015208e-09 
25.0681343698125, 3.392319373361749e-09 
25.23751365609502, 1.9978193734298353e-09 
25.40689294237754, 3.0834787095706424e-09 
25.576272228660056, 3.713929453346777e-09 
25.745651514942573, 4.765082804781804e-09 
25.915030801225086, 7.192368396420616e-09 
26.084410087507607, 8.68236348931443e-09 
26.25378937379012, 5.489301229490217e-09 
26.42316866007264, 2.536723646302354e-09 
26.592547946355158, 3.4735011537911e-09 
26.76192723263767, 6.4057457127672734e-09 
26.93130651892019, 7.547046167229256e-09 
27.100685805202705, 5.434529956106738e-09 
27.270065091485225, 3.85733901768273e-09 
27.43944437776774, 4.285222323026347e-09 
27.60882366405026, 3.2096230854712542e-09 

FWH - Lz = 9.0
Strouhal number, PSD of SPL 
0.0, 1.2087452482778924 
0.16883657814543593, 11.047219903298018 
0.33767315629087186, 4.523026828806245 
0.5065097344363079, 0.8125104117704168 
0.6753463125817437, 0.14233945985285396 
0.8441828907271797, 0.11253016202362691 
1.0130194688726157, 0.0279102144102383 
1.1818560470180515, 0.004068747685952593 
1.3506926251634874, 0.046888926592252855 
1.5195292033089234, 0.05679253703140882 
1.6883657814543593, 0.03900147317635018 
1.8572023595997953, 0.037291004350962345 
2.0260389377452315, 0.010278207771752548 
2.194875515890667, 0.0011181661624556885 
2.363712094036103, 0.0009141863928591251 
2.532548672181539, 0.007604093017650024 
2.701385250326975, 0.006394473691671755 
2.870221828472411, 0.002247303259156933 
3.0390584066178468, 0.017086754271581697 
3.2078949847632825, 0.0364735956409945 
3.3767315629087187, 0.029131725339718126 
3.5455681410541544, 0.01988541561418471 
3.7144047191995906, 0.010042060399826278 
3.8832412973450263, 0.0011502193079193578 
4.052077875490463, 0.0007496417770447345 
4.220914453635898, 0.00048703883484404884 
4.389751031781334, 0.00023568568971714922 
4.558587609926771, 0.00020046176104268122 
4.727424188072206, 0.00013970112786340424 
4.896260766217642, 0.0001331711832397087 
5.065097344363078, 0.00033222428713598995 
5.233933922508514, 0.00022570145970737053 
5.40277050065395, 0.00020576590245803737 
5.571607078799386, 0.00015817654350280174 
5.740443656944822, 9.165137154690589e-05 
5.909280235090257, 5.088802898150117e-05 
6.0781168132356935, 4.43281923082357e-05 
6.24695339138113, 1.9138983616464698e-05 
6.415789969526565, 1.2981466650843323e-05 
6.584626547672001, 5.951214288831882e-05 
6.753463125817437, 4.509780969574379e-05 
6.922299703962873, 4.6967474998818286e-05 
7.091136282108309, 4.918133335559201e-05 
7.259972860253745, 1.2177379182880597e-05 
7.428809438399181, 8.806121633180692e-07 
7.5976460165446165, 9.93716288057179e-06 
7.766482594690053, 1.5051550630388235e-05 
7.935319172835489, 1.2031603413513956e-05 
8.104155750980926, 8.199065453593001e-06 
8.272992329126362, 3.947563024907956e-06 
8.441828907271796, 2.140243006777206e-06 
8.610665485417233, 6.10394261227214e-06 
8.779502063562669, 6.280266503299875e-06 
8.948338641708103, 5.742932702395149e-06 
9.117175219853541, 2.9688104152053877e-06 
9.286011797998976, 2.7107671024634895e-06 
9.454848376144412, 1.557417300508603e-07 
9.623684954289848, 3.9825880373248113e-07 
9.792521532435284, 9.955931276763419e-08 
9.961358110580719, 5.556555074327306e-07 
10.130194688726156, 4.2792484314451264e-07 
10.29903126687159, 8.579097765928857e-08 
10.467867845017029, 7.408914458631953e-08 
10.636704423162463, 1.3626234321418266e-07 
10.8055410013079, 2.289281089448052e-07 
10.974377579453337, 2.824451169461336e-07 
11.143214157598772, 5.024587287090755e-07 
11.312050735744208, 1.4708287628525265e-06 
11.480887313889644, 1.6455191866550757e-06 
11.64972389203508, 6.037990380531201e-07 
11.818560470180515, 3.3542702339402573e-07 
11.987397048325953, 3.3570841025955317e-07 
12.156233626471387, 4.814279413289322e-07 
12.325070204616823, 2.6698148808061337e-07 
12.49390678276226, 2.5297073218100266e-07 
12.662743360907696, 7.335768918318673e-08 
12.83157993905313, 1.2625873662694627e-07 
13.000416517198568, 1.2021499089497635e-07 
13.169253095344002, 1.0569854083072857e-07 
13.338089673489439, 3.91940905147826e-08 
13.506926251634875, 3.547003764187218e-08 
13.67576282978031, 9.671855238219315e-08 
13.844599407925745, 6.531186910551369e-08 
14.013435986071183, 2.254815484068068e-08 
14.182272564216618, 2.711726317271685e-08 
14.351109142362056, 1.9418113964102418e-08 
14.51994572050749, 9.67488446755088e-09 
14.688782298652926, 1.604665321374427e-08 
14.857618876798362, 3.223290214643729e-08 
15.026455454943799, 3.851338308628519e-08 
15.195292033089233, 3.795679566793749e-08 
15.36412861123467, 3.286158447512599e-08 
15.532965189380105, 7.055242857946805e-09 
15.701801767525541, 8.309514260996446e-09 
15.870638345670978, 5.552025183480615e-09 
16.039474923816414, 4.30471440817603e-09 
16.20831150196185, 1.2622123441482411e-08 
16.377148080107286, 2.428637527187892e-08 
16.545984658252724, 2.2777420721208467e-08 
16.71482123639816, 2.060055559692646e-08 
16.883657814543593, 9.481049405523838e-09 
17.05249439268903, 1.6673048144329953e-09 
17.221330970834465, 5.706694049501922e-10 
17.3901675489799, 4.3700464455048345e-09 
17.559004127125338, 3.1724889099517894e-09 
17.727840705270776, 1.2248419534096489e-08 
17.896677283416206, 1.7505008873330428e-08 
18.065513861561644, 1.4918514469506918e-08 
18.234350439707082, 1.5811971905383505e-08 
18.403187017852517, 7.212812024446833e-09 
18.57202359599795, 3.7534822763630025e-10 
18.74086017414339, 7.37426226172925e-10 
18.909696752288824, 4.45091176781071e-09 
19.07853333043426, 5.028677034349738e-09 
19.247369908579696, 3.2426550419668526e-09 
19.41620648672513, 5.091206544860827e-10 
19.58504306487057, 1.4346696494466113e-09 
19.753879643016006, 6.0838007093409125e-09 
19.922716221161437, 8.002962940635953e-09 
20.091552799306875, 8.289945297669942e-09 
20.260389377452313, 7.044626109061467e-09 
20.42922595559775, 4.513862458857467e-09 
20.59806253374318, 2.581470416464067e-09 
20.76689911188862, 6.214710671626296e-09 
20.935735690034058, 6.096362937566572e-09 
21.104572268179492, 4.691523950062452e-09 
21.273408846324926, 5.100718221340895e-09 
21.442245424470364, 5.220059617358581e-09 
21.6110820026158, 6.133221990705123e-09 
21.779918580761237, 2.2048182935887333e-09 
21.948755158906675, 7.59842919104436e-10 
22.117591737052106, 3.899118530029381e-09 
22.286428315197544, 4.837733394234568e-09 
22.45526489334298, 4.69281017188284e-09 
22.624101471488416, 3.031240948506827e-09 
22.79293804963385, 2.034782519841697e-09 
22.96177462777929, 3.413424581826039e-09 
23.130611205924723, 4.112157012049159e-09 
23.29944778407016, 5.092133796239646e-09 
23.468284362215595, 8.56000165785393e-09 
23.63712094036103, 7.51754082116776e-09 
23.805957518506467, 4.8813901563669385e-09 
23.974794096651905, 4.291772984946736e-09 
24.143630674797336, 3.91937023952507e-09 
24.312467252942774, 4.625304212290178e-09 
24.481303831088212, 4.531515505389264e-09 
24.650140409233646, 3.951850999773124e-09 
24.81897698737908, 4.510068812953139e-09 
24.98781356552452, 3.3581998927858868e-09 
25.156650143669953, 2.649095541552555e-09 
25.32548672181539, 3.6578057174004594e-09 
25.494323299960826, 4.1569997325328906e-09 
25.66315987810626, 3.946321440070222e-09 
25.831996456251698, 3.865897127756189e-09 
26.000833034397136, 3.8105787430924685e-09 
26.169669612542567, 4.6605536211382245e-09 
26.338506190688005, 3.1473029205600553e-09 
26.507342768833443, 2.344375434910209e-09 
26.676179346978877, 3.852698413631781e-09 
26.84501592512431, 4.4929698937433395e-09 
27.01385250326975, 3.6943626020834815e-09 
27.182689081415184, 2.8004628699005615e-09 
27.35152565956062, 3.3598961786969774e-09 
27.52036223770606, 4.830052770184766e-09 
27.68919881585149, 4.721224786571e-09 

FWH - Lz = 13.0
Strouhal number, PSD of SPL 
0.0, 0.8908069342580288 
0.16905413064270794, 8.2803193355648 
0.3381082612854159, 2.7816157475988184 
0.5071623919281238, 0.3977751447516365 
0.6762165225708318, 0.19343380933867826 
0.8452706532135397, 0.14188442618254216 
1.0143247838562477, 0.028282408865070698 
1.1833789144989557, 0.01648249044871588 
1.3524330451416635, 0.09421242677931584 
1.5214871757843715, 0.12760415351646115 
1.6905413064270793, 0.07933294360711404 
1.8595954370697874, 0.05824255163614638 
2.0286495677124954, 0.012597118599566469 
2.1977036983552036, 0.0029797107090008207 
2.3667578289979114, 0.002013797094239424 
2.5358119596406192, 0.014009280914488673 
2.704866090283327, 0.008642982966684094 
2.8739202209260353, 0.004738028233594381 
3.042974351568743, 0.021178355590620295 
3.212028482211451, 0.026567026065030627 
3.3810826128541587, 0.01652726111457839 
3.550136743496867, 0.009835045555200924 
3.7191908741395747, 0.005218976710359697 
3.8882450047822825, 0.0003784555703471225 
4.057299135424991, 0.0007049376017220603 
4.226353266067698, 0.0005281298368676188 
4.395407396710407, 0.00021456601211549634 
4.564461527353115, 0.00041492635325835045 
4.733515657995823, 0.0002037709662937489 
4.90256978863853, 0.00022517258436216127 
5.0716239192812385, 0.0005977412278037166 
5.240678049923946, 0.0004686052084361548 
5.409732180566654, 0.0003461097724675364 
5.578786311209363, 0.00032411933954080036 
5.7478404418520705, 0.00016440154451647545 
5.916894572494779, 7.190503090647205e-05 
6.085948703137486, 7.583448238011749e-05 
6.255002833780194, 2.461988173649109e-05 
6.424056964422902, 4.622583852956871e-05 
6.59311109506561, 0.00010031574274557688 
6.762165225708317, 5.24258608572278e-05 
6.9312193563510265, 8.153444911185928e-05 
7.100273486993734, 9.777974102903901e-05 
7.269327617636442, 1.7919764351234147e-05 
7.438381748279149, 6.841108702206554e-06 
7.607435878921858, 1.440918551172859e-05 
7.776490009564565, 1.921133637820372e-05 
7.945544140207273, 1.3624971571987099e-05 
8.114598270849982, 3.7791335138217565e-06 
8.28365240149269, 9.979535308456578e-07 
8.452706532135396, 6.923256933494598e-07 
8.621760662778106, 6.259938936990952e-06 
8.790814793420815, 8.240514585116594e-06 
8.959868924063521, 7.423887348286964e-06 
9.12892305470623, 3.2669224013859818e-06 
9.297977185348937, 2.6631340927169723e-06 
9.467031315991646, 1.330775001873509e-07 
9.636085446634352, 4.1817896482338824e-07 
9.80513957727706, 1.4520893894117643e-06 
9.97419370791977, 3.111447929427709e-06 
10.143247838562477, 1.1476978281763423e-06 
10.312301969205185, 6.053463486435341e-07 
10.481356099847892, 1.71299615658245e-07 
10.650410230490602, 3.737469693310364e-07 
10.819464361133308, 5.405368294764672e-07 
10.988518491776016, 3.3701415160081423e-07 
11.157572622418726, 6.666097268257026e-07 
11.326626753061433, 2.0992634263093695e-06 
11.495680883704141, 1.733556289753999e-06 
11.664735014346848, 4.86813081605646e-07 
11.833789144989558, 4.924479709121293e-07 
12.002843275632264, 6.527413017371439e-07 
12.171897406274972, 8.083370638665384e-07 
12.340951536917679, 2.2833702509383712e-07 
12.510005667560389, 1.007698195316743e-07 
12.679059798203097, 3.180327068419739e-08 
12.848113928845803, 5.5064376366810824e-08 
13.017168059488512, 4.42360685242573e-08 
13.18622219013122, 3.8599121262532385e-08 
13.355276320773928, 5.296112313006601e-08 
13.524330451416635, 7.816066457027795e-08 
13.693384582059345, 3.713268603311023e-08 
13.862438712702053, 5.582222808299729e-08 
14.03149284334476, 8.73202391108052e-09 
14.200546973987468, 3.051380411228469e-08 
14.369601104630176, 3.8673275067972465e-08 
14.538655235272884, 5.337674639790291e-09 
14.70770936591559, 1.9717557981523253e-08 
14.876763496558299, 2.5629466008397184e-08 
15.045817627201009, 1.4444374168415632e-08 
15.214871757843715, 1.692111062603795e-08 
15.383925888486424, 2.239177426857581e-08 
15.55298001912913, 4.568595991007276e-09 
15.72203414977184, 1.208933234443096e-08 
15.891088280414547, 2.3778412120083674e-08 
16.060142411057253, 1.2309613086365265e-09 
16.229196541699963, 8.809373705343588e-09 
16.398250672342673, 2.0649417921053286e-08 
16.56730480298538, 1.8688201082071986e-08 
16.736358933628086, 1.6126702953153398e-08 
16.905413064270792, 6.0294658342318375e-09 
17.074467194913503, 5.351453317810492e-09 
17.243521325556213, 1.4737640573327602e-09 
17.41257545619892, 2.158883427193317e-09 
17.58162958684163, 9.746747416689762e-10 
17.750683717484332, 1.5821115616098328e-08 
17.919737848127042, 1.5634652340432116e-08 
18.088791978769752, 1.6532366691406753e-08 
18.25784610941246, 3.176340412111309e-08 
18.426900240055165, 1.6347175718103297e-08 
18.595954370697875, 1.5824684718924091e-09 
18.76500850134058, 4.656783034201824e-09 
18.93406263198329, 8.841427183083424e-09 
19.103116762626, 6.007576076183418e-09 
19.272170893268704, 1.6634145813452276e-09 
19.441225023911414, 4.280076976241939e-09 
19.61027915455412, 1.1481747412318892e-08 
19.77933328519683, 1.7407095230596202e-08 
19.94838741583954, 1.4254074641497605e-08 
20.117441546482244, 1.2560503271557745e-08 
20.286495677124954, 7.263403583730003e-09 
20.455549807767664, 6.412673055860766e-09 
20.62460393841037, 1.0675640519131988e-08 
20.793658069053077, 1.3541924275071644e-08 
20.962712199695783, 7.890777470357805e-09 
21.131766330338493, 6.0813071283410006e-09 
21.300820460981203, 5.915184995889145e-09 
21.46987459162391, 7.382612804263441e-09 
21.638928722266616, 6.138993190233149e-09 
21.807982852909326, 3.5437302801740385e-09 
21.977036983552033, 4.842220540916205e-09 
22.146091114194743, 6.234218637895373e-09 
22.315145244837453, 4.862967228225255e-09 
22.484199375480156, 4.528569801705212e-09 
22.653253506122866, 2.874207087769583e-09 
22.822307636765572, 1.8670710726349754e-09 
22.991361767408282, 3.70587714411202e-09 
23.16041589805099, 4.330739936988483e-09 
23.329470028693695, 5.3998750874936945e-09 
23.498524159336405, 9.047191967430731e-09 
23.667578289979115, 7.01227022210982e-09 
23.83663242062182, 3.940884063851613e-09 
24.005686551264528, 3.893290986817129e-09 
24.174740681907235, 3.800187558710781e-09 
24.343794812549945, 4.090155767360199e-09 
24.512848943192655, 3.7130076740887843e-09 
24.681903073835358, 2.0979704108760355e-09 
24.850957204478068, 2.0125501133997126e-09 
25.020011335120778, 1.8701089427506544e-09 
25.189065465763484, 1.8494759763613719e-09 
25.358119596406194, 2.615022019445032e-09 
25.5271737270489, 3.596331525405047e-09 
25.696227857691607, 3.6415721451038064e-09 
25.865281988334317, 2.0377227991248424e-09 
26.034336118977023, 1.3538971045181514e-09 
26.203390249619734, 1.499095787918301e-09 
26.37244438026244, 8.367541483093867e-10 
26.541498510905146, 7.225877139220105e-10 
26.710552641547856, 1.665598594358834e-09 
26.879606772190566, 1.9935146641847135e-09 
27.04866090283327, 1.0966380144766656e-09 
27.21771503347598, 4.2875364525916545e-10 
27.38676916411869, 3.449310132982445e-10 
27.555823294761396, 6.53209654559569e-10 
27.724877425404106, 1.9459957242353407e-10 
27.89393155604681, 8.301944961996537e-11 

FWH - Lz = 17.0
Strouhal number, PSD of SPL 
0.0, 2.253250420893472 
0.1689686305406101, 11.836742776327034 
0.3379372610812202, 4.181225773616804 
0.5069058916218302, 0.5684978905842706 
0.6758745221624404, 0.10873761654900226 
0.8448431527030504, 0.1390267203072228 
1.0138117832436604, 0.0416933885923478 
1.1827804137842708, 0.013031928198709384 
1.3517490443248807, 0.14116269611235635 
1.5207176748654907, 0.12456061328198591 
1.6896863054061009, 0.09019681196950168 
1.858654935946711, 0.10604500193957786 
2.027623566487321, 0.02990334729544587 
2.196592197027931, 0.003144076292458192 
2.3655608275685416, 0.00013135679941585448 
2.534529458109151, 0.007082399782603103 
2.7034980886497615, 0.008461422413369972 
2.872466719190372, 0.0013120241152772029 
3.0414353497309814, 0.008414919856087473 
3.210403980271592, 0.026406969772365646 
3.3793726108122017, 0.025428752444209814 
3.5483412413528117, 0.01875918245865841 
3.717309871893422, 0.01113247700374719 
3.886278502434032, 0.0020872455902024327 
4.055247132974642, 0.0006638374180076952 
4.224215763515252, 0.0003928185762698739 
4.393184394055862, 0.00024898267724293336 
4.562153024596472, 7.890618346183568e-05 
4.731121655137083, 5.182654562241402e-05 
4.900090285677693, 0.00015850843744087364 
5.069058916218302, 0.0005909657368911484 
5.2380275467589135, 0.0007693079320668127 
5.406996177299523, 0.000603253272873123 
5.5759648078401325, 0.0004212601429288083 
5.744933438380744, 0.00020533536189999422 
5.913902068921353, 0.00010358522768717138 
6.082870699461963, 9.698893492815948e-05 
6.251839330002573, 4.492164366906478e-05 
6.420807960543184, 1.8901149261253982e-05 
6.589776591083793, 0.00010147662722050216 
6.7587452216244035, 7.129902436222479e-05 
6.927713852165014, 7.125550113427882e-05 
7.096682482705623, 9.42117197540546e-05 
7.265651113246234, 3.573450780083577e-05 
7.434619743786844, 8.146245191355906e-06 
7.603588374327454, 3.6097933513913333e-06 
7.772557004868064, 1.271800709944383e-05 
7.9415256354086745, 1.5154261719845448e-05 
8.110494265949283, 9.669253402811526e-06 
8.279462896489894, 3.969780353295242e-06 
8.448431527030504, 4.696654108516589e-06 
8.617400157571113, 7.0175055949724725e-06 
8.786368788111725, 5.8294482142584715e-06 
8.955337418652336, 9.056810857150092e-06 
9.124306049192944, 5.4823734260257246e-06 
9.293274679733555, 5.225335743754068e-06 
9.462243310274166, 3.9260976233539927e-07 
9.631211940814774, 2.582767092184916e-07 
9.800180571355385, 1.1909124644181344e-06 
9.969149201895997, 1.9186826142895326e-06 
10.138117832436604, 4.123236509075663e-07 
10.307086462977216, 2.887946968635294e-07 
10.476055093517827, 2.9747597961662586e-07 
10.645023724058435, 2.420552068585143e-07 
10.813992354599046, 3.7362180772513884e-07 
10.982960985139657, 5.656101676531384e-07 
11.151929615680265, 5.607030491262594e-07 
11.320898246220876, 1.5128497893366863e-06 
11.489866876761488, 1.7063703640563594e-06 
11.658835507302095, 6.928302028097974e-07 
11.827804137842707, 2.7977841398226043e-07 
11.996772768383316, 2.3995491390470087e-07 
12.165741398923926, 7.413827947220962e-07 
12.334710029464537, 4.633549268698392e-07 
12.503678660005146, 2.7529738200271677e-07 
12.672647290545756, 6.114252327154268e-08 
12.841615921086367, 5.7507920721470704e-08 
13.010584551626977, 1.1699349854092942e-07 
13.179553182167586, 1.812908018148757e-07 
13.348521812708197, 1.0703158417529792e-07 
13.517490443248807, 5.724066455967679e-08 
13.686459073789417, 6.017646853643303e-08 
13.855427704330028, 8.983524495774497e-08 
14.024396334870637, 2.56655372584772e-08 
14.193364965411247, 2.25924381568102e-08 
14.362333595951858, 4.1202341015947586e-08 
14.531302226492468, 5.718391458543201e-09 
14.700270857033077, 1.830413866782176e-08 
14.869239487573688, 5.976983678612646e-08 
15.038208118114298, 6.694823514804303e-08 
15.207176748654907, 2.4285533735592578e-08 
15.376145379195519, 2.006733056282136e-08 
15.545114009736128, 4.9909521511006964e-09 
15.714082640276738, 7.3246053244767766e-09 
15.883051270817349, 1.924433596490465e-08 
16.05201990135796, 2.8587889511911904e-09 
16.220988531898566, 1.7139966435372178e-08 
16.389957162439178, 3.4218429236438206e-08 
16.55892579297979, 2.6412208161283923e-08 
16.7278944235204, 1.5158646719171266e-08 
16.896863054061008, 9.999125058591103e-09 
17.06583168460162, 1.8534212839106576e-09 
17.234800315142227, 1.2042678509851576e-09 
17.403768945682838, 5.55536002882442e-09 
17.57273757622345, 2.8203895124902625e-10 
17.74170620676406, 1.0227255581999876e-08 
17.910674837304672, 1.3597498364346667e-08 
18.079643467845276, 8.657022639701968e-09 
18.248612098385887, 1.406617104064336e-08 
18.4175807289265, 7.333350966707409e-09 
18.58654935946711, 7.180066108343749e-10 
18.75551799000772, 3.6310187662789324e-09 
18.924486620548333, 8.561514451838138e-09 
19.093455251088937, 9.438227778809513e-09 
19.262423881629548, 5.9515550530435736e-09 
19.43139251217016, 2.1987190961623917e-09 
19.60036114271077, 4.974873850068083e-09 
19.769329773251382, 1.3080593438407342e-08 
19.938298403791993, 1.016866927308667e-08 
20.107267034332597, 9.946607351817891e-09 
20.27623566487321, 8.620303498913144e-09 
20.44520429541382, 5.5949748691187505e-09 
20.61417292595443, 5.216970094664348e-09 
20.783141556495043, 8.264564381170967e-09 
20.952110187035654, 6.9276596594957314e-09 
21.121078817576258, 9.739715194089575e-09 
21.29004744811687, 9.093543421894244e-09 
21.45901607865748, 8.339928135197988e-09 
21.627984709198092, 9.168553819561415e-09 
21.796953339738703, 4.4985853725173e-09 
21.965921970279314, 3.1964456856605295e-09 
22.134890600819922, 7.68345868662521e-09 
22.30385923136053, 9.14450932221079e-09 
22.47282786190114, 9.907155219828165e-09 
22.641796492441753, 6.77149617458567e-09 
22.810765122982364, 4.1930832585179585e-09 
22.979733753522975, 6.3394052607603665e-09 
23.148702384063583, 6.617754600342811e-09 
23.31767101460419, 7.051473222989438e-09 
23.486639645144802, 1.1243846003284835e-08 
23.655608275685413, 1.1381898629986981e-08 
23.824576906226024, 8.93324239641321e-09 
23.993545536766632, 7.398559359031793e-09 
24.162514167307243, 6.255731241835664e-09 
24.33148279784785, 6.793672954958905e-09 
24.500451428388462, 7.4185690872850305e-09 
24.669420058929074, 7.414605970158307e-09 
24.838388689469685, 8.152102158387063e-09 
25.007357320010293, 6.806597564170154e-09 
25.176325950550904, 5.014209022365627e-09 
25.345294581091512, 6.982561607507298e-09 
25.514263211632123, 8.701505384386917e-09 
25.683231842172734, 8.46631178794719e-09 
25.852200472713346, 6.589225010753515e-09 
26.021169103253953, 4.938738482165167e-09 
26.190137733794565, 5.285901626653771e-09 
26.359106364335172, 4.1813059694959285e-09 
26.528074994875784, 3.5351860768700983e-09 
26.697043625416395, 5.752451871574592e-09 
26.866012255957006, 6.62576352734523e-09 
27.034980886497614, 5.186379438746497e-09 
27.203949517038225, 5.066176402530836e-09 
27.372918147578833, 5.509995889028016e-09 
27.541886778119444, 5.317538310082067e-09 
27.710855408660056, 5.59704559605838e-09 
27.879824039200663, 8.184955872128033e-09 
28.048792669741275, 5.178756878234793e-09 

FWH - Lz = 21.0
Strouhal number, PSD of SPL 
0.0, 1.445930152950852 
0.16905792937136457, 10.315321082605426 
0.33811585874272915, 2.8228549202823703 
0.5071737881140937, 0.3712257075808945 
0.6762317174854583, 0.06958270531653062 
0.845289646856823, 0.08414665715893628 
1.0143475762281875, 0.02148329826720213 
1.183405505599552, 0.022504533948945468 
1.3524634349709166, 0.15791654857624743 
1.5215213643422811, 0.16717218833809472 
1.690579293713646, 0.08584592918899626 
1.8596372230850104, 0.05660694111954361 
2.028695152456375, 0.017259015691351645 
2.1977530818277393, 0.004125945358581663 
2.366811011199104, 0.00011419230660162479 
2.535868940570469, 0.00793902188341824 
2.704926869941833, 0.007055225546533127 
2.873984799313198, 0.002192339189577124 
3.0430427286845623, 0.018357610744136176 
3.212100658055927, 0.024396922385432916 
3.381158587427292, 0.014292670191885053 
3.550216516798656, 0.011005179026028716 
3.719274446170021, 0.007695933755317638 
3.888332375541385, 0.0008076849958546315 
4.05739030491275, 0.0012060510209579167 
4.226448234284114, 0.0008590214913510066 
4.395506163655479, 0.0002687902684558359 
4.564564093026844, 0.0002929385285996936 
4.733622022398208, 8.428390614449092e-05 
4.9026799517695725, 0.0001763975617456467 
5.071737881140938, 0.0004147869355274263 
5.240795810512302, 0.00039082604944771994 
5.409853739883666, 0.00030293003143144135 
5.578911669255032, 0.0003430436675451769 
5.747969598626396, 0.00020756821140464953 
5.91702752799776, 8.137422971180958e-05 
6.0860854573691245, 5.563254635364731e-05 
6.25514338674049, 1.1311115258797466e-05 
6.424201316111854, 4.987196369817699e-05 
6.593259245483218, 8.609001008059338e-05 
6.762317174854584, 3.71989358831432e-05 
6.931375104225947, 4.1123347000891616e-05 
7.100433033597312, 6.655220764448815e-05 
7.2694909629686775, 2.4703767920101867e-05 
7.438548892340042, 3.938617917216643e-06 
7.607606821711406, 2.843989630740108e-06 
7.77666475108277, 8.053191929988108e-06 
7.945722680454136, 1.1689849343354282e-05 
8.1147806098255, 7.912002114289116e-06 
8.283838539196864, 3.3008379628411716e-06 
8.452896468568229, 7.07335036509697e-07 
8.621954397939593, 4.296730190930362e-06 
8.791012327310957, 6.202142382806765e-06 
8.960070256682323, 7.049853078044657e-06 
9.129128186053688, 3.512966934453581e-06 
9.298186115425052, 3.327485137443228e-06 
9.467244044796416, 1.542747396166577e-07 
9.63630197416778, 1.5891778836002934e-07 
9.805359903539145, 1.0840442558645344e-06 
9.974417832910511, 1.9544259353858926e-06 
10.143475762281875, 4.787650114802643e-07 
10.31253369165324, 8.911586011661059e-08 
10.481591621024604, 1.2284818182982292e-07 
10.650649550395968, 3.136011688863275e-07 
10.819707479767333, 5.282997241995611e-07 
10.988765409138697, 6.819465528344318e-07 
11.157823338510063, 8.902449017644275e-07 
11.326881267881427, 1.846836977305297e-06 
11.495939197252792, 1.2165543757053077e-06 
11.664997126624154, 2.690020200738924e-07 
11.83405505599552, 2.7993120967909256e-07 
12.003112985366885, 3.8080179562449163e-07 
12.172170914738249, 5.08658627597915e-07 
12.341228844109615, 1.783346988558551e-07 
12.51028677348098, 1.0476134398636815e-07 
12.679344702852344, 4.406491642809166e-08 
12.848402632223708, 7.776631547223199e-08 
13.017460561595072, 1.2275478459516055e-07 
13.186518490966437, 1.0463571131128835e-07 
13.355576420337801, 3.385584145981145e-08 
13.524634349709167, 2.3795986129251384e-08 
13.693692279080532, 5.76793456969968e-08 
13.862750208451894, 4.56417333736866e-08 
14.03180813782326, 8.515589252593764e-09 
14.200866067194625, 1.4928744630804066e-08 
14.369923996565989, 2.3418877010170937e-08 
14.538981925937355, 4.0684919015885136e-09 
14.70803985530872, 1.5741529779238612e-08 
14.877097784680084, 4.595874581471509e-08 
15.046155714051446, 4.200017460972189e-08 
15.215213643422812, 3.3217159596658055e-08 
15.384271572794177, 2.4089348278740295e-08 
15.55332950216554, 5.503587935956127e-09 
15.722387431536907, 5.43897663340628e-09 
15.891445360908271, 9.181926142342003e-09 
16.060503290279634, 1.3016127838017242e-09 
16.229561219651, 1.3115046823624858e-08 
16.398619149022366, 2.654963224405238e-08 
16.56767707839373, 1.699503266767446e-08 
16.73673500776509, 1.1639802586775874e-08 
16.905792937136457, 6.127863680940502e-09 
17.074850866507823, 4.972497314078129e-09 
17.243908795879186, 4.3246207805292555e-10 
17.412966725250552, 1.0894010548619893e-09 
17.582024654621915, 4.00890268931723e-09 
17.751082583993284, 1.0043128222804495e-08 
17.920140513364647, 8.223296792833286e-09 
18.08919844273601, 1.4970491978997576e-08 
18.258256372107375, 2.678070137457943e-08 
18.427314301478738, 1.8038966852134388e-08 
18.596372230850104, 6.187007651208884e-10 
18.765430160221467, 3.315430372584383e-09 
18.934488089592833, 7.291475563743771e-09 
19.1035460189642, 5.223539641253186e-09 
19.27260394833556, 1.4654607437946572e-09 
19.441661877706927, 3.084728464411039e-09 
19.61071980707829, 7.483228477640286e-09 
19.779777736449656, 1.8992218609161557e-08 
19.948835665821022, 1.1964726812945265e-08 
20.117893595192385, 9.207948498959067e-09 
20.28695152456375, 7.345083863408736e-09 
20.456009453935113, 5.458562645040415e-09 
20.62506738330648, 8.650830032548134e-09 
20.794125312677842, 1.414000047606677e-08 
20.963183242049208, 6.225787157302029e-09 
21.132241171420574, 5.61582096438716e-09 
21.301299100791937, 3.579630750737608e-09 
21.470357030163303, 4.746226870534067e-09 
21.639414959534665, 6.5686607044999115e-09 
21.80847288890603, 3.2068045498106968e-09 
21.977530818277394, 3.751629876562011e-09 
22.146588747648757, 8.184352375832733e-09 
22.315646677020126, 7.200078350487217e-09 
22.48470460639149, 4.584182219894762e-09 
22.653762535762855, 3.0001620223484088e-09 
22.822820465134217, 2.9216375051381973e-09 
22.991878394505584, 6.433720138660958e-09 
23.160936323876946, 4.2360031433113605e-09 
23.32999425324831, 4.546336694034979e-09 
23.49905218261968, 7.581186385826154e-09 
23.66811011199104, 5.884349096472108e-09 
23.837168041362407, 5.473092861266806e-09 
24.00622597073377, 6.817340851942416e-09 
24.175283900105136, 5.684830681795694e-09 
24.344341829476498, 5.167022415090357e-09 
24.513399758847864, 3.8736915693800325e-09 
24.68245768821923, 4.121739313333045e-09 
24.851515617590593, 4.1881251052863154e-09 
25.02057354696196, 2.609146083638479e-09 
25.18963147633332, 4.605151978720335e-09 
25.358689405704688, 7.403281808014188e-09 
25.52774733507605, 6.305174011253089e-09 
25.696805264447416, 5.052881186678637e-09 
25.865863193818782, 3.178154948504807e-09 
26.034921123190145, 3.6000926602931065e-09 
26.20397905256151, 4.638167172383517e-09 
26.373036981932874, 2.757676038810195e-09 
26.542094911304236, 2.2399918163480246e-09 
26.711152840675602, 2.9005631203953084e-09 
26.88021077004697, 2.955017719141509e-09 
27.049268699418334, 3.3261088916782755e-09 
27.218326628789697, 2.7691516255870697e-09 
27.387384558161063, 2.5012367048965226e-09 
27.556442487532426, 3.715984556592214e-09 
27.725500416903788, 4.10540599716535e-09 
27.894558346275154, 4.893621753772209e-09 
28.06361627564652, 3.582122501860646e-09 
28.232674205017886, 8.635476038901164e-10 

FWH - Lz = 25.0
Strouhal number, PSD of SPL 
0.0, 1.0169135210670313 
0.16929055067217397, 5.610060775872163 
0.33858110134434793, 2.1663164731518783 
0.507871652016522, 0.24760509246757387 
0.6771622026886959, 0.10046835442134379 
0.8464527533608698, 0.07699329852872507 
1.015743304033044, 0.011780837431175738 
1.1850338547052177, 0.02353514876788962 
1.3543244053773917, 0.09844447890193232 
1.5236149560495658, 0.083498154814193 
1.6929055067217396, 0.046585027605112385 
1.8621960573939136, 0.05127621519301406 
2.031486608066088, 0.022703691381603133 
2.200777158738261, 0.004057526106703794 
2.3700677094104354, 0.0004744735505105874 
2.5393582600826092, 0.0063943756508581286 
2.7086488107547835, 0.006078294545268911 
2.8779393614269577, 0.0017068459682153527 
3.0472299120991315, 0.007276179569076616 
3.2165204627713053, 0.015434951861585744 
3.385811013443479, 0.013343189459755806 
3.5551015641156534, 0.00805568847685354 
3.724392114787827, 0.0038340943163632057 
3.8936826654600014, 0.0006732133760358258 
4.062973216132176, 0.00019093562066270018 
4.2322637668043495, 0.00014994010478097618 
4.401554317476522, 9.31891353835872e-05 
4.570844868148697, 8.272875969169113e-05 
4.740135418820871, 4.310057228066182e-05 
4.9094259694930455, 8.617863637679454e-05 
5.0787165201652185, 0.0002395918152436571 
5.248007070837392, 0.0002936561142022369 
5.417297621509567, 0.00021374881720289383 
5.586588172181741, 0.00019631850957638457 
5.755878722853915, 0.00010762980008026488 
5.925169273526088, 4.5682981918076275e-05 
6.094459824198263, 4.2709772260189194e-05 
6.263750374870437, 1.3452582138903462e-05 
6.433040925542611, 2.431474742657947e-05 
6.6023314762147844, 5.965308405797018e-05 
6.771622026886958, 3.271951429201118e-05 
6.940912577559133, 2.663143895462804e-05 
7.110203128231307, 3.19021137316507e-05 
7.2794936789034805, 1.1616501492428576e-05 
7.448784229575654, 8.24819318572859e-07 
7.618074780247828, 3.5577337589976923e-06 
7.787365330920003, 4.853344984481659e-06 
7.956655881592177, 5.209882644602392e-06 
8.125946432264351, 3.7487557185778278e-06 
8.295236982936524, 1.4220486223324518e-06 
8.464527533608699, 2.032664585014553e-06 
8.633818084280872, 4.350490645990022e-06 
8.803108634953045, 3.916098374713272e-06 
8.97239918562522, 4.254214963676949e-06 
9.141689736297394, 1.974667795021933e-06 
9.310980286969569, 1.5977454502765513e-06 
9.480270837641742, 1.127550280061017e-07 
9.649561388313916, 1.5042789878435879e-07 
9.818851938986091, 8.244741246219758e-07 
9.988142489658264, 1.1142370151626695e-06 
10.157433040330437, 2.789029067607327e-07 
10.326723591002612, 1.0455560064202451e-07 
10.496014141674785, 1.6150722084152935e-07 
10.66530469234696, 1.4656879550145956e-07 
10.834595243019134, 3.9235056121323124e-07 
11.003885793691309, 2.956680277474998e-07 
11.173176344363482, 3.688987005809593e-07 
11.342466895035656, 1.1090382967277594e-06 
11.51175744570783, 7.849517044158874e-07 
11.681047996380002, 2.540551626178253e-07 
11.850338547052177, 2.1424246094826487e-07 
12.019629097724351, 2.1721660271434e-07 
12.188919648396526, 3.649414226067182e-07 
12.358210199068699, 1.515512843274864e-07 
12.527500749740874, 9.434739356130314e-08 
12.696791300413048, 3.703021086382079e-08 
12.866081851085221, 7.937582289452978e-08 
13.035372401757396, 1.020473015439681e-07 
13.204662952429569, 9.31901875508503e-08 
13.373953503101742, 3.5101572320505106e-08 
13.543244053773916, 1.874860196877022e-08 
13.712534604446091, 3.9744666822754616e-08 
13.881825155118266, 3.7024383914927165e-08 
14.051115705790439, 2.1168700817256685e-08 
14.220406256462613, 1.6294625254742864e-08 
14.389696807134788, 1.51962770935301e-08 
14.558987357806961, 4.576588326756644e-09 
14.728277908479134, 1.6945260735241758e-08 
14.897568459151309, 3.689034761829288e-08 
15.066859009823482, 2.4571730347676333e-08 
15.236149560495656, 1.4981708462532774e-08 
15.405440111167831, 9.359398881122378e-09 
15.574730661840006, 3.5861163281543777e-09 
15.744021212512179, 7.311520506479107e-09 
15.913311763184353, 3.748565623277049e-09 
16.082602313856526, 1.9677123877696064e-09 
16.251892864528703, 1.4696907551747036e-08 
16.421183415200876, 1.6739580779594353e-08 
16.59047396587305, 8.802262109362754e-09 
16.75976451654522, 6.3048299787692594e-09 
16.929055067217398, 2.2393214207766082e-09 
17.098345617889567, 7.597913416268591e-10 
17.267636168561744, 1.0153635859627618e-09 
17.436926719233917, 1.200765579060521e-09 
17.60621726990609, 8.711957133868639e-10 
17.775507820578266, 3.5112056838141005e-09 
17.94479837125044, 4.748027319810754e-09 
18.114088921922615, 4.749471617525396e-09 
18.28337947259479, 6.9212693191495995e-09 
18.45267002326696, 3.85408900223985e-09 
18.621960573939138, 5.466406504884743e-10 
18.79125112461131, 2.143495042401234e-09 
18.960541675283483, 3.8592775369588805e-09 
19.12983222595566, 3.870692673730756e-09 
19.299122776627833, 2.071883066335763e-09 
19.468413327300006, 9.964754728404377e-10 
19.637703877972182, 3.796835655698486e-09 
19.806994428644355, 8.162363807036947e-09 
19.976284979316528, 4.972167824831304e-09 
20.1455755299887, 5.1088332924515735e-09 
20.314866080660874, 3.5865978378704325e-09 
20.484156631333047, 2.3013589566435e-09 
20.653447182005223, 2.5571905818874153e-09 
20.822737732677396, 3.1624324425887328e-09 
20.99202828334957, 2.9460761291371e-09 
21.161318834021746, 4.2942770329185045e-09 
21.33060938469392, 2.825347079240688e-09 
21.499899935366095, 3.5303909579651576e-09 
21.669190486038268, 3.6965359499575463e-09 
21.83848103671044, 2.234781241291886e-09 
22.007771587382617, 3.2337733397178016e-09 
22.17706213805479, 4.982205596991076e-09 
22.346352688726963, 4.789528053513519e-09 
22.51564323939914, 2.582772333986465e-09 
22.684933790071312, 8.527769366202057e-10 
22.854224340743485, 1.6415280619875869e-09 
23.02351489141566, 2.7386898167454535e-09 
23.192805442087835, 2.271628689008762e-09 
23.362095992760004, 4.314390470771221e-09 
23.53138654343218, 5.800275250996487e-09 
23.700677094104353, 3.9308715351895406e-09 
23.869967644776526, 3.892547392396896e-09 
24.039258195448703, 3.718516047496877e-09 
24.208548746120876, 3.4297812209276208e-09 
24.377839296793052, 3.4418514486772457e-09 
24.547129847465225, 3.0086203496770017e-09 
24.716420398137398, 3.1560612760028125e-09 
24.885710948809574, 2.820518057906858e-09 
25.055001499481747, 1.8208073307209948e-09 
25.22429205015392, 2.9040132611156688e-09 
25.393582600826097, 3.8269527384514345e-09 
25.56287315149827, 3.71888674205134e-09 
25.732163702170443, 4.091661166872634e-09 
25.90145425284262, 2.951421105134694e-09 
26.070744803514792, 2.6604587455894156e-09 
26.240035354186965, 2.543818865577391e-09 
26.409325904859138, 1.7911116729605851e-09 
26.57861645553131, 2.3984772536101468e-09 
26.747907006203484, 2.2646907626584237e-09 
26.91719755687566, 1.8300461139359428e-09 
27.086488107547833, 2.2952976456087262e-09 
27.255778658220006, 2.026614417062159e-09 
27.425069208892182, 2.1689567354686735e-09 
27.594359759564355, 2.893454108087261e-09 
27.76365031023653, 2.778063909891342e-09 
27.932940860908705, 3.449006927052412e-09 
28.102231411580878, 2.9947833564004884e-09 
28.271521962253054, 2.0116342236380166e-09 
28.440812512925227, 9.942947157958043e-10 


==> naca_fwh_frequency_duplication.txt <==
CFD
Strouhal number, PSD of SPL 
0.0, 0.9186699131192372 
0.2111759750508594, 1.2303544029388394 
0.4223519501017188, 0.9326367502657195 
0.6335279251525782, 0.17768494187284858 
0.8447039002034376, 0.03684302623928754 
1.055879875254297, 0.0202742478680436 
1.2670558503051563, 0.0678368258138785 
1.4782318253560158, 0.05125302127199652 
1.689407800406875, 0.01982302386683639 
1.9005837754577346, 0.010235498085905986 
2.111759750508594, 0.003895972807139258 
2.3229357255594536, 0.0029287777470903675 
2.5341117006103127, 0.0026756782859951897 
2.745287675661172, 0.012574798128385991 
2.9564636507120317, 0.010792359497432432 
3.167639625762891, 0.008864894612766685 
3.37881560081375, 0.012637628221465962 
3.5899915758646097, 0.0014186051684055298 
3.801167550915469, 0.0027042081983838064 
4.012343525966329, 0.0016656359134556956 
4.223519501017188, 0.0004523425909752147 
4.434695476068048, 0.0004304991877662433 
4.645871451118907, 0.0005761397677407331 
4.857047426169767, 6.279068238281663e-05 
5.068223401220625, 0.0006324347589940753 
5.279399376271485, 0.00019007704570373152 
5.490575351322344, 0.00016352297444614052 
5.701751326373204, 8.052920919930403e-05 
5.912927301424063, 5.2142174530744684e-05 
6.124103276474923, 8.28396397170477e-05 
6.335279251525782, 0.0001883907390639164 
6.546455226576641, 6.138004174472085e-05 
6.7576312016275, 5.545942542515524e-05 
6.96880717667836, 1.1064827578816468e-05 
7.179983151729219, 3.1196884804961745e-05 
7.391159126780079, 2.10709991954594e-05 
7.602335101830938, 2.113025816387133e-05 
7.813511076881798, 6.370318538833193e-06 
8.024687051932657, 3.982909006948086e-06 
8.235863026983518, 6.218063294015654e-06 
8.447039002034376, 7.850499223240788e-07 
8.658214977085235, 2.122478325721975e-06 
8.869390952136095, 1.0657872422311734e-05 
9.080566927186954, 1.0657492704128625e-05 
9.291742902237814, 1.9725993600124605e-06 
9.502918877288673, 1.0360463073081147e-06 
9.714094852339533, 3.2521066509378695e-06 
9.925270827390392, 8.209641155318545e-07 
10.13644680244125, 8.387821258827453e-07 
10.347622777492111, 3.488263310305652e-07 
10.55879875254297, 7.056483092659867e-07 
10.76997472759383, 5.936735461926667e-07 
10.981150702644689, 1.350924887476063e-07 
11.192326677695549, 7.51622719472513e-07 
11.403502652746408, 5.345791357960995e-07 
11.614678627797268, 2.5404617910169704e-07 
11.825854602848127, 1.7458929457659275e-07 
12.037030577898987, 3.648798800172776e-08 
12.248206552949846, 7.77559478831012e-08 
12.459382528000706, 2.017891630051843e-07 
12.670558503051565, 3.52226658360251e-07 
12.881734478102425, 1.659257428779893e-07 
13.092910453153282, 7.763870188107663e-07 
13.304086428204142, 2.9871445240688256e-07 
13.515262403255, 3.182163552997122e-08 
13.72643837830586, 1.4058370352472147e-07 
13.93761435335672, 4.387862207258822e-08 
14.148790328407578, 3.758391648702884e-08 
14.359966303458439, 7.873834957662568e-08 
14.571142278509297, 3.334200396852542e-08 
14.782318253560158, 3.490689169049733e-08 
14.993494228611016, 7.290378944666127e-08 
15.204670203661877, 5.39486180610554e-08 
15.415846178712735, 2.460426359750626e-07 
15.627022153763596, 6.643634648746285e-08 
15.838198128814454, 3.667905863150842e-08 
16.049374103865315, 1.041273031597951e-08 
16.260550078916175, 3.5012458695233284e-08 
16.471726053967036, 1.3775650488211224e-08 
16.682902029017892, 1.4497629776512663e-08 
16.894078004068753, 8.7309328472281e-08 
17.10525397911961, 2.1565151095774217e-08 
17.31642995417047, 2.3568300362911388e-08 
17.52760592922133, 2.0489871548576404e-08 
17.73878190427219, 4.6758847158530875e-08 
17.949957879323048, 2.1970928224765337e-08 
18.161133854373908, 1.3231387786865737e-09 
18.37230982942477, 3.174395014876999e-09 
18.58348580447563, 1.2873544314494582e-08 
18.794661779526486, 7.328925733718409e-09 
19.005837754577346, 1.3469588484233885e-08 
19.217013729628206, 2.3785950561602664e-09 
19.428189704679067, 2.8870125152777454e-09 
19.639365679729924, 8.75743315818995e-09 
19.850541654780784, 2.0225110550287434e-08 
20.061717629831644, 1.2014627963176746e-08 
20.2728936048825, 1.3077714476551494e-08 
20.48406957993336, 9.597902281258264e-09 
20.695245554984222, 3.0991281814185295e-09 
20.906421530035082, 3.743774018713088e-09 
21.11759750508594, 3.1661099501727165e-08 
21.3287734801368, 1.6299702213858033e-08 
21.53994945518766, 1.2382100214724573e-09 
21.75112543023852, 3.132839459296447e-08 
21.962301405289377, 4.3258794563280613e-08 
22.173477380340238, 1.2337971789764067e-08 
22.384653355391098, 1.3954529183594992e-08 
22.59582933044196, 7.428515958958053e-08 
22.807005305492815, 4.8919258171505146e-08 
23.018181280543676, 2.2588029436328442e-08 
23.229357255594536, 3.434692543689506e-09 
23.440533230645396, 3.817941336678665e-08 
23.651709205696253, 2.5301843233499217e-08 
23.862885180747114, 2.294409238846377e-08 
24.074061155797974, 3.0792181946042506e-08 
24.28523713084883, 3.227159073410811e-09 
24.49641310589969, 3.828557188836047e-09 
24.70758908095055, 6.169755000703495e-08 
24.918765056001412, 9.79111690676401e-08 
25.12994103105227, 1.7565643503209326e-08 
25.34111700610313, 6.00536587961091e-08 
25.55229298115399, 9.455653483816328e-08 
25.76346895620485, 1.296093292002478e-07 
25.974644931255703, 1.490752835056581e-08 
26.185820906306564, 5.0061248684810746e-08 
26.396996881357424, 3.042639127203605e-08 
26.608172856408284, 5.77371217921357e-08 
26.81934883145914, 1.8664073725212823e-07 
27.03052480651, 7.718100588509173e-08 

FWH - Lz = 0.2
Strouhal number, PSD of SPL 
0.0, 0.7974007463043452 
0.21145940810455516, 1.4221174027095878 
0.4229188162091103, 1.172711644935059 
0.6343782243136655, 0.2539271330426525 
0.8458376324182206, 0.043522554623372844 
1.0572970405227757, 0.010533305891309748 
1.268756448627331, 0.027116276933525515 
1.480215856731886, 0.023221003381216337 
1.6916752648364413, 0.008576526582679506 
1.9031346729409964, 0.0057805360621360595 
2.1145940810455515, 0.002971002069438457 
2.3260534891501066, 0.0014307086954209545 
2.537512897254662, 0.0032678430338456605 
2.748972305359217, 0.010327057905021027 
2.960431713463772, 0.006097426251676006 
3.171891121568327, 0.00668057406342875 
3.3833505296728825, 0.023007453042874382 
3.5948099377774376, 0.002944667018541252 
3.8062693458819927, 0.004423547509523772 
4.017728753986548, 0.0014745109776403455 
4.229188162091103, 0.00016200521949451957 
4.440647570195658, 0.000332766428940156 
4.652106978300213, 0.00099091571088309 
4.863566386404768, 0.00019131782294286908 
5.075025794509324, 0.001054606974089464 
5.286485202613879, 0.0006880063125450644 
5.497944610718434, 0.0011987409924208616 
5.709404018822989, 0.0005785746179124936 
5.920863426927544, 0.00017371448422323052 
6.132322835032099, 0.00025804998726613787 
6.343782243136654, 0.00011095778086154777 
6.55524165124121, 0.00011741734746982425 
6.766701059345765, 0.00011668307446659779 
6.97816046745032, 9.211610183287137e-05 
7.189619875554875, 7.527001999755633e-05 
7.40107928365943, 7.364003621248598e-05 
7.6125386917639855, 4.983718056324161e-05 
7.823998099868541, 6.4273298647528e-05 
8.035457507973096, 0.00010176332444934834 
8.24691691607765, 1.4909236767802735e-05 
8.458376324182206, 1.9433347929592494e-05 
8.669835732286762, 3.393689206715391e-05 
8.881295140391316, 2.604715991516767e-05 
9.092754548495872, 5.6816848486964147e-05 
9.304213956600426, 1.2573219385723985e-05 
9.515673364704982, 6.1005350187400875e-06 
9.727132772809536, 5.367062612993706e-06 
9.938592180914092, 6.2467992704028245e-06 
10.150051589018648, 7.57562294537068e-06 
10.361510997123203, 2.3509591803015723e-06 
10.572970405227759, 1.5109947361564256e-06 
10.784429813332313, 1.0154977717798545e-06 
10.995889221436869, 7.460181177297926e-07 
11.207348629541423, 5.159319634268563e-06 
11.418808037645977, 1.4502558872308806e-05 
11.630267445750533, 4.261542410714637e-06 
11.841726853855087, 1.287323321267516e-06 
12.053186261959643, 7.888501505233257e-07 
12.264645670064198, 2.9090152256461007e-06 
12.476105078168754, 2.6307887373564314e-06 
12.687564486273308, 1.3398770545186394e-06 
12.899023894377864, 6.58287068142506e-07 
13.11048330248242, 1.7187181193596982e-06 
13.321942710586974, 2.7103976996963025e-07 
13.53340211869153, 4.0115007097296483e-07 
13.744861526796084, 3.5657451027085316e-07 
13.95632093490064, 1.659716815677242e-07 
14.167780343005195, 9.115950425210908e-08 
14.37923975110975, 1.166513429776264e-07 
14.590699159214306, 4.058981878674455e-07 
14.80215856731886, 1.7637758048742334e-06 
15.013617975423417, 4.716263679303336e-07 
15.225077383527971, 4.2228900206377347e-07 
15.436536791632527, 1.881531302974564e-07 
15.647996199737081, 6.33445168427309e-08 
15.859455607841635, 6.059028831340739e-08 
16.07091501594619, 8.412905806985165e-08 
16.282374424050747, 6.549615274916381e-08 
16.4938338321553, 4.720949993808882e-08 
16.705293240259856, 1.5548781034329096e-08 
16.91675264836441, 5.6099184649901855e-08 
17.128212056468968, 1.7918906632241714e-07 
17.339671464573524, 8.717174344916395e-08 
17.551130872678076, 3.398792331018525e-08 
17.762590280782632, 7.117545402225467e-08 
17.974049688887188, 5.138830089151835e-08 
18.185509096991744, 1.8688923764596883e-08 
18.396968505096297, 4.743797240060881e-08 
18.608427913200853, 5.8580733911230763e-08 
18.81988732130541, 5.605247715941455e-08 
19.031346729409965, 9.848891076072619e-09 
19.24280613751452, 5.810546880837358e-08 
19.454265545619073, 1.1290847297988941e-08 
19.66572495372363, 3.524316868110149e-08 
19.877184361828185, 1.2531359991654643e-08 
20.08864376993274, 7.332290032009503e-08 
20.300103178037297, 3.237600376730061e-08 
20.51156258614185, 1.3620609728455526e-08 
20.723021994246405, 5.15838922853652e-08 
20.93448140235096, 3.0400038797363246e-08 
21.145940810455517, 2.434274448460527e-08 
21.35740021856007, 2.1127496023061462e-08 
21.568859626664626, 5.399008273468939e-09 
21.78031903476918, 1.2008268583268092e-08 
21.991778442873738, 6.302566182596081e-09 
22.203237850978294, 1.8572481642178238e-08 
22.414697259082846, 2.458025455268914e-08 
22.6261566671874, 5.655964778575211e-09 
22.837616075291955, 4.26470926723242e-09 
23.04907548339651, 2.2780675656161196e-08 
23.260534891501067, 2.8702085663716166e-08 
23.47199429960562, 2.552804899121521e-08 
23.683453707710175, 1.2508810145848144e-08 
23.89491311581473, 5.68509651302886e-09 
24.106372523919287, 4.49473748217815e-09 
24.31783193202384, 1.1724847299215303e-08 
24.529291340128395, 1.5265484452788103e-08 
24.74075074823295, 1.8303050866684172e-08 
24.952210156337507, 3.2536392458235607e-08 
25.163669564442063, 3.2506266666970747e-09 
25.375128972546616, 1.246589490433019e-08 
25.586588380651172, 8.135576361791718e-09 
25.798047788755728, 9.504835252505003e-09 
26.009507196860284, 1.0380235343002433e-08 
26.22096660496484, 1.4515586694522016e-08 
26.432426013069392, 6.231244406656029e-09 
26.643885421173948, 1.1011008018772893e-08 
26.855344829278504, 6.567296736650377e-09 
27.06680423738306, 8.333297146956821e-09 
27.278263645487616, 3.0140219602476305e-09 
27.48972305359217, 1.4444243514787293e-08 
27.701182461696725, 6.144617970093021e-09 

FWH - Lz = 1.0
Strouhal number, PSD of SPL 
0.0, 0.8316339481909675 
0.2114839414024732, 1.4487964844450354 
0.4229678828049464, 1.2041077044800508 
0.6344518242074196, 0.26310820951389513 
0.8459357656098928, 0.04459858835161369 
1.057419707012366, 0.010768602231755344 
1.2689036484148393, 0.027487502938669126 
1.4803875898173124, 0.023082860029057482 
1.6918715312197856, 0.008692462780185307 
1.903355472622259, 0.005926620849034045 
2.114839414024732, 0.0030439993926087926 
2.3263233554272054, 0.0014640991058527725 
2.5378072968296785, 0.003231014729887174 
2.7492912382321517, 0.010409167225132354 
2.960775179634625, 0.00617303738847541 
3.1722591210370985, 0.006837103040751892 
3.3837430624395712, 0.023436776457800436 
3.5952270038420444, 0.002993378160530521 
3.806710945244518, 0.004522681954898154 
4.018194886646991, 0.0014989933185564199 
4.229678828049464, 0.00016789020193715777 
4.441162769451937, 0.0003405496641693188 
4.652646710854411, 0.0010124288473553698 
4.864130652256884, 0.0001857790679613746 
5.075614593659357, 0.0010574617450089345 
5.28709853506183, 0.0006653433947891214 
5.498582476464303, 0.0011852843807925253 
5.710066417866777, 0.0005530605435697121 
5.92155035926925, 0.00017008635691442337 
6.133034300671723, 0.00024265086997635885 
6.344518242074197, 0.00010607326943620856 
6.55600218347667, 0.00011269562600372041 
6.7674861248791425, 0.0001156113059424054 
6.978970066281616, 8.8172141521052e-05 
7.190454007684089, 7.568648345966655e-05 
7.401937949086562, 7.122898936138275e-05 
7.613421890489036, 4.823154062342924e-05 
7.824905831891509, 6.247919644238524e-05 
8.036389773293982, 9.526671197139875e-05 
8.247873714696455, 1.3389189725294455e-05 
8.459357656098929, 1.8075046709943414e-05 
8.670841597501402, 3.0952787703439284e-05 
8.882325538903874, 2.4616449417897766e-05 
9.093809480306348, 5.2568674015152185e-05 
9.305293421708821, 1.1388094803012419e-05 
9.516777363111295, 5.514703916593711e-06 
9.728261304513769, 4.5590383170817385e-06 
9.939745245916242, 5.80528687373954e-06 
10.151229187318714, 6.392343509642371e-06 
10.362713128721186, 1.8509211176812656e-06 
10.57419707012366, 1.3248221644284516e-06 
10.785681011526133, 9.073674382289486e-07 
10.997164952928607, 6.634874598841085e-07 
11.20864889433108, 4.630823571782262e-06 
11.420132835733554, 1.24847697413342e-05 
11.631616777136026, 3.6854511987764983e-06 
11.8431007185385, 1.0709261696172724e-06 
12.054584659940973, 6.633682198705133e-07 
12.266068601343447, 2.522718930598161e-06 
12.47755254274592, 2.3357870851403133e-06 
12.689036484148394, 1.1821416286931352e-06 
12.900520425550866, 6.246954455536972e-07 
13.11200436695334, 1.3511596466769725e-06 
13.323488308355811, 1.8190579224090814e-07 
13.534972249758285, 3.108409646211804e-07 
13.746456191160759, 2.721924751709882e-07 
13.957940132563232, 1.3851319563725458e-07 
14.169424073965706, 6.849993564532413e-08 
14.380908015368178, 9.792403363065965e-08 
14.592391956770651, 3.2178085045270123e-07 
14.803875898173125, 1.3552540338330084e-06 
15.015359839575598, 3.307774731035448e-07 
15.226843780978072, 3.628567129510624e-07 
15.438327722380546, 1.2872660596186527e-07 
15.649811663783018, 3.952652078684765e-08 
15.861295605185491, 6.166386233784954e-08 
16.072779546587963, 4.313676714239549e-08 
16.284263487990437, 4.896108442739399e-08 
16.49574742939291, 4.575183374905484e-08 
16.707231370795384, 1.3825976565327664e-08 
16.918715312197858, 5.026387329280059e-08 
17.13019925360033, 9.87808882919735e-08 
17.341683195002805, 3.859798362668306e-08 
17.55316713640528, 2.3501369259063735e-08 
17.76465107780775, 3.1899035412274574e-08 
17.976135019210222, 1.2748289555653437e-08 
18.187618960612696, 9.512036543818296e-09 
18.39910290201517, 3.9087887443100146e-08 
18.610586843417643, 4.278789196125296e-08 
18.822070784820117, 3.269386814826468e-08 
19.03355472622259, 7.959555449958035e-09 
19.24503866762506, 2.8652526259069973e-08 
19.456522609027537, 8.819521232866457e-09 
19.668006550430007, 1.2562989485207203e-08 
19.879490491832485, 8.976423039886078e-09 
20.090974433234955, 5.6895406636362e-08 
20.30245837463743, 2.5551493176909723e-08 
20.513942316039902, 9.540194811230599e-09 
20.725426257442372, 1.720682397442966e-08 
20.93691019884485, 1.4857958888759421e-08 
21.14839414024732, 1.5212082211730712e-08 
21.359878081649796, 1.3732710498617948e-08 
21.571362023052266, 3.737058565240997e-09 
21.78284596445474, 9.8053767975331e-09 
21.994329905857214, 1.9598367157159563e-09 
22.205813847259687, 6.39545977459441e-09 
22.41729778866216, 8.274500909222039e-09 
22.628781730064635, 2.1954266133598457e-09 
22.840265671467108, 2.555045291597898e-09 
23.051749612869582, 7.138651818932118e-09 
23.263233554272052, 1.1994973002896924e-08 
23.47471749567453, 6.230074603512052e-09 
23.686201437077, 1.3004755502953248e-09 
23.897685378479473, 7.564725456650812e-10 
24.109169319881946, 3.1894223346078263e-09 
24.32065326128442, 6.185002363497962e-09 
24.532137202686894, 2.796676784276332e-09 
24.743621144089364, 6.396796275489132e-09 
24.95510508549184, 6.1231253485965846e-09 
25.16658902689431, 1.7876770973008417e-09 
25.378072968296788, 2.0741542717252673e-09 
25.589556909699258, 5.959103463776674e-10 
25.80104085110173, 1.97232976266313e-09 
26.012524792504205, 4.4511566861698544e-09 
26.22400873390668, 2.5870836714050475e-09 
26.435492675309153, 2.321960806670482e-09 
26.646976616711623, 3.0622436326950713e-09 
26.8584605581141, 6.730183813986742e-10 
27.06994449951657, 5.071823514358502e-10 
27.281428440919044, 1.1964253017361803e-09 
27.492912382321517, 1.3869737004304749e-09 
27.70439632372399, 9.056164214174527e-10 

FWH - Lz = 3.0
Strouhal number, PSD of SPL 
0.0, 1.921300733716678 
0.2116871262247031, 1.6511871040408346 
0.4233742524494062, 1.3952279706577175 
0.6350613786741093, 0.3346485590900454 
0.8467485048988124, 0.054159289494282455 
1.0584356311235155, 0.009811347228436925 
1.2701227573482186, 0.02492095179074073 
1.4818098835729216, 0.025197763803699806 
1.6934970097976247, 0.0037315369889956867 
1.9051841360223278, 0.006168089880628915 
2.116871262247031, 0.0025996143918832503 
2.328558388471734, 0.00137448982582244 
2.540245514696437, 0.0030160994292366535 
2.75193264092114, 0.011952022999586242 
2.9636197671458433, 0.007110530451904461 
3.1753068933705464, 0.009226722251983914 
3.3869940195952495, 0.02099254725297676 
3.5986811458199526, 0.002903419196236764 
3.8103682720446557, 0.005496906776386658 
4.022055398269359, 0.0015793211487009993 
4.233742524494062, 0.00010077534903093737 
4.445429650718765, 0.0005037448480008028 
4.657116776943468, 0.000514960890475021 
4.868803903168171, 7.791039634716489e-05 
5.080491029392874, 0.0004273186684681561 
5.292178155617578, 0.00017368532023415766 
5.50386528184228, 0.0003030600345367807 
5.7155524080669835, 0.00011536596477500442 
5.927239534291687, 4.167139650003299e-05 
6.13892666051639, 5.662105886962297e-05 
6.350613786741093, 5.597632200686052e-05 
6.562300912965796, 1.9739607801694925e-05 
6.773988039190499, 4.499093307232576e-05 
6.985675165415202, 5.33245968523299e-06 
7.197362291639905, 4.166657355777425e-05 
7.409049417864608, 1.035012987333545e-05 
7.620736544089311, 4.564474080077524e-06 
7.832423670314014, 7.516694431187091e-06 
8.044110796538718, 6.460844083185545e-06 
8.25579792276342, 2.3050699825605405e-06 
8.467485048988124, 4.150140967754218e-06 
8.679172175212827, 3.1317590105607917e-06 
8.89085930143753, 6.304407312260781e-06 
9.102546427662233, 1.0724192893244227e-05 
9.314233553886936, 1.3213141931659993e-06 
9.52592068011164, 1.1336056615150656e-06 
9.737607806336342, 1.2018424973155983e-06 
9.949294932561045, 2.1177177114229554e-06 
10.160982058785748, 1.365508004592043e-06 
10.372669185010452, 7.506973222379532e-08 
10.584356311235156, 1.58875392552638e-07 
10.796043437459858, 9.898583767427318e-08 
11.00773056368456, 1.6109185877280063e-07 
11.219417689909264, 3.431721537524236e-07 
11.431104816133967, 9.021740505321423e-07 
11.64279194235867, 1.4243871469829816e-07 
11.854479068583373, 6.03405510516124e-08 
12.066166194808076, 2.1471214888696373e-07 
12.27785332103278, 1.20605627176521e-07 
12.489540447257482, 3.410105485193102e-07 
12.701227573482186, 9.976672933415225e-08 
12.912914699706889, 1.2646638626742126e-07 
13.124601825931592, 1.7666286221753326e-07 
13.336288952156295, 3.7114101811743893e-08 
13.547976078380998, 1.1758292232106614e-08 
13.759663204605701, 2.630161951379437e-08 
13.971350330830404, 4.7349015420995397e-08 
14.183037457055107, 1.2771536214617432e-08 
14.39472458327981, 1.0071009803045654e-08 
14.606411709504513, 6.079758851787352e-08 
14.818098835729216, 2.085475973808377e-07 
15.02978596195392, 3.3365399969769536e-08 
15.241473088178623, 3.4402500636088974e-08 
15.453160214403328, 1.3315423030768683e-08 
15.664847340628029, 4.166119290898867e-09 
15.876534466852732, 1.7995707960073845e-08 
16.088221593077435, 5.862408945988272e-09 
16.299908719302138, 4.206598872365041e-08 
16.51159584552684, 2.5219228287079913e-08 
16.723282971751544, 2.0651530721678285e-09 
16.934970097976247, 4.826290771504129e-09 
17.14665722420095, 1.0256558358819368e-08 
17.358344350425654, 4.0194015628149005e-09 
17.570031476650357, 7.341260284490519e-09 
17.78171860287506, 3.5499693116452993e-10 
17.993405729099763, 2.3867582848590863e-09 
18.205092855324466, 2.602751779546742e-09 
18.416779981549166, 1.9218609229329287e-09 
18.628467107773872, 6.762408015106076e-09 
18.840154233998575, 4.281391650057164e-09 
19.05184136022328, 2.4256418324429394e-09 
19.26352848644798, 2.6218391090239385e-09 
19.475215612672685, 1.2795267982618152e-09 
19.686902738897388, 1.2271145910028482e-09 
19.89858986512209, 2.818521529669716e-09 
20.110276991346794, 2.1061348468828244e-09 
20.321964117571497, 1.0290403663089387e-09 
20.5336512437962, 5.044689814125412e-09 
20.745338370020903, 1.3577467350404384e-09 
20.957025496245606, 8.584430804837151e-10 
21.168712622470313, 1.847353587158963e-09 
21.380399748695012, 1.6246718268752367e-09 
21.592086874919715, 8.096178311151063e-10 
21.80377400114442, 9.657223691645503e-10 
22.01546112736912, 2.2839463987065872e-10 
22.227148253593825, 3.4052591769091083e-10 
22.438835379818528, 3.324742369826012e-10 
22.65052250604323, 6.407125124520211e-10 
22.862209632267934, 9.589345261088585e-10 
23.073896758492637, 3.1004627510273747e-10 
23.28558388471734, 3.8094816454619895e-10 
23.497271010942043, 1.452394100839063e-10 
23.708958137166746, 2.935837554020839e-10 
23.92064526339145, 2.0455528428036318e-10 
24.132332389616153, 4.7225877414210084e-11 
24.344019515840856, 7.366517583607855e-10 
24.55570664206556, 1.3715200184950764e-10 
24.767393768290262, 6.022871388362039e-10 
24.979080894514965, 1.6671018115923271e-10 
25.190768020739668, 6.851687406560357e-10 
25.40245514696437, 1.8028805448967963e-10 
25.614142273189074, 3.5356065376659403e-10 
25.825829399413777, 3.9987538406022163e-10 
26.037516525638484, 3.035135232608169e-10 
26.249203651863183, 2.2053134004823777e-10 
26.460890778087887, 4.675143216291275e-10 
26.67257790431259, 1.0471508991685906e-09 
26.884265030537293, 3.4696693537564633e-10 
27.095952156761996, 2.8480070298856866e-10 
27.3076392829867, 7.109520188393445e-10 
27.519326409211402, 5.114196615663432e-10 
27.731013535436105, 4.302826109271055e-10 

FWH - Lz = 5.0
Strouhal number, PSD of SPL 
0.0, 0.7689142105728425 
0.2112732509870235, 0.9304301893155635 
0.422546501974047, 0.930936709561656 
0.6338197529610705, 0.22124420351893506 
0.845093003948094, 0.03914524774730275 
1.0563662549351174, 0.007964044854987501 
1.267639505922141, 0.020408400225662766 
1.4789127569091645, 0.03199416417735295 
1.690186007896188, 0.005467451788492294 
1.9014592588832115, 0.006104832917807279 
2.1127325098702348, 0.0026343424441244417 
2.324005760857258, 0.002492833399200171 
2.535279011844282, 0.0026937806060841844 
2.7465522628313055, 0.012394768399880067 
2.957825513818329, 0.008313417324002004 
3.1690987648053524, 0.007403700205758218 
3.380372015792376, 0.013045594818026807 
3.5916452667793997, 0.002178743349825048 
3.802918517766423, 0.0033575210592903357 
4.014191768753446, 0.0008127257725110235 
4.2254650197404695, 0.00010777185832725002 
4.436738270727493, 0.00024318840974201858 
4.648011521714516, 0.0002442581278622341 
4.859284772701541, 6.0253560212556995e-05 
5.070558023688564, 0.0003498073580142077 
5.2818312746755876, 0.00017528278920546058 
5.493104525662611, 0.0002833242815206823 
5.704377776649634, 0.00010972070112415468 
5.915651027636658, 4.350698105105419e-05 
6.126924278623681, 5.0437967108707765e-05 
6.338197529610705, 5.262350958395622e-05 
6.549470780597728, 3.629301742263153e-05 
6.760744031584752, 3.3541618509230014e-05 
6.972017282571776, 1.272756378825495e-05 
7.183290533558799, 3.069173174760269e-05 
7.394563784545823, 1.372556014044877e-05 
7.605837035532846, 5.666305870412008e-06 
7.817110286519869, 6.130292097806156e-06 
8.028383537506892, 4.183270571758928e-06 
8.239656788493916, 1.0023373946050238e-06 
8.450930039480939, 3.8645785966400936e-06 
8.662203290467962, 4.281459519226331e-06 
8.873476541454986, 4.112357154187409e-06 
9.08474979244201, 7.5427529429799966e-06 
9.296023043429033, 9.265251470059113e-07 
9.507296294416056, 5.136948263030018e-07 
9.718569545403081, 4.7523559496256895e-07 
9.929842796390105, 2.2542701121414703e-06 
10.141116047377128, 5.975783211905479e-07 
10.352389298364152, 2.0745457049662926e-07 
10.563662549351175, 1.055083961985238e-07 
10.774935800338199, 1.6559300472891305e-07 
10.986209051325222, 2.6895831095538077e-08 
11.197482302312245, 4.3305310114355213e-07 
11.408755553299269, 8.298053450586023e-07 
11.620028804286294, 7.788771764006535e-08 
11.831302055273316, 1.0135191904687319e-07 
12.04257530626034, 2.989739342086786e-07 
12.253848557247363, 1.0995831739985827e-07 
12.465121808234386, 2.0178181361665085e-07 
12.67639505922141, 1.4443918700063533e-07 
12.887668310208433, 2.4778552952661042e-08 
13.098941561195456, 5.4495921918370855e-08 
13.31021481218248, 2.410773614390507e-08 
13.521488063169503, 1.344790669535329e-08 
13.732761314156527, 2.6479648763735e-08 
13.944034565143552, 1.8232538373580437e-08 
14.155307816130575, 1.1875883780916683e-08 
14.366581067117599, 9.77304487706943e-09 
14.577854318104622, 2.611829432913771e-08 
14.789127569091645, 1.0443228929153514e-07 
15.000400820078669, 1.3222172900914769e-08 
15.211674071065692, 2.1357367041032048e-08 
15.422947322052714, 8.542819354018091e-09 
15.634220573039737, 1.0940952214512935e-08 
15.84549382402676, 2.0719314098782312e-08 
16.056767075013784, 3.5892101068739237e-09 
16.268040326000808, 2.5799458559335135e-08 
16.47931357698783, 1.882718015635241e-08 
16.690586827974855, 2.906594381811338e-09 
16.901860078961878, 3.337545306901174e-09 
17.1131333299489, 3.509503748320492e-09 
17.324406580935925, 4.279648997657295e-09 
17.53567983192295, 3.6873535922007473e-09 
17.74695308290997, 1.940496299702244e-10 
17.958226333896995, 3.831784881975956e-10 
18.16949958488402, 3.84283120535697e-09 
18.380772835871042, 6.322234781153453e-09 
18.592046086858065, 3.3646348504295976e-09 
18.80331933784509, 2.00468081800731e-09 
19.014592588832112, 6.605012663123601e-10 
19.22586583981914, 4.21089664867783e-09 
19.437139090806163, 1.860238532414415e-10 
19.648412341793186, 3.524004200851235e-09 
19.85968559278021, 1.0774737559249482e-10 
20.070958843767233, 2.582941061536423e-09 
20.282232094754256, 1.6002707406399519e-09 
20.49350534574128, 2.0552024998667007e-09 
20.704778596728303, 5.589826534750889e-10 
20.916051847715327, 7.358245036602174e-10 
21.12732509870235, 2.4048898654167833e-09 
21.338598349689374, 2.2398579290912253e-09 
21.549871600676397, 1.9645862200357696e-09 
21.76114485166342, 6.002136680601025e-10 
21.972418102650444, 4.871076440061054e-10 
22.183691353637467, 7.228761268024185e-10 
22.39496460462449, 1.6566274973486383e-09 
22.606237855611514, 1.561778219334699e-10 
22.817511106598538, 1.1175816618749946e-09 
23.02878435758556, 2.2629081417974929e-10 
23.240057608572588, 2.0474625642747475e-09 
23.45133085955961, 3.250196075102354e-10 
23.66260411054663, 1.0391553457107936e-09 
23.873877361533655, 1.9438486348232876e-10 
24.08515061252068, 7.089286928941945e-10 
24.2964238635077, 1.2641278780261174e-09 
24.507697114494725, 5.830810218731725e-10 
24.71897036548175, 1.8210531238540337e-09 
24.930243616468772, 3.9050025340840317e-10 
25.141516867455795, 1.0376266619658721e-09 
25.35279011844282, 4.0471687939937416e-10 
25.564063369429842, 7.747771013343733e-10 
25.775336620416866, 1.8474907881091065e-10 
25.98660987140389, 8.481081275767439e-10 
26.197883122390913, 9.966567498032461e-10 
26.409156373377936, 2.1683087696791255e-10 
26.62042962436496, 1.1627779564831831e-09 
26.831702875351983, 1.6618407770022396e-10 
27.042976126339006, 9.554644765472113e-10 
27.25424937732603, 6.01884286760733e-10 
27.465522628313053, 1.985698045664642e-09 
27.67679587930008, 5.375652228312609e-11 
27.888069130287104, 4.49589466051333e-10 

FWH - Lz = 7.0
Strouhal number, PSD of SPL 
0.0, 0.1983622130302213 
0.2118181802164722, 0.3628512979578281 
0.4236363604329444, 0.344063109495798 
0.6354545406494166, 0.11768153643692503 
0.8472727208658888, 0.04005557782852612 
1.059090901082361, 0.015469375923912124 
1.2709090812988333, 0.029021970351438164 
1.4827272615153055, 0.025184011560064216 
1.6945454417317776, 0.0043407650447490065 
1.9063636219482498, 0.0055552978610734485 
2.118181802164722, 0.0028002503691729763 
2.329999982381194, 0.0013023803640307976 
2.5418181625976666, 0.0037593521691958614 
2.7536363428141386, 0.008896655600651369 
2.965454523030611, 0.004173110791968722 
3.1772727032470827, 0.0036572685457892085 
3.389090883463555, 0.00703307063547332 
3.6009090636800276, 0.0011687972758508698 
3.8127272438964996, 0.0022234040931836197 
4.024545424112972, 0.0008290007667506412 
4.236363604329444, 0.0001793153508362186 
4.448181784545916, 0.0002538168970866698 
4.659999964762388, 0.0002386135542838761 
4.871818144978861, 9.814506540544011e-05 
5.083636325195333, 0.00021799732432944575 
5.295454505411805, 0.00016736364987791045 
5.507272685628277, 0.0001875103518075877 
5.719090865844749, 8.421979836662288e-05 
5.930909046061222, 5.63495338857282e-05 
6.142727226277694, 6.115574598666095e-05 
6.354545406494165, 6.277606104524836e-05 
6.566363586710638, 3.8779124850136586e-05 
6.77818176692711, 1.9023839865711012e-05 
6.989999947143583, 8.979227835719791e-06 
7.201818127360055, 2.839784226824743e-05 
7.413636307576526, 1.717275437055071e-05 
7.625454487792999, 1.2043975263469055e-05 
7.837272668009471, 7.887622798777539e-06 
8.049090848225944, 4.0265598171119345e-06 
8.260909028442416, 5.374952011441983e-07 
8.472727208658888, 1.3495636979036176e-06 
8.68454538887536, 1.3739536258094932e-06 
8.896363569091832, 2.9939684472200948e-06 
9.108181749308304, 6.4439322575525245e-06 
9.319999929524776, 1.576442343267019e-06 
9.53181810974125, 2.2340373279881635e-07 
9.743636289957722, 8.551950055157058e-07 
9.955454470174194, 2.1798775886862565e-06 
10.167272650390666, 5.781529516863468e-07 
10.379090830607137, 3.379714568254426e-07 
10.59090901082361, 2.827579400225181e-07 
10.802727191040082, 1.1998070673317993e-07 
11.014545371256554, 5.1901895480878855e-08 
11.226363551473026, 4.4082297332451853e-07 
11.438181731689498, 6.215521398046802e-07 
11.64999991190597, 1.3250627274742083e-07 
11.861818092122444, 4.604871788004367e-08 
12.073636272338916, 2.738554397464365e-07 
12.285454452555388, 1.421557825797554e-07 
12.497272632771859, 1.756396467230592e-07 
12.70909081298833, 1.063560050369534e-07 
12.920908993204804, 5.959994499398867e-08 
13.132727173421276, 1.3127446491142223e-07 
13.344545353637749, 7.354129185962255e-08 
13.55636353385422, 3.020453957113937e-08 
13.768181714070693, 4.165249152926097e-08 
13.979999894287166, 2.1595807809605293e-08 
14.191818074503638, 2.286425989484834e-08 
14.40363625472011, 1.091607380468183e-08 
14.615454434936582, 5.074774089330098e-08 
14.827272615153053, 1.3338445390122649e-07 
15.039090795369527, 1.7272896643123376e-08 
15.250908975585999, 1.6849296261628684e-08 
15.46272715580247, 1.539519483574208e-08 
15.674545336018943, 7.660981160954081e-09 
15.886363516235415, 1.2649139893930944e-08 
16.09818169645189, 2.8662046098432033e-09 
16.30999987666836, 1.2550498768959902e-08 
16.521818056884833, 7.129727765290258e-09 
16.733636237101305, 3.098675547033959e-09 
16.945454417317777, 3.1756142843978596e-09 
17.15727259753425, 5.05487688721536e-09 
17.36909077775072, 3.6627001898808107e-09 
17.580908957967193, 2.4364415722581783e-09 
17.792727138183665, 1.8878382884758478e-09 
18.004545318400137, 6.409866097342005e-10 
18.21636349861661, 8.401817554571513e-10 
18.42818167883308, 1.6084886855551159e-09 
18.639999859049553, 3.3268815561802354e-09 
18.851818039266025, 1.3829748638424872e-09 
19.0636362194825, 1.004828013169882e-09 
19.275454399698972, 1.0808073134114534e-09 
19.487272579915444, 4.342084500084885e-10 
19.699090760131917, 5.574600689165821e-10 
19.91090894034839, 3.0901127070437873e-09 
20.12272712056486, 4.829652634490385e-09 
20.334545300781333, 1.56150395503377e-09 
20.5463634809978, 3.829952046867611e-09 
20.758181661214273, 1.623586990313379e-09 
20.969999841430745, 1.4433676552213504e-09 
21.18181802164722, 6.255524914451746e-10 
21.393636201863693, 1.6201122690864947e-09 
21.605454382080165, 8.646121628548659e-10 
21.817272562296637, 1.0693515972370153e-09 
22.02909074251311, 5.595709823116573e-10 
22.24090892272958, 1.1491450050521941e-10 
22.452727102946053, 6.468177098098552e-11 
22.664545283162525, 4.627521743842724e-10 
22.876363463378997, 5.799017802149385e-10 
23.08818164359547, 8.233942637784044e-10 
23.29999982381194, 6.297999842205432e-10 
23.511818004028417, 6.644614646525037e-11 
23.72363618424489, 8.219563369702366e-11 
23.93545436446136, 3.5836579324470326e-10 
24.147272544677833, 3.846769787097391e-10 
24.359090724894305, 2.0626523179405906e-10 
24.570908905110777, 2.5400836774046595e-10 
24.78272708532725, 3.4628041496180386e-10 
24.994545265543717, 8.00756441524579e-11 
25.20636344576019, 4.6127611914963777e-10 
25.41818162597666, 5.147941853230742e-10 
25.629999806193137, 3.3920112138477225e-11 
25.84181798640961, 2.168297678546792e-10 
26.05363616662608, 9.627942017102383e-11 
26.265454346842553, 2.2364981531116798e-10 
26.477272527059025, 1.5116021394783934e-10 
26.689090707275497, 5.234428617826574e-10 
26.90090888749197, 3.597732886787808e-11 
27.11272706770844, 9.42220614661516e-11 
27.324545247924913, 1.777302075742392e-10 
27.536363428141385, 1.5282648775403983e-10 
27.748181608357857, 3.880700789384148e-11 
27.959999788574333, 7.806533229646824e-11 

FWH - Lz = 9.0
Strouhal number, PSD of SPL 
0.0, 0.14092480380219716 
0.21168770983630308, 0.8977004758714067 
0.42337541967260617, 0.5796185528867 
0.6350631295089093, 0.11539483418128056 
0.8467508393452123, 0.030306613067163927 
1.0584385491815154, 0.011341721103009902 
1.2701262590178186, 0.03951653964897847 
1.4818139688541216, 0.041335325846884 
1.6935016786904247, 0.003716251056011155 
1.905189388526728, 0.01367215475687971 
2.1168770983630307, 0.0025613668333061834 
2.328564808199334, 0.0010885381737716882 
2.5402525180356372, 0.003572724630504761 
2.7519402278719403, 0.008221970565478439 
2.9636279377082433, 0.004283317710815126 
3.1753156475445463, 0.005085440032380359 
3.3870033573808493, 0.01039828024324714 
3.598691067217153, 0.001988216301268887 
3.810378777053456, 0.003963042641381302 
4.022066486889758, 0.000913633724783404 
4.2337541967260615, 9.806515726359523e-05 
4.4454419065623645, 0.0001272265040413032 
4.657129616398668, 0.00013783661901903965 
4.868817326234971, 8.744597042447883e-05 
5.0805050360712745, 0.00030415692644767696 
5.2921927459075775, 0.0002443199250604835 
5.5038804557438805, 0.0001762425820343577 
5.715568165580183, 6.827972964690121e-05 
5.927255875416487, 5.7280804831206265e-05 
6.13894358525279, 6.975444523670589e-05 
6.350631295089093, 4.628448188960099e-05 
6.562319004925396, 4.140824996058524e-05 
6.774006714761699, 1.8751263091151536e-05 
6.985694424598002, 7.999527155192844e-06 
7.197382134434306, 3.0378874206355292e-05 
7.409069844270609, 1.8241825572446716e-05 
7.620757554106912, 1.4731156887351445e-05 
7.832445263943215, 1.0940173788376317e-05 
8.044132973779517, 4.094607664151918e-06 
8.25582068361582, 5.369368809606733e-07 
8.467508393452123, 2.859895319956893e-06 
8.679196103288428, 2.7441606003392097e-06 
8.890883813124729, 2.1415097001397907e-06 
9.102571522961032, 5.984473120153234e-06 
9.314259232797337, 1.5362292849203135e-06 
9.525946942633638, 2.2249587532579019e-07 
9.737634652469943, 6.818135633218421e-07 
9.949322362306244, 2.1364020926668834e-06 
10.161010072142549, 9.104048716909865e-07 
10.37269778197885, 3.2727923349856907e-07 
10.584385491815155, 1.5626311254274926e-07 
10.796073201651458, 7.923967919829333e-08 
11.007760911487761, 5.353298131468676e-08 
11.219448621324064, 3.742865280343381e-07 
11.431136331160365, 6.575552274880191e-07 
11.64282404099667, 1.5582021180362598e-07 
11.854511750832973, 3.762827206547567e-08 
12.066199460669276, 2.346405187983738e-07 
12.27788717050558, 1.884301769539024e-07 
12.489574880341882, 2.389027563718098e-07 
12.701262590178185, 1.0677359621737508e-07 
12.91295030001449, 6.622839954772326e-08 
13.124638009850791, 1.5077795902200503e-07 
13.336325719687096, 6.347828338219756e-08 
13.548013429523397, 1.8801665331223153e-08 
13.7597011393597, 4.154603634546252e-08 
13.971388849196003, 3.337968928901857e-08 
14.183076559032306, 2.1362119579410358e-08 
14.394764268868611, 1.3437467022993177e-08 
14.606451978704913, 5.403412801514562e-08 
14.818139688541217, 1.4497304273819157e-07 
15.029827398377519, 2.3805075847699917e-08 
15.241515108213823, 1.8541994878323072e-08 
15.453202818050125, 1.7971273679963243e-08 
15.66489052788643, 3.298218144571978e-09 
15.876578237722732, 7.240783745179979e-09 
16.088265947559034, 8.004555084471338e-09 
16.29995365739534, 1.9414144667954403e-08 
16.51164136723164, 1.0683325995208427e-08 
16.723329077067945, 4.7174155255495935e-09 
16.935016786904246, 5.3193186946759126e-09 
17.14670449674055, 5.557973606077684e-09 
17.358392206576855, 1.6548369750082829e-09 
17.570079916413157, 1.0626939951035596e-09 
17.781767626249458, 2.4637785523410255e-10 
17.993455336085763, 1.2264055929418276e-09 
18.205143045922064, 6.789642972862042e-10 
18.41683075575837, 2.9610469473637358e-09 
18.628518465594674, 4.862737187145108e-09 
18.840206175430975, 2.5254014271482687e-09 
19.051893885267276, 1.3191443866550059e-09 
19.26358159510358, 1.4458996826096557e-09 
19.475269304939886, 1.4281748429998643e-10 
19.686957014776187, 1.0698368203931178e-09 
19.89864472461249, 1.374763761148828e-09 
20.110332434448797, 2.108345162903512e-09 
20.322020144285098, 1.818712722436767e-09 
20.5337078541214, 2.4839121475731425e-09 
20.7453955639577, 6.262875154016748e-10 
20.957083273794005, 1.8094185246100048e-10 
21.16877098363031, 5.215683247515919e-10 
21.38045869346661, 9.192890529215807e-10 
21.592146403302916, 1.0488903432324997e-10 
21.803834113139217, 1.0462813365348215e-09 
22.015521822975522, 3.9927189886388614e-10 
22.227209532811827, 6.585827145626603e-10 
22.438897242648128, 9.045998452002021e-10 
22.65058495248443, 4.009861480156724e-10 
22.86227266232073, 4.724418559586351e-10 
23.07396037215704, 3.3147101074523984e-10 
23.28564808199334, 7.173358753815049e-10 
23.49733579182964, 5.198480381867906e-10 
23.709023501665946, 8.675863216816e-11 
23.92071121150225, 2.029770445515153e-10 
24.132398921338552, 5.450308524539899e-10 
24.344086631174854, 3.4466658780086214e-10 
24.55577434101116, 9.911325579136907e-11 
24.767462050847463, 6.832539340172793e-10 
24.979149760683764, 7.59219252677621e-10 
25.19083747052007, 4.2119224523895314e-10 
25.40252518035637, 1.3101585515725432e-10 
25.614212890192672, 1.1479926195747186e-10 
25.82590060002898, 1.9251583176606533e-10 
26.03758830986528, 4.359625814864032e-10 
26.249276019701583, 8.315382309462267e-10 
26.460963729537884, 3.4734598195297857e-10 
26.672651439374192, 2.3686131737948353e-10 
26.884339149210494, 1.2696363038776499e-10 
27.096026859046795, 5.324471494119319e-10 
27.3077145688831, 6.493997810041017e-10 
27.5194022787194, 1.0665560735624534e-09 
27.731089988555706, 6.727671854545399e-10 
27.942777698392007, 1.5305308765476503e-10 

FWH - Lz = 11.0
Strouhal number, PSD of SPL 
0.0, 0.1342271050880232 
0.2116570645450265, 0.740227489068283 
0.423314129090053, 0.41166995457580297 
0.6349711936350796, 0.0762322766747519 
0.846628258180106, 0.02063969802239219 
1.0582853227251325, 0.010333586851769024 
1.2699423872701592, 0.0265412931033066 
1.4815994518151856, 0.039318854095428464 
1.693256516360212, 0.003990379690214754 
1.9049135809052384, 0.008971396014102049 
2.116570645450265, 0.0025303150909226782 
2.3282277099952915, 0.0007889846539140584 
2.5398847745403184, 0.002958777363223097 
2.7515418390853448, 0.006499605821274013 
2.963198903630371, 0.0041476412796634075 
3.1748559681753976, 0.004381264617872334 
3.386513032720424, 0.007150639124649806 
3.5981700972654505, 0.0014105355217142132 
3.809827161810477, 0.00234462897551523 
4.021484226355503, 0.0007311709072932955 
4.23314129090053, 0.00016876418002488588 
4.444798355445557, 0.00010725125741815956 
4.656455419990583, 0.00017403620916250903 
4.86811248453561, 7.39865309568933e-05 
5.079769549080637, 0.0002199615174359708 
5.291426613625663, 0.00019870518163707054 
5.5030836781706896, 0.00017866532286798468 
5.7147407427157155, 7.30459888404664e-05 
5.926397807260742, 4.431034585711728e-05 
6.138054871805768, 3.6890470779094305e-05 
6.349711936350795, 3.286464168444263e-05 
6.561369000895821, 3.0240952243112326e-05 
6.773026065440848, 1.529908429553159e-05 
6.984683129985875, 1.066442391929372e-05 
7.196340194530901, 1.9558426852131317e-05 
7.407997259075928, 1.3874186435240216e-05 
7.619654323620954, 1.0109081988288762e-05 
7.831311388165981, 6.57728340862308e-06 
8.042968452711007, 3.2132672623881036e-06 
8.254625517256034, 4.788904267712174e-07 
8.46628258180106, 1.3001110914297976e-06 
8.677939646346088, 2.215816684055954e-06 
8.889596710891114, 1.89986038575218e-06 
9.10125377543614, 4.666789798680927e-06 
9.312910839981166, 1.3326269816536785e-06 
9.524567904526194, 2.1828213211897065e-07 
9.73622496907122, 5.071927265894986e-07 
9.947882033616246, 1.5275877882392054e-06 
10.159539098161273, 4.976618604528582e-07 
10.3711961627063, 1.9794008623483033e-07 
10.582853227251325, 1.890538489121115e-07 
10.794510291796351, 8.129487120499534e-08 
11.006167356341379, 5.24860036538298e-08 
11.217824420886405, 4.1103961889218594e-07 
11.429481485431431, 5.164768413806134e-07 
11.641138549976457, 7.053648706701056e-08 
11.852795614521485, 3.926208424279371e-08 
12.06445267906651, 2.042830078872401e-07 
12.276109743611537, 1.1882478501292414e-07 
12.487766808156564, 1.3867106925982333e-07 
12.69942387270159, 1.0169935806261547e-07 
12.911080937246616, 5.932861171931873e-08 
13.122738001791642, 7.761260414153599e-08 
13.33439506633667, 5.30565099230662e-08 
13.546052130881696, 2.23782395217876e-08 
13.757709195426722, 2.8928803767462805e-08 
13.96936625997175, 1.7757851932907663e-08 
14.181023324516776, 1.6562499768802427e-08 
14.392680389061802, 1.0222908927350076e-08 
14.604337453606828, 3.418202473746262e-08 
14.815994518151856, 8.626023026608757e-08 
15.027651582696882, 1.3104472449864925e-08 
15.239308647241907, 1.3507402484687892e-08 
15.450965711786935, 1.1295728032017521e-08 
15.662622776331961, 6.872261192473319e-09 
15.874279840876987, 6.338535076075348e-09 
16.085936905422013, 2.433235351392739e-09 
16.297593969967043, 1.0805984625962443e-08 
16.50925103451207, 8.175487638903171e-09 
16.720908099057095, 2.7817504305258816e-09 
16.93256516360212, 1.9512496248030803e-09 
17.144222228147147, 4.966575204197061e-09 
17.355879292692176, 3.0686901328015086e-09 
17.5675363572372, 2.6902606524095155e-09 
17.779193421782228, 1.6140616823692212e-09 
17.99085048632725, 3.9953377832141246e-10 
18.20250755087228, 1.4420978536820334e-09 
18.414164615417306, 2.2544065232748305e-09 
18.625821679962332, 6.249431582277121e-09 
18.837478744507358, 2.822664734075845e-09 
19.049135809052387, 4.4217214267512e-10 
19.26079287359741, 9.737975343570908e-10 
19.47244993814244, 1.8296249351904908e-10 
19.684107002687465, 1.1726795943385317e-09 
19.89576406723249, 7.131566642958945e-10 
20.107421131777517, 2.3263901575255328e-09 
20.319078196322547, 1.4886819358198461e-09 
20.53073526086757, 1.6123689684697968e-09 
20.7423923254126, 1.1504039702603867e-09 
20.95404938995762, 1.5145282005335211e-09 
21.16570645450265, 1.532957943885848e-09 
21.377363519047677, 6.417021104874576e-10 
21.589020583592703, 1.562068584772945e-09 
21.80067764813773, 1.2996955720334954e-09 
22.012334712682758, 3.9541274711807274e-10 
22.22399177722778, 4.5770122707384e-10 
22.43564884177281, 9.509458716598817e-10 
22.647305906317836, 3.0051058644367165e-10 
22.858962970862862, 6.5239553849012e-10 
23.070620035407888, 8.79775465319406e-11 
23.282277099952914, 8.22855389207369e-10 
23.49393416449794, 2.502879424376016e-10 
23.70559122904297, 3.399658846813798e-10 
23.917248293587992, 1.2113175000456217e-10 
24.12890535813302, 6.175711996970444e-10 
24.340562422678047, 4.591447059323919e-11 
24.552219487223073, 3.7728094060434236e-10 
24.7638765517681, 7.029071396002859e-10 
24.97553361631313, 2.275250200210996e-10 
25.18719068085815, 2.8478610357381363e-10 
25.39884774540318, 2.6302806951347517e-10 
25.610504809948207, 5.980787763163544e-10 
25.822161874493233, 5.208020594023688e-11 
26.03381893903826, 2.870313190317327e-10 
26.245476003583285, 2.3200287815303937e-10 
26.45713306812831, 4.865049479326986e-10 
26.66879013267334, 6.792578866847168e-10 
26.880447197218363, 1.8396462985392443e-10 
27.092104261763392, 3.172564435200119e-10 
27.30376132630842, 3.4582635300312725e-10 
27.515418390853444, 7.670723041066754e-10 
27.72707545539847, 9.597791208132547e-11 
27.9387325199435, 6.980851542084812e-10 
28.150389584488522, 4.8650309691594826e-11 

FWH - Lz = 13.0
Strouhal number, PSD of SPL 
0.0, 0.28678091971985425 
0.21170404050613298, 0.5171658053269612 
0.42340808101226596, 0.482804561589383 
0.6351121215183988, 0.10684883715372463 
0.8468161620245319, 0.02608841673892291 
1.0585202025306648, 0.009233515586715212 
1.2702242430367976, 0.02823496608554329 
1.4819282835429308, 0.04217791823838357 
1.6936323240490638, 0.00452128546691895 
1.9053363645551968, 0.00905303956470472 
2.1170404050613296, 0.0024423371610667564 
2.328744445567463, 0.0014242733346432356 
2.540448486073595, 0.0038167251287666384 
2.7521525265797284, 0.008060149432342881 
2.9638565670858616, 0.004570428014438187 
3.1755606075919944, 0.004814023806767425 
3.3872646480981277, 0.007471866723966655 
3.5989686886042604, 0.0017192597805063088 
3.8106727291103937, 0.0029540851789016916 
4.0223767696165265, 0.0009412782850354483 
4.234080810122659, 0.00011975908305065413 
4.445784850628793, 0.0002153299507655056 
4.657488891134926, 0.0002470828568511643 
4.8691929316410585, 9.567763510436199e-05 
5.08089697214719, 0.000200642076369865 
5.292601012653324, 0.00019304257504079567 
5.504305053159457, 0.00022740461008390002 
5.71600909366559, 8.573090610803463e-05 
5.927713134171723, 7.63591501641894e-05 
6.139417174677856, 4.325705468672717e-05 
6.351121215183989, 4.7236914168871136e-05 
6.562825255690122, 5.236365888090686e-05 
6.774529296196255, 1.4270402920861749e-05 
6.986233336702388, 8.262025151253103e-06 
7.197937377208521, 3.10444812436601e-05 
7.409641417714654, 1.2302384295857579e-05 
7.621345458220787, 4.663455312318432e-06 
7.83304949872692, 8.841501615055254e-06 
8.044753539233053, 3.2721161677375017e-06 
8.256457579739186, 7.521750615450278e-07 
8.468161620245318, 1.0263619262431183e-06 
8.679865660751453, 2.6464915912012238e-06 
8.891569701257586, 2.6390923439628322e-06 
9.103273741763719, 7.261597807704024e-06 
9.314977782269851, 8.137990131384663e-07 
9.526681822775984, 4.947181301377134e-07 
9.738385863282117, 6.432923004607808e-07 
9.95008990378825, 1.0952088711643386e-06 
10.16179394429438, 4.1418668166932624e-07 
10.373497984800515, 4.109577187813817e-07 
10.585202025306648, 3.9469806074255356e-07 
10.796906065812781, 2.7503832637647197e-07 
11.008610106318914, 4.8019824634789075e-08 
11.220314146825046, 3.891728793214902e-07 
11.43201818733118, 6.341812011721241e-07 
11.643722227837312, 1.554109211926228e-07 
11.855426268343447, 1.4454077260659803e-07 
12.06713030884958, 9.94293632100372e-08 
12.278834349355712, 3.792500062148857e-07 
12.490538389861845, 6.563055352440299e-08 
12.702242430367978, 2.2680084349990546e-07 
12.91394647087411, 1.4238010660240086e-08 
13.125650511380243, 2.3260302636657225e-07 
13.337354551886378, 9.649295104038973e-08 
13.54905859239251, 1.4207660513906924e-08 
13.760762632898643, 3.244434654595372e-08 
13.972466673404776, 6.908488551164769e-08 
14.184170713910909, 4.4796359021399525e-08 
14.395874754417042, 9.082292275356991e-09 
14.607578794923175, 1.784378924144442e-08 
14.819282835429307, 2.0971452076416192e-07 
15.030986875935442, 1.5880833874841196e-08 
15.242690916441575, 5.149102498363297e-08 
15.454394956947707, 1.1741592611337377e-08 
15.66609899745384, 6.765359080310761e-09 
15.877803037959973, 3.31014002990387e-08 
16.089507078466106, 9.271074980258392e-09 
16.30121111897224, 4.2849571252082625e-08 
16.51291515947837, 2.710209684684887e-08 
16.724619199984506, 1.3933127584188518e-08 
16.936323240490637, 4.882643517710212e-09 
17.14802728099677, 2.362162228924539e-09 
17.359731321502906, 1.3363113006468223e-08 
17.571435362009037, 1.5108088404823403e-08 
17.78313940251517, 5.556723794714428e-09 
17.994843443021303, 6.49098112708619e-09 
18.206547483527437, 1.1692653413184617e-08 
18.41825152403357, 9.739450841207941e-09 
18.629955564539703, 2.504159405093229e-09 
18.841659605045837, 7.560034746016053e-09 
19.05336364555197, 5.8505171669537024e-09 
19.265067686058103, 2.789566352338211e-09 
19.476771726564234, 2.333192632084807e-09 
19.68847576707037, 5.159376425674983e-09 
19.9001798075765, 9.116229868391258e-10 
20.111883848082634, 9.545516935130096e-09 
20.32358788858876, 4.563343626720297e-09 
20.535291929094896, 2.164560971063058e-09 
20.74699596960103, 1.5847766718048612e-09 
20.95870001010716, 2.5104811524333645e-09 
21.170404050613296, 6.141315656613062e-10 
21.382108091119427, 1.969463318956788e-09 
21.593812131625562, 2.400811140425011e-09 
21.805516172131693, 3.4446654682285924e-09 
22.017220212637827, 9.942553469173599e-10 
22.228924253143962, 2.5239931166912138e-09 
22.440628293650093, 5.030902316166048e-10 
22.652332334156227, 1.3087669393382336e-09 
22.86403637466236, 4.323077507237512e-10 
23.075740415168493, 3.233372519831964e-10 
23.287444455674624, 7.887713439195321e-10 
23.49914849618076, 1.5036726433420874e-09 
23.710852536686893, 9.560897966033508e-10 
23.922556577193024, 7.260429767243669e-10 
24.13426061769916, 1.066930538578849e-09 
24.34596465820529, 1.5529555444534238e-09 
24.557668698711424, 8.029572444101285e-10 
24.769372739217555, 1.554760091592708e-10 
24.98107677972369, 1.471609061524056e-09 
25.192780820229824, 1.294756926865856e-10 
25.404484860735955, 5.612286835484637e-10 
25.61618890124209, 9.949176294024792e-10 
25.82789294174822, 3.021878067675814e-10 
26.039596982254356, 1.892587456734933e-09 
26.251301022760487, 7.081643571393758e-10 
26.46300506326662, 1.3802341147133984e-09 
26.674709103772756, 1.1081314317073082e-10 
26.886413144278887, 7.164822504291398e-10 
27.09811718478502, 9.194219497144991e-10 
27.309821225291152, 1.4074444700767113e-10 
27.521525265797287, 1.884932787183649e-09 
27.733229306303418, 1.0206991988112981e-10 
27.944933346809552, 9.842744496840233e-10 
28.156637387315683, 5.580797714023821e-10 

FWH - Lz = 15.0
Strouhal number, PSD of SPL 
0.0, 0.10843970364755032 
0.21181195428913158, 0.6512913265777068 
0.42362390857826315, 0.3680062047713625 
0.6354358628673947, 0.09218644113104033 
0.8472478171565263, 0.03357769415453375 
1.0590597714456578, 0.010941454866512192 
1.2708717257347895, 0.02729415102132532 
1.4826836800239211, 0.03405086351647793 
1.6944956343130526, 0.0039370065372493586 
1.906307588602184, 0.010977659136972098 
2.1181195428913155, 0.0020699440698893415 
2.3299314971804477, 0.0012134663403775012 
2.541743451469579, 0.003684617773939742 
2.7535554057587106, 0.00652726520919391 
2.9653673600478423, 0.0038571173349401626 
3.177179314336974, 0.0036814826533472893 
3.3889912686261052, 0.007002930546436732 
3.600803222915237, 0.0011276772333854111 
3.812615177204368, 0.0024331914443497665 
4.0244271314935, 0.0006817251505475105 
4.236239085782631, 0.00010081665277790323 
4.448051040071763, 0.00014031109367302139 
4.659862994360895, 0.00014311848725812065 
4.871674948650027, 7.08361552918832e-05 
5.083486902939158, 0.0001891844428207616 
5.295298857228289, 0.00020540162986360764 
5.507110811517421, 0.00015535215235841659 
5.7189227658065525, 6.533067041290499e-05 
5.930734720095685, 4.810561542444656e-05 
6.142546674384817, 3.7435175267284494e-05 
6.354358628673948, 3.8276815591914145e-05 
6.566170582963079, 4.106763531296766e-05 
6.7779825372522104, 1.0561599495583146e-05 
6.989794491541343, 9.857785672669328e-06 
7.201606445830474, 1.7431963735677724e-05 
7.413418400119605, 1.2826668748319219e-05 
7.625230354408736, 9.928285895044211e-06 
7.837042308697869, 7.114242368957927e-06 
8.048854262987, 2.8501214968257386e-06 
8.260666217276132, 3.3832100800513035e-07 
8.472478171565262, 1.450696901817777e-06 
8.684290125854396, 2.207147432767528e-06 
8.896102080143526, 1.5844423688237838e-06 
9.107914034432659, 4.451345270243775e-06 
9.31972598872179, 1.4867515763697426e-06 
9.531537943010921, 1.5121301674483437e-07 
9.743349897300053, 4.880562405722819e-07 
9.955161851589185, 1.417298390039857e-06 
10.166973805878316, 5.239827788242085e-07 
10.378785760167448, 2.8729831737180625e-07 
10.590597714456578, 2.3027717456130418e-07 
10.80240966874571, 1.0588338765112365e-07 
11.014221623034842, 4.881395584362102e-08 
11.226033577323973, 4.5352666004235415e-07 
11.437845531613105, 4.810990395074944e-07 
11.649657485902237, 1.126068129390893e-07 
11.86146944019137, 2.845351855927304e-08 
12.073281394480501, 2.074041925007481e-07 
12.285093348769633, 1.1208366346056169e-07 
12.496905303058764, 1.8435038034202426e-07 
12.708717257347896, 6.858753068832133e-08 
12.920529211637026, 8.909711240771391e-08 
13.132341165926158, 5.926116344887745e-08 
13.34415312021529, 6.397259186890663e-08 
13.555965074504421, 4.759278535022995e-08 
13.767777028793553, 4.94812578743841e-08 
13.979588983082685, 8.485392881393218e-09 
14.191400937371816, 1.6587316794440476e-08 
14.403212891660948, 2.4619608358825575e-08 
14.615024845950078, 8.4699346709836e-08 
14.82683680023921, 8.574234587669803e-08 
15.038648754528342, 1.3540441702367008e-08 
15.250460708817473, 9.42353873631449e-09 
15.462272663106607, 1.5095636717701857e-08 
15.674084617395739, 9.41017059258114e-09 
15.885896571684869, 2.507250546144375e-09 
16.097708525974, 7.80914443223314e-09 
16.30952048026313, 9.509252908914177e-09 
16.521332434552264, 3.3389329392741784e-09 
16.733144388841396, 1.609880056295763e-09 
16.944956343130524, 2.843465947739241e-09 
17.15676829741966, 5.7728795699298286e-09 
17.368580251708792, 2.4563276648875855e-09 
17.580392205997924, 2.7019870117749855e-09 
17.792204160287053, 1.1017253892009682e-09 
18.004016114576185, 1.4421071568138325e-09 
18.215828068865317, 2.1472407255770693e-09 
18.42764002315445, 2.3205458254911374e-09 
18.63945197744358, 5.4857519841359164e-09 
18.851263931732714, 3.1985098634901514e-09 
19.063075886021842, 2.214267751712274e-09 
19.274887840310974, 3.3142462856417665e-09 
19.486699794600106, 2.743314609033667e-10 
19.69851174888924, 1.8857327913157425e-09 
19.91032370317837, 2.022220330759136e-09 
20.1221356574675, 2.8950626767963246e-09 
20.33394761175663, 8.636874871558974e-10 
20.545759566045763, 6.636761868595641e-10 
20.757571520334896, 1.9594343993049514e-09 
20.969383474624028, 1.040116800542398e-09 
21.181195428913156, 4.902323810239456e-10 
21.39300738320229, 2.365018312812182e-09 
21.60481933749142, 1.5118700689731528e-09 
21.816631291780553, 3.3982333153076355e-10 
22.028443246069685, 2.3379899951578843e-10 
22.240255200358817, 3.649094233211339e-10 
22.452067154647946, 3.44262527910293e-10 
22.663879108937078, 1.8030167218390605e-10 
22.87569106322621, 8.405698951530845e-10 
23.087503017515342, 4.80932474278735e-10 
23.299314971804474, 7.349669926688497e-10 
23.511126926093603, 7.925922555065986e-10 
23.72293888038274, 4.6088643686946943e-10 
23.93475083467187, 1.2523881475956563e-09 
24.146562788961003, 2.013997651590959e-10 
24.358374743250135, 8.581082444178331e-10 
24.570186697539267, 8.96820829466281e-10 
24.781998651828395, 1.8063489206412674e-10 
24.993810606117528, 1.604280234578513e-09 
25.20562256040666, 4.681322941917442e-10 
25.417434514695792, 1.3968737217684517e-09 
25.629246468984924, 6.725400129740645e-10 
25.841058423274053, 8.503977182972783e-10 
26.052870377563185, 1.1035761478945355e-09 
26.264682331852317, 1.5102947207311686e-09 
26.47649428614145, 5.048897471156733e-10 
26.68830624043058, 5.998403189295764e-10 
26.90011819471971, 3.533795947532996e-10 
27.111930149008842, 1.5609551658977962e-09 
27.323742103297974, 1.0842054534540203e-10 
27.535554057587106, 7.897535672655531e-10 
27.747366011876238, 6.508856942432062e-10 
27.95917796616537, 3.898685297250275e-10 
28.1709899204545, 6.065385857395901e-10 
28.38280187474363, 4.614390027335435e-12 


==> naca_fwh_mads_cycle.txt <==
iteration, objective function value
0.0, 109.48
1.0, 109.48
2.0, 102.82629709510279
3.0, 102.82629709510279
4.0, 102.82629709510279
5.0, 102.82629709510279
6.0, 98.45792806710658
7.0, 98.45792806710658
8.0, 98.45792806710658
9.0, 98.45792806710658
10.0, 98.30912178744062
11.0, 97.66500382266379
12.0, 97.66500382266379
13.0, 96.94963117167146
14.0, 96.94963117167146
15.0, 96.94963117167146
16.0, 96.36653064761894
17.0, 95.0583169555287
18.0, 95.0583169555287
19.0, 95.0583169555287
20.0, 95.0583169555287
21.0, 95.0583169555287
22.0, 95.04
23.0, 95.04
24.0, 95.04
25.0, 95.04
26.0, 95.04


==> tikz/naca_baseline_lower.txt <==
0.0054781046317267 0.1045284632676535 
0.0053965576636507 0.1032742570815664 
0.0053921402724763 0.1027538898003204 
0.0054004126911644 0.1023542579949614 
0.0054152538919521 0.1020171239765188 
0.0054342929462604 0.1017199298663976 
0.0054563138975633 0.1014511066110467 
0.0054805944119037 0.1012037816619422 
0.0055066638487441 0.1009734771734828 
0.0055341953000466 0.1007570828234522 
0.0055629507460547 0.1005523340051425 
0.0055927505010757 0.1003575211233820 
0.0056234549671964 0.1001713159927524 
0.0056549531295228 0.0999926623770889 
0.0056871549776027 0.0998207038841451 
0.0057199863299154 0.0996547347238976 
0.0057533851909545 0.0994941650485038 
0.0057872991202153 0.0993384959198909 
0.0058216832893827 0.0991873008251299 
0.0058564990197094 0.0990402117605224 
0.0058917126620321 0.0988969085756667 
0.0059272947261474 0.0987571106900178 
0.0059632191948706 0.0986205705665998 
0.0059994629770415 0.0984870685076975 
0.0060360054665489 0.0983564084592609 
0.0060728281832931 0.0982284145948839 
0.0061099144782100 0.0981029285093039 
0.0061472492889189 0.0979798068935436 
0.0061848189357634 0.0978589195943633 
0.0062226109503704 0.0977401479831181 
0.0062606139306091 0.0976233835757795 
0.0062988174171430 0.0975085268584098 
0.0063372117877729 0.0973954862818977 
0.0063757881665322 0.0972841773970631 
0.0064145383450942 0.0971745221068933 
0.0064534547145114 0.0970664480170877 
0.0064925302056740 0.0969598878695612 
0.0065317582371647 0.0968547790463099 
0.0065711326694152 0.0967510631332448 
0.0066106477642598 0.0966486855353644 
0.0066502981491273 0.0965475951360688 
0.0066900787852390 0.0964477439945800 
0.0067299849392766 0.0963490870763854 
0.0067700121580703 0.0962515820124024 
0.0068101562459200 0.0961551888832114 
0.0068504132442245 0.0960598700252390 
0.0068907794131376 0.0959655898562229 
0.0069312512150083 0.0958723147176642 
0.0069718252994000 0.0957800127322887 
0.0070124984895069 0.0956886536748070 
0.0070532677698115 0.0955982088544860 
0.0070941302748480 0.0955086510082395 
0.0071350832789525 0.0954199542031093 
0.0071761241868966 0.0953320937471463 
0.0072172505253122 0.0952450461078249 
0.0072584599348281 0.0951587888372273 
0.0072997501628469 0.0950733005033217 
0.0073411190569006 0.0949885606267401 
0.0073825645585270 0.0949045496225269 
0.0074240846976216 0.0948212487463877 
0.0074656775872164 0.0947386400450220 
0.0075073414186501 0.0946567063101661 
0.0075490744570924 0.0945754310360129 
0.0075908750373924 0.0944947983797102 
0.0076327415602224 0.0944147931246708 
0.0076746724884915 0.0943354006464514 
0.0077166663440067 0.0942566068809862 
0.0077587217043613 0.0941783982949779 
0.0078008372000307 0.0941007618582709 
0.0078430115116602 0.0940236850180454 
0.0078852433675296 0.0939471556746899 
0.0079275315411791 0.0938711621592183 
0.0079698748491855 0.0937956932121139 
0.0080122721490782 0.0937207379634918 
0.0080547223373809 0.0936462859144793 
0.0080972243477745 0.0935723269197254 
0.0081397771493676 0.0934988511709562 
0.0081823797450713 0.0934258491815010 
0.0082250311700662 0.0933533117717200 
0.0082677304903603 0.0932812300552699 
0.0083104768014263 0.0932095954261493 
0.0083532692269168 0.0931383995464715 
0.0083961069174507 0.0930676343349132 
0.0084389890494651 0.0929972919557966 
0.0084819148241297 0.0929273648087606 
0.0085248834663197 0.0928578455189846 
0.0085678942236422 0.0927887269279279 
0.0086109463655137 0.0927200020845524 
0.0086540391822849 0.0926516642369983 
0.0086971719844112 0.0925837068246837 
0.0087403441016631 0.0925161234708036 
0.0087835548823781 0.0924489079752014 
0.0088268036927477 0.0923820543075938 
0.0088700899161405 0.0923155566011248 
0.0089134129524573 0.0922494091462315 
0.0089567722175172 0.0921836063848022 
0.0090001671424721 0.0921181429046116 
0.0090435971732499 0.0920530134340149 
0.0090870617700223 0.0919882128368884 
0.0091305604066974 0.0919237361078012 
0.0091740925704350 0.0918595783674065 
0.0092176577611844 0.0917957348580390 
0.0092612554912420 0.0917322009395087 
0.0093048852848286 0.0916689720850794 
0.0093485466776854 0.0916060438776225 
0.0093922392166869 0.0915434120059372 
0.0094359624594706 0.0914810722612276 
0.0094797159740831 0.0914190205337290 
0.0095234993386397 0.0913572528094764 
0.0095673121409988 0.0912957651672066 
0.0096111539784502 0.0912345537753883 
0.0096550244574161 0.0911736148893732 
0.0096989231931619 0.0911129448486627 
0.0097428498095226 0.0910525400742838 
0.0097868039386367 0.0909923970662695 
0.0098307852206926 0.0909325124012381 
0.0098747933036835 0.0908728827300681 
0.0099188278431720 0.0908135047756612 
0.0099628885020656 0.0907543753307932 
0.0100069749503980 0.0906954912560453 
0.0100510868651206 0.0906368494778138 
0.0100952239299005 0.0905784469863950 
0.0101393858349277 0.0905202808341400 
0.0101835722767269 0.0904623481336783 
0.0102277829579791 0.0904046460562058 
0.0102720175873471 0.0903471718298351 
0.0103162758793087 0.0902899227380052 
0.0103605575539960 0.0902328961179471 
0.0104048623370386 0.0901760893592047 
0.0104491899594149 0.0901194999022066 
0.0104935401573064 0.0900631252368888 
0.0105379126719586 0.0900069629013636 
0.0105823072495450 0.0899510104806356 
0.0106267236410373 0.0898952656053600 
0.0106711616020796 0.0898397259506438 
0.0107156208928660 0.0897843892348869 
0.0107601012780232 0.0897292532186614 
0.0108046025264964 0.0896743157036288 
0.0108491244114397 0.0896195745314918 
0.0108936667101085 0.0895650275829804 
0.0109382292037575 0.0895106727768714 
0.0109828116775406 0.0894565080690385 
0.0110274139204135 0.0894025314515333 
0.0110720357250418 0.0893487409516949 
0.0111166768877081 0.0892951346312881 
0.0111613372082265 0.0892417105856675 
0.0112060164898561 0.0891884669429687 
0.0112507145392188 0.0891354018633233 
0.0112954311662198 0.0890825135380988 
0.0113401661839695 0.0890298001891606 
0.0113849194087089 0.0889772600681574 
0.0114296906597361 0.0889248914558269 
0.0114744797593362 0.0888726926613228 
0.0115192865327118 0.0888206620215617 
0.0115641108079175 0.0887687979005889 
0.0116089524157940 0.0887170986889627 
0.0116538111899057 0.0886655628031569 
0.0116986869664805 0.0886141886849801 
0.0117435795843491 0.0885629748010121 
0.0117884888848889 0.0885119196420554 
0.0118334147119664 0.0884610217226035 
0.0118783569118844 0.0884102795803231 
0.0119233153333284 0.0883596917755513 
0.0119682898273146 0.0883092568908060 
0.0120132802471413 0.0882589735303114 
0.0120582864483395 0.0882088403195344 
0.0121033082886249 0.0881588559047351 
0.0121483456278535 0.0881090189525293 
0.0121933983279756 0.0880593281494620 
0.0122384662529924 0.0880097822015931 
0.0122835492689144 0.0879603798340940 
0.0123286472437186 0.0879111197908542 
0.0123737600473102 0.0878620008340993 
0.0124188875514814 0.0878130217440179 
0.0124640296298747 0.0877641813183992 
0.0125091861579458 0.0877154783722790 
0.0125543570129262 0.0876669117375957 
0.0125995420737889 0.0876184802628541 
0.0126447412212136 0.0875701828127989 
0.0126899543375538 0.0875220182680953 
0.0127351813068032 0.0874739855250185 
0.0127804220145644 0.0874260834951502 
0.0128256763480178 0.0873783111050834 
0.0128709441958912 0.0873306672961340 
0.0129162254484303 0.0872831510240594 
0.0129615199973697 0.0872357612587844 
0.0130068277359054 0.0871884969841335 
0.0130521485586662 0.0871413571975695 
0.0130974823616880 0.0870943409099389 
0.0131428290423868 0.0870474471452227 
0.0131881884995342 0.0870006749402937 
0.0132335606332316 0.0869540233446793 
0.0132789453448856 0.0869074914203300 
0.0133243425371853 0.0868610782413930 
0.0133697521140784 0.0868147828939914 
0.0134151739807488 0.0867686044760086 
0.0134606080435938 0.0867225420968771 
0.0135060542102035 0.0866765948773729 
0.0135515123893385 0.0866307619494142 
0.0135969824909103 0.0865850424558642 
0.0136424644259605 0.0865394355503395 
0.0136879581066409 0.0864939403970217 
0.0137334634461947 0.0864485561704739 
0.0137789803589371 0.0864032820554609 
0.0138245087602372 0.0863581172467734 
0.0138700485665000 0.0863130609490566 
0.0139155996951482 0.0862681123766419 
0.0139611620646056 0.0862232707533825 
0.0140067355942798 0.0861785353124924 
0.0140523202045456 0.0861339052963898 
0.0140979158167291 0.0860893799565422 
0.0141435223530918 0.0860449585533165 
0.0141891397368150 0.0860006403558311 
0.0142347678919845 0.0859564246418119 
0.0142804067435761 0.0859123106974507 
0.0143260562174408 0.0858682978172673 
0.0143717162402905 0.0858243853039737 
0.0144173867396847 0.0857805724683417 
0.0144630676440162 0.0857368586290730 
0.0145087588824973 0.0856932431126722 
0.0145544603851481 0.0856497252533218 
0.0146001720827823 0.0856063043927608 
0.0146458939069958 0.0855629798801647 
0.0146916257901534 0.0855197510720284 
0.0147373676653773 0.0854766173320518 
0.0147831194665348 0.0854335780310269 
0.0148288811282276 0.0853906325467281 
0.0148746525857796 0.0853477802638036 
0.0149204337752260 0.0853050205736700 
0.0149662246333029 0.0852623528744084 
0.0150120250974354 0.0852197765706625 
0.0150578351057284 0.0851772910735389 
0.0151036545969561 0.0851348958005095 
0.0151494835105508 0.0850925901753153 
0.0151953217865943 0.0850503736278723 
0.0152411693658081 0.0850082455941796 
0.0152870261895427 0.0849662055162285 
0.0153328921997696 0.0849242528419140 
0.0153787673390717 0.0848823870249475 
0.0154246515506341 0.0848406075247714 
0.0154705447782355 0.0847989138064754 
0.0155164469662392 0.0847573053407143 
0.0155623580595854 0.0847157816036266 
0.0156082780037821 0.0846743420767563 
0.0156542067448973 0.0846329862469744 
0.0157001442295508 0.0845917136064026 
0.0157460904049065 0.0845505236523386 
0.0157920452186644 0.0845094158871827 
0.0158380086190535 0.0844683898183650 
0.0158839805548239 0.0844274449582749 
0.0159299609752394 0.0843865808241916 
0.0159759498300709 0.0843457969382151 
0.0160219470695886 0.0843050928271996 
0.0160679526445557 0.0842644680226875 
0.0161139665062213 0.0842239220608443 
0.0161599886063135 0.0841834544823951 
0.0162060188970334 0.0841430648325621 
0.0162520573310480 0.0841027526610034 
0.0162981038614843 0.0840625175217522 
0.0163441584419231 0.0840223589731578 
0.0163902210263924 0.0839822765778272 
0.0164362915693620 0.0839422699025679 
0.0164823700257369 0.0839023385183318 
0.0165284563508522 0.0838624820001596 
0.0165745505004670 0.0838226999271264 
0.0166206524307585 0.0837829918822886 
0.0166667620983173 0.0837433574526313 
0.0167128794601413 0.0837037962290161 
0.0167590044736303 0.0836643078061312 
0.0168051370965813 0.0836248917824409 
0.0168512772871828 0.0835855477601364 
0.0168974250040104 0.0835462753450883 
0.0169435802060209 0.0835070741467982 
0.0169897428525480 0.0834679437783526 
0.0170359129032973 0.0834288838563766 
0.0170820903183418 0.0833898940009893 
0.0171282750581170 0.0833509738357587 
0.0171744670834162 0.0833121229876586 
0.0172206663553862 0.0832733410870250 
0.0172668728355225 0.0832346277675145 
0.0173130864856658 0.0831959826660621 
0.0173593072679965 0.0831574054228405 
0.0174055351450313 0.0831188956812199 
0.0174517700796190 0.0830804530877279 
0.0174980120349356 0.0830420772920114 
0.0175442609744815 0.0830037679467970 
0.0175905168620765 0.0829655247078542 
0.0176367796618564 0.0829273472339578 
0.0176830493382690 0.0828892351868510 
0.0177293258560703 0.0828511882312100 
0.0177756091803210 0.0828132060346080 
0.0178218992763822 0.0827752882674805 
0.0178681961099126 0.0827374346030908 
0.0179144996468648 0.0826996447174961 
0.0179608098534807 0.0826619182895143 
0.0180071266962895 0.0826242550006911 
0.0180534501421037 0.0825866545352677 
0.0180997801580156 0.0825491165801487 
0.0181461167113942 0.0825116408248710 
0.0181924597698823 0.0824742269615731 
0.0182388093013920 0.0824368746849642 
0.0182851652741033 0.0823995836922944 
0.0183315276564598 0.0823623536833255 
0.0183778964171661 0.0823251843603013 
0.0184242715251849 0.0822880754279195 
0.0184706529497333 0.0822510265933035 
0.0185170406602807 0.0822140375659739 
0.0185634346265459 0.0821771080578218 
0.0186098348184933 0.0821402377830817 
0.0186562412063317 0.0821034264583046 
0.0187026537605099 0.0820666738023318 
0.0187490724517150 0.0820299795362694 
0.0187954972508693 0.0819933433834627 
0.0188419281291281 0.0819567650694708 
0.0188883650578765 0.0819202443220423 
0.0189348080087273 0.0818837808710905 
0.0189812569535182 0.0818473744486698 
0.0190277118643095 0.0818110247889517 
0.0190741727133816 0.0817747316282013 
0.0191206394732325 0.0817384947047550 
0.0191671121165756 0.0817023137589969 
0.0192135906163371 0.0816661885333369 
0.0192600749456535 0.0816301187721885 
0.0193065650778701 0.0815941042219473 
0.0193530609865380 0.0815581446309690 
0.0193995626454122 0.0815222397495488 
0.0194460700284493 0.0814863893299002 
0.0194925831098053 0.0814505931261346 
0.0195391018638336 0.0814148508942408 
0.0195856262650828 0.0813791623920651 
0.0196321562882946 0.0813435273792916 
0.0196786919084023 0.0813079456174228 
0.0197252331005273 0.0812724168697599 
0.0197717798399792 0.0812369409013846 
0.0198183321022518 0.0812015174791398 
0.0198648898630227 0.0811661463716114 
0.0199114530981506 0.0811308273491101 
0.0199580217836735 0.0810955601836535 
0.0200045958958069 0.0810603446489481 
0.0200511754109424 0.0810251805203722 
0.0200977603056449 0.0809900675749584 
0.0201443505566518 0.0809550055913767 
0.0201909461408708 0.0809199943499177 
0.0202375470353778 0.0808850336324760 
0.0202841532174163 0.0808501232225337 
0.0203307646643941 0.0808152629051446 
0.0203773813538831 0.0807804524669180 
0.0204240032636172 0.0807456916960029 
0.0204706303714897 0.0807109803820729 
0.0205172626555531 0.0806763183163104 
0.0205639000940169 0.0806417052913918 
0.0206105426652460 0.0806071411014723 
0.0206571903477590 0.0805726255421714 
0.0207038431202274 0.0805381584105584 
0.0207505009614727 0.0805037395051378 
0.0207971638504664 0.0804693686258351 
0.0208438317663276 0.0804350455739832 
0.0208905046883222 0.0804007701523081 
0.0209371825958609 0.0803665421649154 
0.0209838654684976 0.0803323614172771 
0.0210305532859292 0.0802982277162179 
0.0210772460279927 0.0802641408699021 
0.0211239436746650 0.0802301006878211 
0.0211706462060607 0.0801961069807799 
0.0212173536024316 0.0801621595608849 
0.0212640658441646 0.0801282582415312 
0.0213107829117809 0.0800944028373903 
0.0213575047859346 0.0800605931643980 
0.0214042314474114 0.0800268290397422 
0.0214509628771274 0.0799931102818510 
0.0214976990561275 0.0799594367103810 
0.0215444399655850 0.0799258081462060 
0.0215911855867995 0.0798922244114047 
0.0216379359011963 0.0798586853292502 
0.0216846908903252 0.0798251907241986 
0.0217314505358585 0.0797917404218775 
0.0217782148195911 0.0797583342490757 
0.0218249837234388 0.0797249720337319 
0.0218717572294368 0.0796916536049242 
0.0219185353197393 0.0796583787928597 
0.0219653179766180 0.0796251474288640 
0.0220121051824607 0.0795919593453709 
0.0220588969197709 0.0795588143759118 
0.0221056931711666 0.0795257123551066 
0.0221524939193788 0.0794926531186528 
0.0221992991472511 0.0794596365033164 
0.0222461088377378 0.0794266623469215 
0.0222929229739041 0.0793937304883415 
0.0223397415389238 0.0793608407674890 
0.0223865645160797 0.0793279930253065 
0.0224333918887614 0.0792951871037577 
0.0224802236404648 0.0792624228458176 
0.0225270597547911 0.0792297000954637 
0.0225739002154465 0.0791970186976675 
0.0226207450062402 0.0791643784983849 
0.0226675941110841 0.0791317793445481 
0.0227144475139918 0.0790992210840566 
0.0227613051990776 0.0790667035657688 
0.0228081671505558 0.0790342266394935 
0.0228550333527396 0.0790017901559815 
0.0229019037900408 0.0789693939669174 
0.0229487784469677 0.0789370379249115 
0.0229956573081256 0.0789047218834916 
0.0230425403582153 0.0788724456970952 
0.0230894275820323 0.0788402092210613 
0.0231363189644660 0.0788080123116229 
0.0231832144904990 0.0787758548258991 
0.0232301141452065 0.0787437366218874 
0.0232770179137547 0.0787116575584566 
0.0233239257814011 0.0786796174953387 
0.0233708377334926 0.0786476162931219 
0.0234177537554660 0.0786156538132433 
0.0234646738328460 0.0785837299179813 
0.0235115979512452 0.0785518444704493 
0.0235585260963632 0.0785199973345875 
0.0236054582539859 0.0784881883751567 
0.0236523944099843 0.0784564174577314 
0.0236993345503148 0.0784246844486923 
0.0237462786610173 0.0783929892152204 
0.0237932267282155 0.0783613316252895 
0.0238401787381154 0.0783297115476602 
0.0238871346770052 0.0782981288518731 
0.0239340945312544 0.0782665834082420 
0.0239810582873131 0.0782350750878482 
0.0240280259317113 0.0782036037625336 
0.0240749974510582 0.0781721693048946 
0.0241219728320421 0.0781407715882758 
0.0241689520614288 0.0781094104867641 
0.0242159351260618 0.0780780858751824 
0.0242629220128608 0.0780467976290835 
0.0243099127088224 0.0780155456247444 
0.0243569072010181 0.0779843297391603 
0.0244039054765945 0.0779531498500388 
0.0244509075227723 0.0779220058357940 
0.0244979133268464 0.0778908975755409 
0.0245449228761837 0.0778598249490899 
0.0245919361582246 0.0778287878369410 
0.0246389531604809 0.0777977861202780 
0.0246859738705361 0.0777668196809639 
0.0247329982760441 0.0777358884015344 
0.0247800263647291 0.0777049921651934 
0.0248270581243849 0.0776741308558072 
0.0248740935428745 0.0776433043578994 
0.0249211326081294 0.0776125125566458 
0.0249681753081493 0.0775817553378689 
0.0250152216310007 0.0775510325880334 
0.0250622715648178 0.0775203441942406 
0.0251093250978006 0.0774896900442234 
0.0251563822182155 0.0774590700263421 
0.0252034429143940 0.0774284840295783 
0.0252505071747325 0.0773979319435314 
0.0252975749876916 0.0773674136584126 
0.0253446463417960 0.0773369290650409 
0.0253917212256337 0.0773064780548381 
0.0254387996278558 0.0772760605198244 
0.0254858815371751 0.0772456763526133 
0.0255329669423668 0.0772153254464077 
0.0255800558322679 0.0771850076949947 
0.0256271481957754 0.0771547229927417 
0.0256742440218477 0.0771244712345916 
0.0257213432995030 0.0770942523160585 
0.0257684460178187 0.0770640661332235 
0.0258155521659317 0.0770339125827302 
0.0258626617330375 0.0770037915617805 
0.0259097747083898 0.0769737029681307 
0.0259568910813003 0.0769436467000866 
0.0260040108411379 0.0769136226565002 
0.0260511339773281 0.0768836307367648 
0.0260982604793535 0.0768536708408117 
0.0261453903367523 0.0768237428691057 
0.0261925235391189 0.0767938467226412 
0.0262396600761027 0.0767639823029383 
0.0262867999374076 0.0767341495120389 
0.0263339431127922 0.0767043482525029 
0.0263810895920695 0.0766745784274042 
0.0264282393651054 0.0766448399403272 
0.0264753924218197 0.0766151326953626 
0.0265225487521848 0.0765854565971041 
0.0265697083462254 0.0765558115506445 
0.0266168711940186 0.0765261974615719 
0.0266640372856928 0.0764966142359666 
0.0267112066114280 0.0764670617803970 
0.0267583791614554 0.0764375400019162 
0.0268055549260561 0.0764080488080585 
0.0268527338955619 0.0763785881068361 
0.0268999160603542 0.0763491578067352 
0.0269471014108643 0.0763197578167132 
0.0269942899375722 0.0762903880461947 
0.0270414816310069 0.0762610484050684 
0.0270886764817456 0.0762317388036841 
0.0271358744804139 0.0762024591528486 
0.0271830756176848 0.0761732093638233 
0.0272302798842791 0.0761439893483204 
0.0272774872709645 0.0761147990185000 
0.0273246977685550 0.0760856382869666 
0.0273719113679117 0.0760565070667665 
0.0274191280599413 0.0760274052713839 
0.0274663478355964 0.0759983328147385 
0.0275135706858752 0.0759692896111822 
0.0275607966018206 0.0759402755754958 
0.0276080255745206 0.0759112906228866 
0.0276552575951075 0.0758823346689847 
0.0277024926547579 0.0758534076298406 
0.0277497307446923 0.0758245094219220 
0.0277969718561745 0.0757956399621109 
0.0278442159805118 0.0757667991677009 
0.0278914631090542 0.0757379869563943 
0.0279387132331946 0.0757092032462990 
0.0279859663443683 0.0756804479559260 
0.0280332224340525 0.0756517210041867 
0.0280804814937660 0.0756230223103898 
0.0281277435150694 0.0755943517942387 
0.0281750084895644 0.0755657093758291 
0.0282222764088937 0.0755370949756459 
0.0282695472647408 0.0755085085145608 
0.0283168210488289 0.0754799499138295 
0.0283640977529218 0.0754514190950894 
0.0284113773688233 0.0754229159803565 
0.0284586598883764 0.0753944404920234 
0.0285059453034635 0.0753659925528563 
0.0285532336060061 0.0753375720859927 
0.0286005247879644 0.0753091790149391 
0.0286478188413369 0.0752808132635680 
0.0286951157581607 0.0752524747561159 
0.0287424155305108 0.0752241634171806 
0.0287897181504997 0.0751958791717191 
0.0288370236102775 0.0751676219450449 
0.0288843319020317 0.0751393916628255 
0.0289316430179866 0.0751111882510807 
0.0289789569504031 0.0750830116361796 
0.0290262736915792 0.0750548617448386 
0.0290735932338483 0.0750267385041189 
0.0291209155695804 0.0749986418414247 
0.0291682406911813 0.0749705716845004 
0.0292155685910920 0.0749425279614284 
0.0292628992617890 0.0749145106006276 
0.0293102326957841 0.0748865195308502 
0.0293575688856234 0.0748585546811802 
0.0294049078238880 0.0748306159810309 
0.0294522495031935 0.0748027033601432 
0.0294995939161895 0.0747748167485828 
0.0295469410555596 0.0747469560767386 
0.0295942909140209 0.0747191212753207 
0.0296416434843244 0.0746913122753576 
0.0296889987592542 0.0746635290081953 
0.0297363567316277 0.0746357714054940 
0.0297837173942949 0.0746080393992270 
0.0298310807401384 0.0745803329216785 
0.0298784467620735 0.0745526519054411 
0.0299258154530478 0.0745249962834146 
0.0299731868060407 0.0744973659888035 
0.0300205608140636 0.0744697609551153 
0.0300679374701595 0.0744421811161585 
0.0301153167674028 0.0744146264060405 
0.0301626986988992 0.0743870967591663 
0.0302100832577852 0.0743595921102359 
0.0302574704372286 0.0743321123942430 
0.0303048602304277 0.0743046575464727 
0.0303522526306107 0.0742772275025001 
0.0303996476310370 0.0742498221981881 
0.0304470452249953 0.0742224415696859 
0.0304944454058046 0.0741950855534270 
0.0305418481668136 0.0741677540861276 
0.0305892535014004 0.0741404471047847 
0.0306366614029723 0.0741131645466745 
0.0306840718649659 0.0740859063493504 
0.0307314848808470 0.0740586724506416 
0.0307789004441098 0.0740314627886511 
0.0308263185482774 0.0740042773017545 
0.0308737391869012 0.0739771159285976 
0.0309211623535608 0.0739499786080953 
0.0309685880418641 0.0739228652794298 
0.0310160162454467 0.0738957758820489 
0.0310634469579723 0.0738687103556645 
0.0311108801731316 0.0738416686402507 
0.0311583158846434 0.0738146506760425 
0.0312057540862529 0.0737876564035342 
0.0312531947717333 0.0737606857634777 
0.0313006379348841 0.0737337386968810 
0.0313480835695320 0.0737068151450064 
0.0313955316695297 0.0736799150493694 
0.0314429822287566 0.0736530383517371 
0.0314904352411188 0.0736261849941263 
0.0315378907005479 0.0735993549188023 
0.0315853486010019 0.0735725480682774 
0.0316328089364640 0.0735457643853093 
0.0316802717009439 0.0735190038128999 
0.0317277368884760 0.0734922662942935 
0.0317752044931205 0.0734655517729755 
0.0318226745089627 0.0734388601926711 
0.0318701469301130 0.0734121914973435 
0.0319176217507064 0.0733855456311930 
0.0319650989649031 0.0733589225386553 
0.0320125785668873 0.0733323221643999 
0.0320600605508683 0.0733057444533292 
0.0321075449110795 0.0732791893505769 
0.0321550316417779 0.0732526568015065 
0.0322025207372454 0.0732261467517102 
0.0322500121917871 0.0731996591470073 
0.0322975059997326 0.0731731939334432 
0.0323450021554342 0.0731467510572877 
0.0323925006532683 0.0731203304650340 
0.0324400014876344 0.0730939321033974 
0.0324875046529551 0.0730675559193135 
0.0325350101436764 0.0730412018599379 
0.0325825179542670 0.0730148698726437 
0.0326300280792186 0.0729885599050214 
0.0326775405130448 0.0729622719048769 
0.0327250552502828 0.0729360058202305 
0.0327725722854916 0.0729097615993157 
0.0328200916132525 0.0728835391905778 
0.0328676132281692 0.0728573385426731 
0.0329151371248672 0.0728311596044670 
0.0329626632979938 0.0728050023250337 
0.0330101917422184 0.0727788666536540 
0.0330577224522320 0.0727527525398151 
0.0331052554227469 0.0727266599332086 
0.0331527906484965 0.0727005887837301 
0.0332003281242363 0.0726745390414772 
0.0332478678447424 0.0726485106567491 
0.0332954098048122 0.0726225035800451 
0.0333429539992636 0.0725965177620636 
0.0333905004229359 0.0725705531537009 
0.0334380490706886 0.0725446097060499 
0.0334855999374019 0.0725186873703994 
0.0335331530179765 0.0724927860982329 
0.0335807083073336 0.0724669058412271 
0.0336282658004144 0.0724410465512514 
0.0336758254921803 0.0724152081803665 
0.0337233873776124 0.0723893906808233 
0.0337709514517123 0.0723635940050620 
0.0338185177095008 0.0723378181057110 
0.0338660861460188 0.0723120629355857 
0.0339136567563266 0.0722863284476879 
0.0339612295355037 0.0722606145952042 
0.0340088044786494 0.0722349213315052 
0.0340563815808819 0.0722092486101449 
0.0341039608373385 0.0721835963848591 
0.0341515422431760 0.0721579646095645 
0.0341991257935693 0.0721323532383581 
0.0342467114837131 0.0721067622255158 
0.0342942993088199 0.0720811915254917 
0.0343418892641215 0.0720556410929168 
0.0343894813448682 0.0720301108825984 
0.0344370755463279 0.0720046008495189 
0.0344846718637877 0.0719791109488351 
0.0345322702925525 0.0719536411358769 
0.0345798708279454 0.0719281913661465 
0.0346274734653076 0.0719027615953177 
0.0346750781999983 0.0718773517792347 
0.0347226850273938 0.0718519618739112 
0.0347702939428893 0.0718265918355298 
0.0348179049418966 0.0718012416204404 
0.0348655180198457 0.0717759111851603 
0.0349131331721838 0.0717506004863723 
0.0349607503943754 0.0717253094809245 
0.0350083696819021 0.0717000381258291 
0.0350559910302631 0.0716747863782617 
0.0351036144349743 0.0716495541955603 
0.0351512398915690 0.0716243415352244 
0.0351988673955967 0.0715991483549143 
0.0352464969426244 0.0715739746124502 
0.0352941285282354 0.0715488202658112 
0.0353417621480300 0.0715236852731347 
0.0353893977976244 0.0714985695927154 
0.0354370354726521 0.0714734731830045 
0.0354846751687622 0.0714483960026089 
0.0355323168816204 0.0714233380102905 
0.0355799606069087 0.0713982991649650 
0.0356276063403250 0.0713732794257015 
0.0356752540775835 0.0713482787517217 
0.0357229038144139 0.0713232971023988 
0.0357705555465621 0.0712983344372568 
0.0358182092697897 0.0712733907159699 
0.0358658649798740 0.0712484658983617 
0.0359135226726078 0.0712235599444040 
0.0359611823438000 0.0711986728142168 
0.0360088439892736 0.0711738044680667 
0.0360565076048684 0.0711489548663667 
0.0361041731864389 0.0711241239696753 
0.0361518407298548 0.0710993117386958 
0.0361995102310009 0.0710745181342752 
0.0362471816857771 0.0710497431174041 
0.0362948550900984 0.0710249866492154 
0.0363425304398945 0.0710002486909838 
0.0363902077311103 0.0709755292041251 
0.0364378869597051 0.0709508281501954 
0.0364855681216526 0.0709261454908905 
0.0365332512129418 0.0709014811880449 
0.0365809362295758 0.0708768352036316 
0.0366286231675723 0.0708522074997609 
0.0366763120229632 0.0708275980386799 
0.0367240027917951 0.0708030067827720 
0.0367716954701282 0.0707784336945557 
0.0368193900540372 0.0707538787366845 
0.0368670865396113 0.0707293418719459 
0.0369147849229530 0.0707048230632608 
0.0369624852001793 0.0706803222736828 
0.0370101873674206 0.0706558394663974 
0.0370578914208214 0.0706313746047218 
0.0371055973565401 0.0706069276521035 
0.0371533051707483 0.0705824985721206 
0.0372010148596319 0.0705580873284801 
0.0372487264193895 0.0705336938850182 
0.0372964398462337 0.0705093182056990 
0.0373441551363904 0.0704849602546142 
0.0373918722860989 0.0704606199959823 
0.0374395912916116 0.0704362973941482 
0.0374873121491943 0.0704119924135821 
0.0375350348551257 0.0703877050188796 
0.0375827594056977 0.0703634351747603 
0.0376304857972152 0.0703391828460680 
0.0376782140259960 0.0703149479977691 
0.0377259440883713 0.0702907305949531 
0.0377736759806839 0.0702665306028311 
0.0378214096992907 0.0702423479867357 
0.0378691452405605 0.0702181827121202 
0.0379168826008748 0.0701940347445581 
0.0379646217766280 0.0701699040497424 
0.0380123627642267 0.0701457905934854 
0.0380601055600900 0.0701216943417173 
0.0381078501606495 0.0700976152604867 
0.0381555965623490 0.0700735533159592 
0.0382033447616449 0.0700495084744169 
0.0382510947550052 0.0700254807022585 
0.0382988465389106 0.0700014699659980 
0.0383466001098535 0.0699774762322645 
0.0383943554643386 0.0699534994678014 
0.0384421125988825 0.0699295396394663 
0.0384898715100138 0.0699055967142300 
0.0385376321942725 0.0698816706591762 
0.0385853946482111 0.0698577614415007 
0.0386331588683934 0.0698338690285114 
0.0386809248513950 0.0698099933876270 
0.0387286925938030 0.0697861344863772 
0.0387764620922164 0.0697622922924017 
0.0388242333432453 0.0697384667734499 
0.0388720063435116 0.0697146578973803 
0.0389197810896486 0.0696908656321599 
0.0389675575783007 0.0696670899458640 
0.0390153358061239 0.0696433308066752 
0.0390631157697853 0.0696195881828834 
0.0391108974659631 0.0695958620428847 
0.0391586808913468 0.0695721523551817 
0.0392064660426370 0.0695484590883823 
0.0392542529165454 0.0695247822111994 
0.0393020415097945 0.0695011216924506 
0.0393498318191179 0.0694774775010575 
0.0393976238412598 0.0694538496060452 
0.0394454175729757 0.0694302379765422 
0.0394932130110315 0.0694066425817793 
0.0395410101522041 0.0693830633910895 
0.0395888089932808 0.0693595003739076 
0.0396366095310597 0.0693359534997694 
0.0396844117623497 0.0693124227383116 
0.0397322156839698 0.0692889080592711 
0.0397800212927499 0.0692654094324845 
0.0398278285855299 0.0692419268278878 
0.0398756375591605 0.0692184602155159 
0.0399234482105023 0.0691950095655019 
0.0399712605364270 0.0691715748480772 
0.0400190745338155 0.0691481560335705 
0.0400668901995599 0.0691247530924075 
0.0401147075305616 0.0691013659951105 
0.0401625265237325 0.0690779947122983 
0.0402103471759948 0.0690546392146851 
0.0402581694842803 0.0690312994730804 
0.0403059934455311 0.0690079754583887 
0.0403538190566987 0.0689846671416088 
0.0404016463147452 0.0689613744938336 
0.0404494752166419 0.0689380974862495 
0.0404973057593704 0.0689148360901361 
0.0405451379399216 0.0688915902768656 
0.0405929717552965 0.0688683600179026 
0.0406408072025054 0.0688451452848036 
0.0406886442785683 0.0688219460492164 
0.0407364829805151 0.0687987622828800 
0.0407843233053851 0.0687755939576241 
0.0408321652502265 0.0687524410453684 
0.0408800088120975 0.0687293035181226 
0.0409278539880658 0.0687061813479858 
0.0409757007752081 0.0686830745071462 
0.0410235491706106 0.0686599829678803 
0.0410713991713688 0.0686369067025533 
0.0411192507745873 0.0686138456836179 
0.0411671039773800 0.0685907998836142 
0.0412149587768699 0.0685677692751697 
0.0412628151701890 0.0685447538309983 
0.0413106731544788 0.0685217535239001 
0.0413585327268894 0.0684987683267613 
0.0414063938845798 0.0684757982125535 
0.0414542566247182 0.0684528431543335 
0.0415021209444818 0.0684299031252428 
0.0415499868410565 0.0684069780985073 
0.0415978543116371 0.0683840680474371 
0.0416457233534270 0.0683611729454255 
0.0416935939636387 0.0683382927659495 
0.0417414661394929 0.0683154274825688 
0.0417893398782196 0.0682925770689258 
0.0418372151770572 0.0682697414987448 
0.0418850920332523 0.0682469207458322 
0.0419329704440605 0.0682241147840758 
0.0419808504067459 0.0682013235874444 
0.0420287319185810 0.0681785471299876 
0.0420766149768468 0.0681557853858356 
0.0421244995788326 0.0681330383291983 
0.0421723857218361 0.0681103059343655 
0.0422202734031635 0.0680875881757065 
0.0422681626201290 0.0680648850276694 
0.0423160533700555 0.0680421964647809 
0.0423639456502739 0.0680195224616464 
0.0424118394581231 0.0679968629929489 
0.0424597347909504 0.0679742180334493 
0.0425076316461113 0.0679515875579857 
0.0425555300209691 0.0679289715414733 
0.0426034299128957 0.0679063699589038 
0.0426513313192701 0.0678837827853455 
0.0426992342374803 0.0678612099959423 
0.0427471386649216 0.0678386515659142 
0.0427950445989974 0.0678161074705563 
0.0428429520371191 0.0677935776852388 
0.0428908609767058 0.0677710621854067 
0.0429387714151845 0.0677485609465792 
0.0429866833499899 0.0677260739443497 
0.0430345967785646 0.0677036011543854 
0.0430825116983587 0.0676811425524268 
0.0431304281068304 0.0676586981142877 
0.0431783460014450 0.0676362678158547 
0.0432262653796757 0.0676138516330868 
0.0432741862390035 0.0675914495420154 
0.0433221085769165 0.0675690615187436 
0.0433700323909108 0.0675466875394462 
0.0434179576784897 0.0675243275803695 
0.0434658844371639 0.0675019816178304 
0.0435138126644518 0.0674796496282169 
0.0435617423578789 0.0674573315879871 
0.0436096735149786 0.0674350274736694 
0.0436576061332908 0.0674127372618621 
0.0437055402103635 0.0673904609292327 
0.0437534757437514 0.0673681984525183 
0.0438014127310170 0.0673459498085247 
0.0438493511697294 0.0673237149741264 
0.0438972910574655 0.0673014939262665 
0.0439452323918089 0.0672792866419560 
0.0439931751703505 0.0672570930982737 
0.0440411193906883 0.0672349132723659 
0.0440890650504273 0.0672127471414463 
0.0441370121471798 0.0671905946827954 
0.0441849606785647 0.0671684558737606 
0.0442329106422081 0.0671463306917556 
0.0442808620357431 0.0671242191142603 
0.0443288148568096 0.0671021211188202 
0.0443767691030545 0.0670800366830469 
0.0444247247721317 0.0670579657846169 
0.0444726818617014 0.0670359084012720 
0.0445206403694312 0.0670138645108188 
0.0445686002929951 0.0669918340911282 
0.0446165616300744 0.0669698171201357 
0.0446645243783563 0.0669478135758406 
0.0447124885355353 0.0669258234363059 
0.0447604540993124 0.0669038466796583 
0.0448084210673954 0.0668818832840876 
0.0448563894374983 0.0668599332278466 
0.0449043592073420 0.0668379964892507 
0.0449523303746543 0.0668160730466780 
0.0450003029371687 0.0667941628785686 
0.0450482768926260 0.0667722659634246 
0.0450962522387730 0.0667503822798099 
0.0451442289733632 0.0667285118063499 
0.0451922070941567 0.0667066545217309 
0.0452401865989193 0.0666848104047006 
0.0452881674854239 0.0666629794340670 
0.0453361497514495 0.0666411615886989 
0.0453841333947814 0.0666193568475252 
0.0454321184132113 0.0665975651895347 
0.0454801048045372 0.0665757865937762 
0.0455280925665631 0.0665540210393578 
0.0455760816970994 0.0665322685054469 
0.0456240721939630 0.0665105289712700 
0.0456720640549764 0.0664888024161125 
0.0457200572779687 0.0664670888193180 
0.0457680518607748 0.0664453881602889 
0.0458160478012360 0.0664237004184855 
0.0458640450971997 0.0664020255734258 
0.0459120437465190 0.0663803636046857 
0.0459600437470536 0.0663587144918985 
0.0460080450966686 0.0663370782147546 
0.0460560477932354 0.0663154547530013 
0.0461040518346313 0.0662938440864428 
0.0461520572187397 0.0662722461949397 
0.0462000639434497 0.0662506610584089 
0.0462480720066565 0.0662290886568236 
0.0462960814062607 0.0662075289702124 
0.0463440921401695 0.0661859819786599 
0.0463921042062954 0.0661644476623061 
0.0464401176025566 0.0661429260013460 
0.0464881323268777 0.0661214169760297 
0.0465361483771884 0.0660999205666620 
0.0465841657514243 0.0660784367536024 
0.0466321844475270 0.0660569655172647 
0.0466802044634435 0.0660355068381167 
0.0467282257971265 0.0660140606966802 
0.0467762484465347 0.0659926270735307 
0.0468242724096318 0.0659712059492973 
0.0468722976843875 0.0659497973046623 
0.0469203242687770 0.0659284011203610 
0.0469683521607812 0.0659070173771817 
0.0470163813583865 0.0658856460559655 
0.0470644118595843 0.0658642871376057 
0.0471124436623722 0.0658429406030480 
0.0471604767647529 0.0658216064332903 
0.0472085111647347 0.0658002846093822 
0.0472565468603314 0.0657789751124250 
0.0473045838495618 0.0657576779235716 
0.0473526221304506 0.0657363930240260 
0.0474006617010273 0.0657151203950433 
0.0474487025593275 0.0656938600179297 
0.0474967447033915 0.0656726118740419 
0.0475447881312654 0.0656513759447870 
0.0475928328409998 0.0656301522116228 
0.0476408788306514 0.0656089406560568 
0.0476889260982818 0.0655877412596466 
0.0477369746419578 0.0655665540039996 
0.0477850244597515 0.0655453788707725 
0.0478330755497401 0.0655242158416717 
0.0478811279100061 0.0655030648984526 
0.0479291815386370 0.0654819260229194 
0.0479772364337254 0.0654607991969254 
0.0480252925933694 0.0654396844023725 
0.0480733500156716 0.0654185816212107 
0.0481214086987400 0.0653974908354387 
0.0481694686406877 0.0653764120271029 
0.0482175298396328 0.0653553451782977 
0.0482655922936982 0.0653342902711655 
0.0483136560010121 0.0653132472878957 
0.0483617209597075 0.0652922162107255 
0.0484097871679223 0.0652711970219389 
0.0484578546237997 0.0652501897038673 
0.0485059233254872 0.0652291942388887 
0.0485539932711379 0.0652082106094276 
0.0486020644589091 0.0651872387979554 
0.0486501368869635 0.0651662787869893 
0.0486982105534685 0.0651453305590930 
0.0487462854565961 0.0651243940968760 
0.0487943615945235 0.0651034693829936 
0.0488424389654325 0.0650825564001468 
0.0488905175675095 0.0650616551310819 
0.0489385973989459 0.0650407655585907 
0.0489866784579379 0.0650198876655098 
0.0490347607426861 0.0649990214347209 
0.0490828442513962 0.0649781668491507 
0.0491309289822782 0.0649573238917703 
0.0491790149335470 0.0649364925455951 
0.0492271021034223 0.0649156727936851 
0.0492751904901281 0.0648948646191441 
0.0493232800918932 0.0648740680051204 
0.0493713709069510 0.0648532829348054 
0.0494194629335394 0.0648325093914347 
0.0494675561699011 0.0648117473582872 
0.0495156506142830 0.0647909968186849 
0.0495637462649369 0.0647702577559934 
0.0496118431201189 0.0647495301536210 
0.0496599411780895 0.0647288139950188 
0.0497080404371140 0.0647081092636810 
0.0497561408954620 0.0646874159431438 
0.0498042425514075 0.0646667340169862 
0.0498523454032292 0.0646460634688294 
0.0499004494492098 0.0646254042823363 
0.0499485546876367 0.0646047564412122 
0.0499966611168017 0.0645841199292040 
0.0500447687350009 0.0645634947301000 
0.0500928775405347 0.0645428808277304 
0.0501409875317079 0.0645222782059665 
0.0501890987068296 0.0645016868487206 
0.0502372110642134 0.0644811067399464 
0.0502853246021768 0.0644605378636382 
0.0503334393190421 0.0644399802038312 
0.0503815552131357 0.0644194337446010 
0.0504296722827876 0.0643988984700639 
0.0504777905263331 0.0643783743643764 
0.0505259099421107 0.0643578614117349 
0.0505740305284641 0.0643373595963763 
0.0506221522837405 0.0643168689025770 
0.0506702752062913 0.0642963893146532 
0.0507183992944725 0.0642759208169607 
0.0507665245466438 0.0642554633938948 
0.0508146509611693 0.0642350170298901 
0.0508627785364171 0.0642145817094204 
0.0509109072707594 0.0641941574169983 
0.0509590371625726 0.0641737441371756 
0.0510071682102369 0.0641533418545426 
0.0510553004121369 0.0641329505537283 
0.0511034337666610 0.0641125702194003 
0.0511515682722020 0.0640922008362645 
0.0511997039271560 0.0640718423890647 
0.0512478407299237 0.0640514948625832 
0.0512959786789098 0.0640311582416401 
0.0513441177725226 0.0640108325110931 
0.0513922580091748 0.0639905176558379 
0.0514403993872825 0.0639702136608074 
0.0514885419052661 0.0639499205109723 
0.0522108153978363 0.0636468145797812 
0.0529333398091034 0.0633460959805207 
0.0536561101115531 0.0630477168795865 
0.0543791214560111 0.0627516311401669 
0.0551023691628426 0.0624577942385139 
0.0558258487137037 0.0621661631854533 
0.0565495557437995 0.0618766964527398 
0.0572734860346167 0.0615893539038963 
0.0579976355070896 0.0613040967292071 
0.0587220002151736 0.0610208873845662 
0.0594465763397940 0.0607396895339026 
0.0601713601831433 0.0604604679949316 
0.0608963481633058 0.0601831886880000 
0.0616215368091833 0.0599078185878118 
0.0623469227557026 0.0596343256778386 
0.0630725027392887 0.0593626789072357 
0.0637982735935807 0.0590928481500954 
0.0645242322453807 0.0588248041668863 
0.0652503757108135 0.0585585185679361 
0.0659767010916908 0.0582939637788273 
0.0667032055720630 0.0580311130075842 
0.0674298864149455 0.0577699402135404 
0.0681567409592131 0.0575104200777811 
0.0688837666166489 0.0572525279750659 
0.0696109608691385 0.0569962399471400 
0.0703383212660036 0.0567415326773533 
0.0710658454214623 0.0564883834665086 
0.0717935310122129 0.0562367702098664 
0.0725213757751314 0.0559866713752412 
0.0732493775050777 0.0557380659821243 
0.0739775340528023 0.0554909335817764 
0.0747058433229516 0.0552452542382362 
0.0754343032721611 0.0550010085101911 
0.0761629119072369 0.0547581774336664 
0.0768916672834166 0.0545167425054848 
0.0776205675027080 0.0542766856674577 
0.0783496107123004 0.0540379892912668 
0.0790787951030439 0.0538006361640008 
0.0798081189079946 0.0535646094743124 
0.0805375804010214 0.0533298927991636 
0.0812671778954726 0.0530964700911288 
0.0819969097428948 0.0528643256662274 
0.0827267743318090 0.0526334441922592 
0.0834567700865337 0.0524038106776173 
0.0841868954660574 0.0521754104605545 
0.0849171489629554 0.0519482291988827 
0.0856475291023502 0.0517222528600808 
0.0863780344409131 0.0514974677117950 
0.0871086635659053 0.0512738603127105 
0.0878394150942546 0.0510514175037775 
0.0885702876716700 0.0508301263997753 
0.0893012799717878 0.0506099743811977 
0.0900323906953518 0.0503909490864462 
0.0907636185694229 0.0501730384043160 
0.0914949623466194 0.0499562304667611 
0.0922264208043838 0.0497405136419272 
0.0929579927442786 0.0495258765274392 
0.0936896769913050 0.0493123079439328 
0.0944214723932485 0.0490997969288186 
0.0951533778200466 0.0488883327302700 
0.0958853921631793 0.0486779048014230 
0.0966175143350808 0.0484685027947814 
0.0973497432685723 0.0482601165568163 
0.0980820779163135 0.0480527361227530 
0.0988145172502746 0.0478463517115372 
0.0995470602612240 0.0476409537209732 
0.1002797059582350 0.0474365327230256 
0.1010124533682094 0.0472330794592803 
0.1017453015354152 0.0470305848365559 
0.1024782495210412 0.0468290399226608 
0.1032112964027657 0.0466284359422898 
0.1039444412743391 0.0464287642730543 
0.1046776832451803 0.0462300164416416 
0.1054110214399863 0.0460321841200970 
0.1061444549983528 0.0458352591222252 
0.1068779830744098 0.0456392334001061 
0.1076116048364650 0.0454440990407189 
0.1083453194666614 0.0452498482626739 
0.1090791261606441 0.0450564734130436 
0.1098130241272370 0.0448639669642933 
0.1105470125881312 0.0446723215113043 
0.1112810907775803 0.0444815297684890 
0.1120152579421070 0.0442915845669920 
0.1127495133402185 0.0441024788519760 
0.1134838562421284 0.0439142056799882 
0.1142182859294887 0.0437267582164050 
0.1149528016951291 0.0435401297329517 
0.1156874028428043 0.0433543136052948 
0.1164220886869478 0.0431693033107043 
0.1171568585524332 0.0429850924257832 
0.1178917117743429 0.0428016746242625 
0.1186266476977426 0.0426190436748588 
0.1193616656774626 0.0424371934391927 
0.1200967650778854 0.0422561178697655 
0.1208319452727382 0.0420758110079927 
0.1215672056448931 0.0418962669822925 
0.1223025455861708 0.0417174800062262 
0.1230379644971510 0.0415394443766905 
0.1237734617869876 0.0413621544721589 
0.1245090368732283 0.0411856047509703 
0.1252446891816406 0.0410097897496646 
0.1259804181460402 0.0408347040813621 
0.1267162232081268 0.0406603424341868 
0.1274521038173215 0.0404866995697306 
0.1281880594306101 0.0403137703215591 
0.1289240895123898 0.0401415495937551 
0.1296601935343213 0.0399700323595011 
0.1303963709751821 0.0397992136596983 
0.1311326213207260 0.0396290886016206 
0.1318689440635450 0.0394596523576035 
0.1326053387029348 0.0392909001637664 
0.1333418047447649 0.0391228273187667 
0.1340783417013495 0.0389554291825859 
0.1348149490913236 0.0387887011753457 
0.1355516264395228 0.0386226387761534 
0.1362883732768632 0.0384572375219762 
0.1370251891402270 0.0382924930065431 
0.1377620735723499 0.0381284008792735 
0.1384990261217107 0.0379649568442320 
0.1392360463424249 0.0378021566591086 
0.1399731337941390 0.0376399961342231 
0.1407102880419299 0.0374784711315541 
0.1414475086562036 0.0373175775637898 
0.1421847952125987 0.0371573113934031 
0.1429221472918918 0.0369976686317465 
0.1436595644799037 0.0368386453381700 
0.1443970463674094 0.0366802376191584 
0.1451345925500496 0.0365224416274891 
0.1458722026282440 0.0363652535614096 
0.1466098762071069 0.0362086696638327 
0.1473476128963646 0.0360526862215521 
0.1480854123102745 0.0358972995644738 
0.1488232740675468 0.0357425060648662 
0.1495611977912670 0.0355883021366264 
0.1502991831088200 0.0354346842345636 
0.1510372296518181 0.0352816488536975 
0.1517753370560271 0.0351291925285733 
0.1525135049612970 0.0349773118325910 
0.1532517330114923 0.0348260033773502 
0.1539900208544254 0.0346752638120082 
0.1547283681417901 0.0345250898226531 
0.1554667745290972 0.0343754781316898 
0.1562052396756116 0.0342264254972395 
0.1569437632442903 0.0340779287125521 
0.1576823449017217 0.0339299846054308 
0.1584209843180676 0.0337825900376695 
0.1591596811670034 0.0336357419045014 
0.1598984351256632 0.0334894371340598 
0.1606372458745828 0.0333436726868501 
0.1613761130976469 0.0331984455552321 
0.1621150364820345 0.0330537527629141 
0.1628540157181675 0.0329095913644568 
0.1635930504996593 0.0327659584447875 
0.1643321405232651 0.0326228511187242 
0.1650712854888328 0.0324802665305095 
0.1658104850992548 0.0323382018533543 
0.1665497390604213 0.0321966542889897 
0.1672890470811734 0.0320556210672289 
0.1680284088732600 0.0319150994455375 
0.1687678241512907 0.0317750867086125 
0.1695072926326944 0.0316355801679690 
0.1702468140376764 0.0314965771615361 
0.1709863880891759 0.0313580750532602 
0.1717260145128265 0.0312200712327156 
0.1724656930369148 0.0310825631147236 
0.1732054233923418 0.0309455481389785 
0.1739452053125843 0.0308090237696808 
0.1746850385336567 0.0306729874951776 
0.1754249227940750 0.0305374368276097 
0.1761648578348186 0.0304023693025659 
0.1769048433992966 0.0302677824787431 
0.1776448792333113 0.0301336739376134 
0.1783849650850244 0.0300000412830978 
0.1791251007049239 0.0298668821412447 
0.1798652858457901 0.0297341941599159 
0.1806055202626633 0.0296019750084776 
0.1813458037128124 0.0294702223774971 
0.1820861359557036 0.0293389339784460 
0.1828265167529690 0.0292081075434073 
0.1835669458683773 0.0290777408247892 
0.1843074230678036 0.0289478315950437 
0.1850479481192007 0.0288183776463901 
0.1857885207925710 0.0286893767905435 
0.1865291408599373 0.0285608268584487 
0.1872698080953166 0.0284327257000184 
0.1880105222746918 0.0283050711838759 
0.1887512831759866 0.0281778611971031 
0.1894920905790380 0.0280510936449922 
0.1902329442655721 0.0279247664508023 
0.1909738440191777 0.0277988775555200 
0.1917147896252823 0.0276734249176243 
0.1924557808711275 0.0275484065128558 
0.1931968175457457 0.0274238203339893 
0.1939378994399359 0.0272996643906111 
0.1946790263462411 0.0271759367088995 
0.1954201980589254 0.0270526353314098 
0.1961614143739522 0.0269297583168618 
0.1969026750889620 0.0268073037399325 
0.1976439800032505 0.0266852696910509 
0.1983853289177484 0.0265636542761968 
0.1991267216349997 0.0264424556167036 
0.1998681579591420 0.0263216718490633 
0.2006096376958859 0.0262013011247357 
0.2013511606524953 0.0260813416099599 
0.2020927266377679 0.0259617914855703 
0.2028343354620169 0.0258426489468135 
0.2035759869370509 0.0257239122031709 
0.2043176808761568 0.0256055794781818 
0.2050594170940800 0.0254876490092707 
0.2058011954070080 0.0253701190475772 
0.2065430156325523 0.0252529878577887 
0.2072848775897305 0.0251362537179753 
0.2080267810989500 0.0250199149194282 
0.2087687259819914 0.0249039697664998 
0.2095107120619909 0.0247884165764473 
0.2102527391634256 0.0246732536792778 
0.2109948071120962 0.0245584794175970 
0.2117369157351118 0.0244440921464590 
0.2124790648608745 0.0243300902332197 
0.2132212543190645 0.0242164720573916 
0.2139634839406241 0.0241032360105013 
0.2147057535577443 0.0239903804959494 
0.2154480630038489 0.0238779039288720 
0.2161904121135815 0.0237658047360050 
0.2169328007227900 0.0236540813555498 
0.2176752286685144 0.0235427322370419 
0.2184176957889717 0.0234317558412208 
0.2191602019235435 0.0233211506399023 
0.2199027469127616 0.0232109151158526 
0.2206453305982967 0.0231010477626640 
0.2213879528229438 0.0229915470846336 
0.2221306134306108 0.0228824115966421 
0.2228733122663052 0.0227736398240362 
0.2236160491761224 0.0226652303025114 
0.2243588240072337 0.0225571815779973 
0.2251016366078734 0.0224494922065445 
0.2258444868273288 0.0223421607542127 
0.2265873745159269 0.0222351857969613 
0.2273302995250243 0.0221285659205409 
0.2280732617069952 0.0220222997203867 
0.2288162609152207 0.0219163858015133 
0.2295592970040778 0.0218108227784115 
0.2303023698289292 0.0217056092749459 
0.2310454792461113 0.0216007439242542 
0.2317886251129261 0.0214962253686488 
0.2325318072876282 0.0213920522595183 
0.2332750256294172 0.0212882232572318 
0.2340182799984257 0.0211847370310437 
0.2347615702557112 0.0210815922590003 
0.2355048962632448 0.0209787876278477 
0.2362482578839029 0.0208763218329404 
0.2369916549814569 0.0207741935781526 
0.2377350874205649 0.0206724015757888 
0.2384785550667615 0.0205709445464975 
0.2392220577864494 0.0204698212191851 
0.2399655954468904 0.0203690303309309 
0.2407091679161965 0.0202685706269040 
0.2414527750633207 0.0201684408602810 
0.2421964167580504 0.0200686397921643 
0.2429400928709963 0.0199691661915025 
0.2436838032735863 0.0198700188350114 
0.2444275478380560 0.0197711965070958 
0.2451713264374418 0.0196726979997728 
0.2459151389455712 0.0195745221125963 
0.2466589852370568 0.0194766676525820 
0.2474028651872872 0.0193791334341334 
0.2481467786724201 0.0192819182789698 
0.2488907255693745 0.0191850210160537 
0.2496347057558235 0.0190884404815207 
0.2503787191101864 0.0189921755186092 
0.2511227655116222 0.0188962249775916 
0.2518668448400214 0.0188005877157067 
0.2526109569760004 0.0187052625970919 
0.2533551018008934 0.0186102484927176 
0.2540992791967458 0.0185155442803213 
0.2548434890463074 0.0184211488443440 
0.2555877312330261 0.0183270610758656 
0.2563320056410412 0.0182332798725427 
0.2570763121551763 0.0181398041385465 
0.2578206506609335 0.0180466327845016 
0.2585650210444864 0.0179537647274256 
0.2593094231926752 0.0178611988906698 
0.2600538569929985 0.0177689342038597 
0.2607983223336093 0.0176769696028378 
0.2615428191033071 0.0175853040296055 
0.2622873471915335 0.0174939364322670 
0.2630319064883651 0.0174028657649734 
0.2637764968845087 0.0173120909878673 
0.2645211182712947 0.0172216110670284 
0.2652657705406721 0.0171314249744201 
0.2660104535852026 0.0170415316878357 
0.2667551672980556 0.0169519301908467 
0.2674999115730017 0.0168626194727507 
0.2682446863044085 0.0167735985285202 
0.2689894913872342 0.0166848663587523 
0.2697343267170234 0.0165964219696187 
0.2704791921899012 0.0165082643728167 
0.2712240877025688 0.0164203925855201 
0.2719690131522970 0.0163328056303319 
0.2727139684369232 0.0162455025352361 
0.2734589534548451 0.0161584823335515 
0.2742039681050161 0.0160717440638847 
0.2749490122869409 0.0159852867700851 
0.2756940859006701 0.0158991095011994 
0.2764391888467960 0.0158132113114271 
0.2771843210264480 0.0157275912600760 
0.2779294823412876 0.0156422484115194 
0.2786746726935045 0.0155571818351525 
0.2794198919858115 0.0154723906053501 
0.2801651401214404 0.0153878738014246 
0.2809104170041378 0.0153036305075846 
0.2816557225381603 0.0152196598128935 
0.2824010566282705 0.0151359608112298 
0.2831464191797333 0.0150525326012461 
0.2838918100983105 0.0149693742863303 
0.2846372292902586 0.0148864849745660 
0.2853826766623223 0.0148038637786944 
0.2861281521217329 0.0147215098160754 
0.2868736555762023 0.0146394222086507 
0.2876191869339207 0.0145576000829057 
0.2883647461035518 0.0144760425698333 
0.2891103329942288 0.0143947488048971 
0.2898559475155519 0.0143137179279955 
0.2906015895775826 0.0142329490834260 
0.2913472590908421 0.0141524414198501 
0.2920929559663060 0.0140721940902588 
0.2928386801154014 0.0139922062519376 
0.2935844314500032 0.0139124770664330 
0.2943302098824309 0.0138330056995188 
0.2950760153254443 0.0137537913211628 
0.2958218476922411 0.0136748331054939 
0.2965677068964526 0.0135961302307699 
0.2973135928521408 0.0135176818793449 
0.2980595054737950 0.0134394872376382 
0.2988054446763283 0.0133615454961025 
0.2995514103750745 0.0132838558491926 
0.3002974024857848 0.0132064174953357 
0.3010434209246245 0.0131292296368997 
0.3017894656081709 0.0130522914801645 
0.3025355364534079 0.0129756022352912 
0.3032816333777255 0.0128991611162937 
0.3040277562989150 0.0128229673410089 
0.3047739051351662 0.0127470201310686 
0.3055200798050656 0.0126713187118706 
0.3062662802275917 0.0125958623125509 
0.3070125063221139 0.0125206501659562 
0.3077587580083878 0.0124456815086156 
0.3085050352065538 0.0123709555807145 
0.3092513378371337 0.0122964716260665 
0.3099976658210275 0.0122222288920881 
0.3107440190795114 0.0121482266297716 
0.3114903975342347 0.0120744640936589 
0.3122368011072169 0.0120009405418166 
0.3129832297208455 0.0119276552358098 
0.3137296832978728 0.0118546074406772 
0.3144761617614140 0.0117817964249063 
0.3152226650349436 0.0117092214604083 
0.3159691930422939 0.0116368818224943 
0.3167157457076518 0.0115647767898508 
0.3174623229555563 0.0114929056445156 
0.3182089247108965 0.0114212676718549 
0.3189555508989085 0.0113498621605391 
0.3197022014451735 0.0112786884025203 
0.3204488762756152 0.0112077456930090 
0.3211955753164976 0.0111370333304516 
0.3219422984944217 0.0110665506165081 
0.3226890457363247 0.0109962968560296 
0.3234358169694767 0.0109262713570366 
0.3241826121214781 0.0108564734306974 
0.3249294311202591 0.0107869023913061 
0.3256762738940745 0.0107175575562619 
0.3264231403715051 0.0106484382460476 
0.3271700304814522 0.0105795437842088 
0.3279169441531373 0.0105108734973337 
0.3286638813160998 0.0104424267150322 
0.3294108419001942 0.0103742027699157 
0.3301578258355884 0.0103062009975774 
0.3309048330527621 0.0102384207365722 
0.3316518634825034 0.0101708613283975 
0.3323989170559085 0.0101035221174731 
0.3331459937043780 0.0100364024511227 
0.3338930933596164 0.0099695016795545 
0.3346402159536287 0.0099028191558422 
0.3353873614187196 0.0098363542359071 
0.3361345296874908 0.0097701062784988 
0.3368817206928397 0.0097040746451773 
0.3376289343679573 0.0096382587002949 
0.3383761706463256 0.0095726578109783 
0.3391234294617168 0.0095072713471110 
0.3398707107481906 0.0094420986813152 
0.3406180144400935 0.0093771391889352 
0.3413653404720554 0.0093123922480196 
0.3421126887789891 0.0092478572393044 
0.3428600592960881 0.0091835335461962 
0.3436074519588248 0.0091194205547555 
0.3443548667029487 0.0090555176536800 
0.3451023034644847 0.0089918242342884 
0.3458497621797317 0.0089283396905039 
0.3465972427852606 0.0088650634188386 
0.3473447452179123 0.0088019948183769 
0.3480922694147972 0.0087391332907604 
0.3488398153132921 0.0086764782401719 
0.3495873828510399 0.0086140290733200 
0.3503349719659467 0.0085517851994238 
0.3510825825961813 0.0084897460301979 
0.3518302146801732 0.0084279109798369 
0.3525778681566109 0.0083662794650013 
0.3533255429644402 0.0083048509048018 
0.3540732390428635 0.0082436247207856 
0.3548209563313375 0.0081826003369213 
0.3555686947695719 0.0081217771795849 
0.3563164542975278 0.0080611546775455 
0.3570642348554165 0.0080007322619512 
0.3578120363836979 0.0079405093663153 
0.3585598588230788 0.0078804854265023 
0.3593077021145120 0.0078206598807146 
0.3600555661991947 0.0077610321694786 
0.3608034510185660 0.0077016017356313 
0.3615513565143080 0.0076423680243073 
0.3622992826283419 0.0075833304829252 
0.3630472293028274 0.0075244885611752 
0.3637951964801623 0.0074658417110055 
0.3645431841029798 0.0074073893866098 
0.3652911921141481 0.0073491310444147 
0.3660392204567688 0.0072910661430669 
0.3667872690741754 0.0072331941434208 
0.3675353379099320 0.0071755145085266 
0.3682834269078326 0.0071180267036171 
0.3690315360118989 0.0070607301960967 
0.3697796651663798 0.0070036244555286 
0.3705278143157499 0.0069467089536232 
0.3712759834047081 0.0068899831642261 
0.3720241723781765 0.0068334465633070 
0.3727723811812995 0.0067770986289473 
0.3735206097594419 0.0067209388413291 
0.3742688580581882 0.0066649666827239 
0.3750171260233414 0.0066091816374810 
0.3757654136009215 0.0065535831920166 
0.3765137207371648 0.0064981708348026 
0.3772620473785226 0.0064429440563556 
0.3780103934716597 0.0063879023492261 
0.3787587589634536 0.0063330452079878 
0.3795071438009935 0.0062783721292267 
0.3802555479315787 0.0062238826115305 
0.3810039713027180 0.0061695761554786 
0.3817524138621284 0.0061154522636309 
0.3825008755577338 0.0060615104405181 
0.3832493563376647 0.0060077501926313 
0.3839978561502558 0.0059541710284118 
0.3847463749440464 0.0059007724582412 
0.3854949126677784 0.0058475539944310 
0.3862434692703951 0.0057945151512134 
0.3869920447010416 0.0057416554447313 
0.3877406389090621 0.0056889743930280 
0.3884892518439994 0.0056364715160384 
0.3892378834555947 0.0055841463355792 
0.3899865336937856 0.0055319983753391 
0.3907352025087056 0.0054800271608699 
0.3914838898506831 0.0054282322195769 
0.3922325956702402 0.0053766130807099 
0.3929813199180916 0.0053251692753539 
0.3937300625451448 0.0052739003364201 
0.3944788235024974 0.0052228057986370 
0.3952276027414378 0.0051718851985415 
0.3959764002134428 0.0051211380744698 
0.3967252158701782 0.0050705639665489 
0.3974740496634965 0.0050201624166880 
0.3982229015454369 0.0049699329685697 
0.3989717714682240 0.0049198751676417 
0.3997206593842667 0.0048699885611077 
0.4004695652461585 0.0048202726979201 
0.4012184890066748 0.0047707271287706 
0.4019674306187737 0.0047213514060827 
0.4027163900355940 0.0046721450840031 
0.4034653672104548 0.0046231077183937 
0.4042143620968548 0.0045742388668238 
0.4049633746484714 0.0045255380885615 
0.4057124048191594 0.0044770049445666 
0.4064614525629509 0.0044286389974821 
0.4072105178340536 0.0043804398116268 
0.4079596005868513 0.0043324069529872 
0.4087087007759017 0.0042845399892102 
0.4094578183559364 0.0042368384895956 
0.4102069532818599 0.0041893020250880 
0.4109561055087484 0.0041419301682699 
0.4117052749918503 0.0040947224933540 
0.4124544616865841 0.0040476785761761 
0.4132036655485379 0.0040007979941874 
0.4139528865334693 0.0039540803264475 
0.4147021245973040 0.0039075251536176 
0.4154513796961352 0.0038611320579525 
0.4162006517862230 0.0038149006232946 
0.4169499408239934 0.0037688304350659 
0.4176992467660376 0.0037229210802619 
0.4184485695691122 0.0036771721474441 
0.4191979091901370 0.0036315832267336 
0.4199472655861951 0.0035861539098040 
0.4206966387145323 0.0035408837898749 
0.4214460285325557 0.0034957724617051 
0.4221954349978343 0.0034508195215859 
0.4229448580680967 0.0034060245673349 
0.4236942977012313 0.0033613871982891 
0.4244437538552864 0.0033169070152986 
0.4251932264884674 0.0032725836207203 
0.4259427155591383 0.0032284166184113 
0.4266922210258199 0.0031844056137227 
0.4274417428471893 0.0031405502134935 
0.4281912809820790 0.0030968500260440 
0.4289408353894772 0.0030533046611702 
0.4296904060285262 0.0030099137301371 
0.4304399928585220 0.0029666768456729 
0.4311895958389138 0.0029235936219633 
0.4319392149293034 0.0028806636746448 
0.4326888500894448 0.0028378866207995 
0.4334385012792428 0.0027952620789488 
0.4341881684587529 0.0027527896690477 
0.4349378515881809 0.0027104690124788 
0.4356875506278819 0.0026682997320470 
0.4364372655383603 0.0026262814519735 
0.4371869962802681 0.0025844137978901 
0.4379367428144054 0.0025426963968336 
0.4386865051017194 0.0025011288772404 
0.4394362831033035 0.0024597108689410 
0.4401860767803973 0.0024184420031542 
0.4409358860943857 0.0023773219124819 
0.4416857110067987 0.0023363502309036 
0.4424355514793095 0.0022955265937712 
0.4431854074737365 0.0022548506378035 
0.4439352789520401 0.0022143220010809 
0.4446851658763237 0.0021739403230404 
0.4454350682088324 0.0021337052444702 
0.4461849859119529 0.0020936164075044 
0.4469349189482132 0.0020536734556182 
0.4476848672802816 0.0020138760336229 
0.4484348308709657 0.0019742237876601 
0.4491848096832132 0.0019347163651975 
0.4499348036801099 0.0018953534150239 
0.4506848128248807 0.0018561345872436 
0.4514348370808877 0.0018170595332720 
0.4521848764116306 0.0017781279058309 
0.4529349307807453 0.0017393393589431 
0.4536850001520051 0.0017006935479281 
0.4544350844893179 0.0016621901293973 
0.4551851837567276 0.0016238287612489 
0.4559352979184126 0.0015856091026636 
0.4566854269386854 0.0015475308140999 
0.4574355707819929 0.0015095935572893 
0.4581857294129149 0.0014717969952320 
0.4589359027961639 0.0014341407921919 
0.4596860908965854 0.0013966246136926 
0.4604362936791560 0.0013592481265127 
0.4611865111089843 0.0013220109986812 
0.4619367431513101 0.0012849128994733 
0.4626869897715027 0.0012479534994059 
0.4634372509350625 0.0012111324702332 
0.4641875266076188 0.0011744494849427 
0.4649378167549306 0.0011379042177505 
0.4656881213428853 0.0011014963440972 
0.4664384403374985 0.0010652255406437 
0.4671887737049136 0.0010290914852671 
0.4679391214114018 0.0009930938570561 
0.4686894834233608 0.0009572323363076 
0.4694398597073148 0.0009215066045219 
0.4701902502299143 0.0008859163443988 
0.4709406549579354 0.0008504612398340 
0.4716910738582792 0.0008151409759143 
0.4724415068979723 0.0007799552389143 
0.4731919540441649 0.0007449037162921 
0.4739424152641315 0.0007099860966853 
0.4746928905252701 0.0006752020699073 
0.4754433797951022 0.0006405513269434 
0.4761938830412715 0.0006060335599468 
0.4769444002315446 0.0005716484622349 
0.4776949313338097 0.0005373957282852 
0.4784454763160766 0.0005032750537322 
0.4791960351464766 0.0004692861353629 
0.4799466077932614 0.0004354286711136 
0.4806971942248031 0.0004017023600659 
0.4814477944095937 0.0003681069024431 
0.4821984083162455 0.0003346419996069 
0.4829490359134894 0.0003013073540531 
0.4836996771701751 0.0002681026694087 
0.4844503320552715 0.0002350276504278 
0.4852010005378646 0.0002020820029885 
0.4859516825871590 0.0001692654340889 
0.4867023781724764 0.0001365776518441 
0.4874530872632552 0.0001040183654824 
0.4882038098290509 0.0000715872853421 
0.4889545458395349 0.0000392841228676 
0.4897052952644949 0.0000071085906068 
0.4904560580738342 -0.0000249395977933 
0.4912068342375708 -0.0000568607275888 
0.4919576237258382 -0.0000886550829433 
0.4927084265088839 -0.0001203229469306 
0.4934592425570702 -0.0001518646015379 
0.4942100718408723 -0.0001832803276695 
0.4949609143308800 -0.0002145704051497 
0.4957117699977954 -0.0002457351127264 
0.4964626388124341 -0.0002767747280737 
0.4972135207457237 -0.0003076895277955 
0.4979644157687040 -0.0003384797874286 
0.4987153238525267 -0.0003691457814459 
0.4994662449684553 -0.0003996877832592 
0.5002171790878640 -0.0004301060652227 
0.5009681261822383 -0.0004604008986356 
0.5017190862231740 -0.0004905725537457 
0.5024700591823767 -0.0005206212997519 
0.5032210450316632 -0.0005505474048076 
0.5039720437429582 -0.0005803511360235 
0.5047230552882971 -0.0006100327594706 
0.5054740796398232 -0.0006395925401832 
0.5062251167697893 -0.0006690307421616 
0.5069761666505561 -0.0006983476283755 
0.5077272292545925 -0.0007275434607662 
0.5084783045544747 -0.0007566185002502 
0.5092293925228872 -0.0007855730067216 
0.5099804931326211 -0.0008144072390548 
0.5107316063565741 -0.0008431214551080 
0.5114827321677511 -0.0008717159117252 
0.5122338705392631 -0.0009001908647394 
0.5129850214443266 -0.0009285465689754 
0.5137361848562643 -0.0009567832782523 
0.5144873607485039 -0.0009849012453865 
0.5152385490945789 -0.0010129007221940 
0.5159897498681270 -0.0010407819594936 
0.5167409630428904 -0.0010685452071093 
0.5174921885927162 -0.0010961907138728 
0.5182434264915547 -0.0011237187276265 
0.5189946767134609 -0.0011511294952258 
0.5197459392325923 -0.0011784232625418 
0.5204972140232099 -0.0012056002744640 
0.5212485010596780 -0.0012326607749029 
0.5219998003164632 -0.0012596050067923 
0.5227511117681343 -0.0012864332120918 
0.5235024353893624 -0.0013131456317898 
0.5242537711549207 -0.0013397425059055 
0.5250051190396836 -0.0013662240734917 
0.5257564790186269 -0.0013925905726371 
0.5265078510668275 -0.0014188422404688 
0.5272592351594635 -0.0014449793131548 
0.5280106312718129 -0.0014710020259064 
0.5287620393792541 -0.0014969106129803 
0.5295134594572664 -0.0015227053076817 
0.5302648914814276 -0.0015483863423660 
0.5310163354274162 -0.0015739539484416 
0.5317677912710091 -0.0015994083563717 
0.5325192589880829 -0.0016247497956775 
0.5332707385546130 -0.0016499784949396 
0.5340222299466728 -0.0016750946818009 
0.5347737331404345 -0.0017000985829689 
0.5355252481121684 -0.0017249904242174 
0.5362767748382424 -0.0017497704303896 
0.5370283132951224 -0.0017744388253994 
0.5377798634593711 -0.0017989958322347 
0.5385314253076490 -0.0018234416729585 
0.5392829988167132 -0.0018477765687120 
0.5400345839634175 -0.0018720007397164 
0.5407861807247121 -0.0018961144052751 
0.5415377890776436 -0.0019201177837758 
0.5422894089993546 -0.0019440110926930 
0.5430410404670833 -0.0019677945485896 
0.5437926834581635 -0.0019914683671194 
0.5445443379500245 -0.0020150327630292 
0.5452960039201907 -0.0020384879501607 
0.5460476813462812 -0.0020618341414530 
0.5467993702060099 -0.0020850715489438 
0.5475510704771853 -0.0021082003837727 
0.5483027821377099 -0.0021312208561820 
0.5490545051655804 -0.0021541331755197 
0.5498062395388873 -0.0021769375502410 
0.5505579852358145 -0.0021996341879105 
0.5513097422346398 -0.0022222232952042 
0.5520615105137336 -0.0022447050779111 
0.5528132900515597 -0.0022670797409360 
0.5535650808266743 -0.0022893474883007 
0.5543168828177270 -0.0023115085231462 
0.5550686960034585 -0.0023335630477346 
0.5558205203627029 -0.0023555112634514 
0.5565723558743854 -0.0023773533708068 
0.5573242025175232 -0.0023990895694380 
0.5580760602712256 -0.0024207200581109 
0.5588279291146923 -0.0024422450347223 
0.5595798090272149 -0.0024636646963013 
0.5603316999881760 -0.0024849792390115 
0.5610836019770485 -0.0025061888581528 
0.5618355149733962 -0.0025272937481630 
0.5625874389568734 -0.0025482941026201 
0.5633393739072243 -0.0025691901142436 
0.5640913198042832 -0.0025899819748964 
0.5648432766279745 -0.0026106698755871 
0.5655952443583120 -0.0026312540064710 
0.5663472229753990 -0.0026517345568526 
0.5670992124594281 -0.0026721117151868 
0.5678512127906807 -0.0026923856690809 
0.5686032239495279 -0.0027125566052964 
0.5693552459164286 -0.0027326247097506 
0.5701072786719309 -0.0027525901675184 
0.5708593221966707 -0.0027724531628339 
0.5716113764713727 -0.0027922138790922 
0.5723634414768493 -0.0028118724988512 
0.5731155171940006 -0.0028314292038328 
0.5738676036038143 -0.0028508841749253 
0.5746197006873661 -0.0028702375921844 
0.5753718084258187 -0.0028894896348353 
0.5761239268004218 -0.0029086404812739 
0.5768760557925119 -0.0029276903090690 
0.5776281953835132 -0.0029466392949635 
0.5783803455549353 -0.0029654876148759 
0.5791325062883753 -0.0029842354439024 
0.5798846775655158 -0.0030028829563182 
0.5806368593681261 -0.0030214303255789 
0.5813890516780612 -0.0030398777243225 
0.5821412544772618 -0.0030582253243706 
0.5828934677477544 -0.0030764732967301 
0.5836456914716510 -0.0030946218115948 
0.5843979256311487 -0.0031126710383469 
0.5851501702085300 -0.0031306211455584 
0.5859024251861620 -0.0031484723009929 
0.5866546905464971 -0.0031662246716067 
0.5874069662720722 -0.0031838784235509 
0.5881592523455084 -0.0032014337221721 
0.5889115487495113 -0.0032188907320148 
0.5896638554668714 -0.0032362496168220 
0.5904161724804621 -0.0032535105395373 
0.5911684997732414 -0.0032706736623061 
0.5919208373282506 -0.0032877391464772 
0.5926731851286153 -0.0033047071526039 
0.5934255431575440 -0.0033215778404458 
0.5941779113983283 -0.0033383513689701 
0.5949302898343435 -0.0033550278963530 
0.5956826784490474 -0.0033716075799812 
0.5964350772259810 -0.0033880905764531 
0.5971874861487677 -0.0034044770415805 
0.5979399052011136 -0.0034207671303896 
0.5986923343668074 -0.0034369609971230 
0.5994447736297195 -0.0034530587952402 
0.6001972229738027 -0.0034690606774196 
0.6009496823830922 -0.0034849667955599 
0.6017021518417044 -0.0035007773007811 
0.6024546313338377 -0.0035164923434260 
0.6032071208437719 -0.0035321120730614 
0.6039596203558685 -0.0035476366384797 
0.6047121298545699 -0.0035630661877001 
0.6054646493243997 -0.0035784008679699 
0.6062171787499626 -0.0035936408257655 
0.6069697181159445 -0.0036087862067944 
0.6077222674071112 -0.0036238371559958 
0.6084748266083100 -0.0036387938175423 
0.6092273957044678 -0.0036536563348409 
0.6099799746805925 -0.0036684248505346 
0.6107325635217717 -0.0036830995065034 
0.6114851622131734 -0.0036976804438656 
0.6122377707400454 -0.0037121678029789 
0.6129903890877153 -0.0037265617234423 
0.6137430172415903 -0.0037408623440964 
0.6144956551871572 -0.0037550698030253 
0.6152483029099820 -0.0037691842375575 
0.6160009603957104 -0.0037832057842673 
0.6167536276300671 -0.0037971345789759 
0.6175063045988556 -0.0038109707567528 
0.6182589912879581 -0.0038247144519164 
0.6190116876833366 -0.0038383657980361 
0.6197643937710307 -0.0038519249279327 
0.6205171095371588 -0.0038653919736799 
0.6212698349679178 -0.0038787670666056 
0.6220225700495829 -0.0038920503372928 
0.6227753147685078 -0.0039052419155809 
0.6235280691111234 -0.0039183419305667 
0.6242808330639390 -0.0039313505106058 
0.6250336066135420 -0.0039442677833136 
0.6257863897465969 -0.0039570938755663 
0.6265391824498462 -0.0039698289135022 
0.6272919847101097 -0.0039824730225230 
0.6280447965142842 -0.0039950263272944 
0.6287976178493444 -0.0040074889517477 
0.6295504487023413 -0.0040198610190804 
0.6303032890604034 -0.0040321426517580 
0.6310561389107363 -0.0040443339715145 
0.6318089982406216 -0.0040564350993536 
0.6325618670374179 -0.0040684461555499 
0.6333147452885606 -0.0040803672596500 
0.6340676329815611 -0.0040921985304735 
0.6348205301040074 -0.0041039400861139 
0.6355734366435632 -0.0041155920439400 
0.6363263525879692 -0.0041271545205968 
0.6370792779250409 -0.0041386276320061 
0.6378322126426709 -0.0041500114933684 
0.6385851567288261 -0.0041613062191632 
0.6393381101715506 -0.0041725119231507 
0.6400910729589631 -0.0041836287183719 
0.6408440450792575 -0.0041946567171505 
0.6415970265207038 -0.0042055960310935 
0.6423500172716468 -0.0042164467710922 
0.6431030173205065 -0.0042272090473234 
0.6438560266557778 -0.0042378829692501 
0.6446090452660304 -0.0042484686456228 
0.6453620731399092 -0.0042589661844804 
0.6461151102661336 -0.0042693756931509 
0.6468681566334974 -0.0042796972782527 
0.6476212122308689 -0.0042899310456957 
0.6483742770471914 -0.0043000771006817 
0.6491273510714817 -0.0043101355477060 
0.6498804342928309 -0.0043201064905578 
0.6506335267004046 -0.0043299900323216 
0.6513866282834424 -0.0043397862753779 
0.6521397390312573 -0.0043494953214041 
0.6528928589332365 -0.0043591172713758 
0.6536459879788404 -0.0043686522255672 
0.6543991261576039 -0.0043781002835524 
0.6551522734591344 -0.0043874615442061 
0.6559054298731132 -0.0043967361057049 
0.6566585953892949 -0.0044059240655277 
0.6574117699975075 -0.0044150255204570 
0.6581649536876516 -0.0044240405665794 
0.6589181464497010 -0.0044329692992872 
0.6596713482737029 -0.0044418118132786 
0.6604245591497765 -0.0044505682025586 
0.6611777790681146 -0.0044592385604405 
0.6619310080189817 -0.0044678229795464 
0.6626842459927160 -0.0044763215518078 
0.6634374929797273 -0.0044847343684668 
0.6641907489704980 -0.0044930615200773 
0.6649440139555828 -0.0045013030965050 
0.6656972879256087 -0.0045094591869290 
0.6664505708712746 -0.0045175298798425 
0.6672038627833516 -0.0045255152630532 
0.6679571636526824 -0.0045334154236847 
0.6687104734701823 -0.0045412304481771 
0.6694637922268374 -0.0045489604222881 
0.6702171199137060 -0.0045566054310931 
0.6709704565219178 -0.0045641655589870 
0.6717238020426741 -0.0045716408896843 
0.6724771564672476 -0.0045790315062202 
0.6732305197869823 -0.0045863374909516 
0.6739838919932931 -0.0045935589255574 
0.6747372730776666 -0.0046006958910398 
0.6754906630316602 -0.0046077484677249 
0.6762440618469020 -0.0046147167352635 
0.6769974695150914 -0.0046216007726318 
0.6777508860279986 -0.0046284006581326 
0.6785043113774643 -0.0046351164693954 
0.6792577455554000 -0.0046417482833779 
0.6800111885537874 -0.0046482961763663 
0.6807646403646792 -0.0046547602239762 
0.6815181009801984 -0.0046611405011536 
0.6822715703925379 -0.0046674370821754 
0.6830250485939613 -0.0046736500406500 
0.6837785355768022 -0.0046797794495187 
0.6845320313334642 -0.0046858253810557 
0.6852855358564209 -0.0046917879068694 
0.6860390491382160 -0.0046976670979031 
0.6867925711714629 -0.0047034630244353 
0.6875461019488446 -0.0047091757560809 
0.6882996414631141 -0.0047148053617919 
0.6890531897070938 -0.0047203519098579 
0.6898067466736759 -0.0047258154679069 
0.6905603123558217 -0.0047311961029063 
0.6913138867465620 -0.0047364938811633 
0.6920674698389970 -0.0047417088683256 
0.6928210616262962 -0.0047468411293825 
0.6935746621016978 -0.0047518907286652 
0.6943282712585095 -0.0047568577298477 
0.6950818890901080 -0.0047617421959476 
0.6958355155899389 -0.0047665441893266 
0.6965891507515163 -0.0047712637716913 
0.6973427945684234 -0.0047759010040939 
0.6980964470343124 -0.0047804559469328 
0.6988501081429035 -0.0047849286599536 
0.6996037778879858 -0.0047893192022492 
0.7003574562634167 -0.0047936276322613 
0.7011111432631225 -0.0047978540077802 
0.7018648388810973 -0.0048019983859461 
0.7026185431114039 -0.0048060608232496 
0.7033722559481729 -0.0048100413755323 
0.7041259773856035 -0.0048139400979876 
0.7048797074179622 -0.0048177570451611 
0.7056334460395848 -0.0048214922709516 
0.7063871932448733 -0.0048251458286115 
0.7071409490282994 -0.0048287177707477 
0.7078947133844014 -0.0048322081493219 
0.7086484863077852 -0.0048356170156516 
0.7094022677931252 -0.0048389444204106 
0.7101560578351629 -0.0048421904136296 
0.7109098564287073 -0.0048453550446969 
0.7116636635686351 -0.0048484383623589 
0.7124174792498899 -0.0048514404147212 
0.7131713034674831 -0.0048543612492484 
0.7139251362164935 -0.0048572009127657 
0.7146789774920663 -0.0048599594514587 
0.7154328272894146 -0.0048626369108744 
0.7161866856038182 -0.0048652333359221 
0.7169405524306239 -0.0048677487708730 
0.7176944277652457 -0.0048701832593624 
0.7184483116031639 -0.0048725368443887 
0.7192022039399263 -0.0048748095683150 
0.7199561047711470 -0.0048770014728695 
0.7207100140925067 -0.0048791125991459 
0.7214639318997532 -0.0048811429876042 
0.7222178581887004 -0.0048830926780712 
0.7229717929552286 -0.0048849617097411 
0.7237257361952850 -0.0048867501211761 
0.7244796879048828 -0.0048884579503072 
0.7252336480801018 -0.0048900852344342 
0.7259876167170876 -0.0048916320102269 
0.7267415938120523 -0.0048930983137256 
0.7274955793612742 -0.0048944841803412 
0.7282495733610973 -0.0048957896448562 
0.7290035758079320 -0.0048970147414254 
0.7297575866982541 -0.0048981595035758 
0.7305116060286061 -0.0048992239642080 
0.7312656337955955 -0.0049002081555961 
0.7320196699958961 -0.0049011121093888 
0.7327737146262470 -0.0049019358566093 
0.7335277676834533 -0.0049026794276567 
0.7342818291643856 -0.0049033428523057 
0.7350358990659798 -0.0049039261597077 
0.7357899773852374 -0.0049044293783914 
0.7365440641192257 -0.0049048525362627 
0.7372981592650767 -0.0049051956606060 
0.7380522628199879 -0.0049054587780845 
0.7388063747812224 -0.0049056419147403 
0.7395604951461081 -0.0049057450959957 
0.7403146239120382 -0.0049057683466530 
0.7410687610764709 -0.0049057116908956 
0.7418229066369294 -0.0049055751522882 
0.7425770605910020 -0.0049053587537774 
0.7433312229363419 -0.0049050625176923 
0.7440853936706668 -0.0049046864657450 
0.7448395727917598 -0.0049042306190308 
0.7455937602974682 -0.0049036949980294 
0.7463479561857043 -0.0049030796226048 
0.7471021604544448 -0.0049023845120061 
0.7478563731017311 -0.0049016096848678 
0.7486105941256695 -0.0049007551592106 
0.7493648235244303 -0.0048998209524418 
0.7501190612962481 -0.0048988070813555 
0.7508733074394223 -0.0048977135621335 
0.7516275619523164 -0.0048965404103458 
0.7523818248333582 -0.0048952876409507 
0.7531360960810398 -0.0048939552682956 
0.7538903756939175 -0.0048925433061177 
0.7546446636706113 -0.0048910517675438 
0.7553989600098058 -0.0048894806650915 
0.7561532647102490 -0.0048878300106693 
0.7569075777707537 -0.0048860998155772 
0.7576618991901959 -0.0048842900905073 
0.7584162289675156 -0.0048824008455438 
0.7591705671017168 -0.0048804320901642 
0.7599249135918672 -0.0048783838332391 
0.7606792684370981 -0.0048762560830331 
0.7614336316366046 -0.0048740488472052 
0.7621880031896450 -0.0048717621328090 
0.7629423830955419 -0.0048693959462935 
0.7636967713536807 -0.0048669502935036 
0.7644511679635108 -0.0048644251796801 
0.7652055729245444 -0.0048618206094606 
0.7659599862363580 -0.0048591365868797 
0.7667144078985904 -0.0048563731153698 
0.7674688379109441 -0.0048535301977611 
0.7682232762731851 -0.0048506078362824 
0.7689777229851422 -0.0048476060325615 
0.7697321780467077 -0.0048445247876253 
0.7704866414578363 -0.0048413641019008 
0.7712411132185463 -0.0048381239752152 
0.7719955933289191 -0.0048348044067962 
0.7727500817890984 -0.0048314053952730 
0.7735045785992917 -0.0048279269386761 
0.7742590837597683 -0.0048243690344382 
0.7750135972708613 -0.0048207316793943 
0.7757681191329658 -0.0048170148697825 
0.7765226493465400 -0.0048132186012441 
0.7772771879121048 -0.0048093428688240 
0.7780317348302435 -0.0048053876669716 
0.7787862901016021 -0.0048013529895407 
0.7795408537268891 -0.0047972388297901 
0.7802954257068754 -0.0047930451803842 
0.7810500060423947 -0.0047887720333931 
0.7818045947343428 -0.0047844193802934 
0.7825591917836778 -0.0047799872119681 
0.7833137971914204 -0.0047754755187077 
0.7840684109586531 -0.0047708842902099 
0.7848230330865213 -0.0047662135155805 
0.7855776635762319 -0.0047614631833335 
0.7863323024290546 -0.0047566332813920 
0.7870869496463206 -0.0047517237970880 
0.7878416052294235 -0.0047467347171629 
0.7885962691798186 -0.0047416660277685 
0.7893509414990237 -0.0047365177144666 
0.7901056221886182 -0.0047312897622301 
0.7908603112502435 -0.0047259821554427 
0.7916150086856022 -0.0047205948778999 
0.7923697144964600 -0.0047151279128092 
0.7931244286846433 -0.0047095812427902 
0.7938791512520406 -0.0047039548498755 
0.7946338822006018 -0.0046982487155106 
0.7953886215323391 -0.0046924628205548 
0.7961433692493258 -0.0046865971452810 
0.7968981253536968 -0.0046806516693765 
0.7976528898476483 -0.0046746263719433 
0.7984076627334386 -0.0046685212314984 
0.7986091383965273 -0.0046668780606331 
0.7988106146577741 -0.0046652291986742 
0.7990120915172243 -0.0046635746451918 
0.7992135689749229 -0.0046619143997532 
0.7994150470309161 -0.0046602484619229 
0.7996165256852500 -0.0046585768312621 
0.7998180049379708 -0.0046568995073293 
0.8000194847891253 -0.0046552164896800 
0.8002209652387606 -0.0046535277778665 
0.8004224462869240 -0.0046518333714386 
0.8006239279336633 -0.0046501332699426 
0.8008254101790262 -0.0046484274729222 
0.8010268930230611 -0.0046467159799182 
0.8012283764658167 -0.0046449987904681 
0.8014298605073418 -0.0046432759041066 
0.8016313451476855 -0.0046415473203656 
0.8018328303868976 -0.0046398130387738 
0.8020343162250275 -0.0046380730588571 
0.8022358026621260 -0.0046363273801384 
0.8024372896982430 -0.0046345760021376 
0.8026387773334294 -0.0046328189243716 
0.8028402655677364 -0.0046310561463546 
0.8030417544012154 -0.0046292876675976 
0.8032432438339179 -0.0046275134876086 
0.8034447338658960 -0.0046257336058930 
0.8036462244972021 -0.0046239480219527 
0.8038477157278888 -0.0046221567352871 
0.8040492075580091 -0.0046203597453926 
0.8042506999876161 -0.0046185570517623 
0.8044521930167634 -0.0046167486538868 
0.8046536866455049 -0.0046149345512535 
0.8048551808738950 -0.0046131147433468 
0.8050566757019877 -0.0046112892296483 
0.8052581711298382 -0.0046094580096367 
0.8054596671575014 -0.0046076210827874 
0.8056611637850331 -0.0046057784485733 
0.8058626610124885 -0.0046039301064640 
0.8060641588399240 -0.0046020760559264 
0.8062656572673957 -0.0046002162964243 
0.8064671562949607 -0.0045983508274185 
0.8066686559226754 -0.0045964796483672 
0.8068701561505975 -0.0045946027587252 
0.8070716569787845 -0.0045927201579446 
0.8072731584072942 -0.0045908318454745 
0.8074746604361848 -0.0045889378207612 
0.8076761630655149 -0.0045870380832478 
0.8078776662953433 -0.0045851326323746 
0.8080791701257293 -0.0045832214675790 
0.8082806745567320 -0.0045813045882954 
0.8084821795884114 -0.0045793819939551 
0.8086836852208276 -0.0045774536839869 
0.8088851914540408 -0.0045755196578161 
0.8090866982881119 -0.0045735799148654 
0.8092882057231017 -0.0045716344545546 
0.8094897137590715 -0.0045696832763003 
0.8096912223960830 -0.0045677263795165 
0.8098927316341982 -0.0045657637636139 
0.8100942414734791 -0.0045637954280006 
0.8102957519139884 -0.0045618213720814 
0.8104972629557889 -0.0045598415952585 
0.8106987745989440 -0.0045578560969310 
0.8109002868435167 -0.0045558648764951 
0.8111017996895710 -0.0045538679333439 
0.8113033131371710 -0.0045518652668680 
0.8115048271863812 -0.0045498568764545 
0.8117063418372660 -0.0045478427614881 
0.8119078570898906 -0.0045458229213501 
0.8121093729443203 -0.0045437973554192 
0.8123108894006208 -0.0045417660630710 
0.8125124064588578 -0.0045397290436783 
0.8127139241190977 -0.0045376862966107 
0.8129154423814071 -0.0045356378212352 
0.8131169612458529 -0.0045335836169157 
0.8133184807125019 -0.0045315236830132 
0.8135200007814219 -0.0045294580188856 
0.8137215214526806 -0.0045273866238882 
0.8139230427263461 -0.0045253094973732 
0.8141245646024868 -0.0045232266386897 
0.8143260870811713 -0.0045211380471843 
0.8145276101624688 -0.0045190437222002 
0.8147291338464484 -0.0045169436630779 
0.8149306581331799 -0.0045148378691551 
0.8151321830227330 -0.0045127263397664 
0.8153337085151783 -0.0045106090742434 
0.8155352346105860 -0.0045084860719149 
0.8157367613090273 -0.0045063573321068 
0.8159382886105730 -0.0045042228541421 
0.8161398165152948 -0.0045020826373406 
0.8163413450232644 -0.0044999366810197 
0.8165428741345540 -0.0044977849844932 
0.8167444038492357 -0.0044956275470726 
0.8169459341673825 -0.0044934643680661 
0.8171474650890673 -0.0044912954467792 
0.8173489966143634 -0.0044891207825142 
0.8175505287433444 -0.0044869403745708 
0.8177520614760843 -0.0044847542222455 
0.8179535948126573 -0.0044825623248321 
0.8181551287531380 -0.0044803646816214 
0.8183566632976010 -0.0044781612919013 
0.8185581984461218 -0.0044759521549566 
0.8187597341987756 -0.0044737372700695 
0.8189612705556383 -0.0044715166365191 
0.8191628075167861 -0.0044692902535815 
0.8193643450822949 -0.0044670581205300 
0.8195658832522419 -0.0044648202366350 
0.8197674220267038 -0.0044625766011640 
0.8199689614057581 -0.0044603272133815 
0.8201705013894823 -0.0044580720725490 
0.8203720419779543 -0.0044558111779255 
0.8205735831712523 -0.0044535445287664 
0.8207751249694550 -0.0044512721243249 
0.8209766673726411 -0.0044489939638509 
0.8211782103808896 -0.0044467100465913 
0.8213797539942800 -0.0044444203717904 
0.8215812982128924 -0.0044421249386893 
0.8217828430368064 -0.0044398237465264 
0.8219843884661026 -0.0044375167945371 
0.8221859345008615 -0.0044352040819540 
0.8223874811411644 -0.0044328856080064 
0.8225890283870924 -0.0044305613719212 
0.8227905762387269 -0.0044282313729221 
0.8229921246961499 -0.0044258956102300 
0.8231936737594439 -0.0044235540830629 
0.8233952234286909 -0.0044212067906357 
0.8235967737039740 -0.0044188537321605 
0.8237983245853763 -0.0044164949068467 
0.8239998760729812 -0.0044141303139006 
0.8242014281668725 -0.0044117599525255 
0.8244029808671340 -0.0044093838219219 
0.8246045341738502 -0.0044070019212876 
0.8248060880871056 -0.0044046142498171 
0.8250076426069856 -0.0044022208067023 
0.8252091977335749 -0.0043998215911321 
0.8254107534669592 -0.0043974166022923 
0.8256123098072246 -0.0043950058393663 
0.8258138667544570 -0.0043925893015340 
0.8260154243087430 -0.0043901669879728 
0.8262169824701693 -0.0043877388978571 
0.8264185412388231 -0.0043853050303584 
0.8266201006147917 -0.0043828653846452 
0.8268216605981629 -0.0043804199598832 
0.8270232211890244 -0.0043779687552352 
0.8272247823874648 -0.0043755117698610 
0.8274263441935726 -0.0043730490029177 
0.8276279066074367 -0.0043705804535593 
0.8278294696291463 -0.0043681061209370 
0.8280310332587910 -0.0043656260041990 
0.8282325974964606 -0.0043631401024909 
0.8284341623422451 -0.0043606484149550 
0.8286357277962351 -0.0043581509407310 
0.8288372938585212 -0.0043556476789555 
0.8290388605291945 -0.0043531386287624 
0.8292404278083465 -0.0043506237892825 
0.8294419956960687 -0.0043481031596439 
0.8296435641924529 -0.0043455767389717 
0.8298451332975916 -0.0043430445263881 
0.8300467030115773 -0.0043405065210125 
0.8302482733345029 -0.0043379627219612 
0.8304498442664614 -0.0043354131283479 
0.8306514158075464 -0.0043328577392832 
0.8308529879578518 -0.0043302965538748 
0.8310545607174713 -0.0043277295712276 
0.8312561340864997 -0.0043251567904436 
0.8314577080650315 -0.0043225782106220 
0.8316592826531618 -0.0043199938308588 
0.8318608578509857 -0.0043174036502474 
0.8320624336585989 -0.0043148076678782 
0.8322640100760974 -0.0043122058828388 
0.8324655871035773 -0.0043095982942138 
0.8326671647411352 -0.0043069849010849 
0.8328687429888677 -0.0043043657025311 
0.8330703218468721 -0.0043017406976282 
0.8332719013152460 -0.0042991098854494 
0.8334734813940867 -0.0042964732650650 
0.8336750620834925 -0.0042938308355422 
0.8338766433835617 -0.0042911825959455 
0.8340782252943928 -0.0042885285453364 
0.8342798078160851 -0.0042858686827735 
0.8344813909487374 -0.0042832030073128 
0.8346829746924495 -0.0042805315180070 
0.8348845590473212 -0.0042778542139062 
0.8350861440134525 -0.0042751710940576 
0.8352877295909441 -0.0042724821575054 
0.8354893157798966 -0.0042697874032908 
0.8356909025804111 -0.0042670868304527 
0.8358924899925890 -0.0042643804380263 
0.8360940780165319 -0.0042616682250444 
0.8362956666523418 -0.0042589501905371 
0.8364972559001209 -0.0042562263335311 
0.8366988457599720 -0.0042534966530507 
0.8369004362319977 -0.0042507611481169 
0.8371020273163012 -0.0042480198177482 
0.8373036190129862 -0.0042452726609599 
0.8375052113221564 -0.0042425196767647 
0.8377068042439157 -0.0042397608641723 
0.8379083977783687 -0.0042369962221894 
0.8381099919256199 -0.0042342257498201 
0.8383115866857745 -0.0042314494460653 
0.8385131820589378 -0.0042286673099234 
0.8387147780452151 -0.0042258793403895 
0.8389163746447126 -0.0042230855364562 
0.8391179718575362 -0.0042202858971129 
0.8393195696837930 -0.0042174804213466 
0.8395211681235890 -0.0042146691081408 
0.8397227671770319 -0.0042118519564765 
0.8399243668442289 -0.0042090289653320 
0.8401259671252878 -0.0042062001336822 
0.8403275680203164 -0.0042033654604997 
0.8405291695294231 -0.0042005249447537 
0.8407307716527167 -0.0041976785854111 
0.8409323743903061 -0.0041948263814353 
0.8411339777423001 -0.0041919683317873 
0.8413355817088088 -0.0041891044354251 
0.8415371862899416 -0.0041862346913038 
0.8417387914858090 -0.0041833590983755 
0.8419403972965209 -0.0041804776555898 
0.8421420037221885 -0.0041775903618929 
0.8423436107629225 -0.0041746972162287 
0.8425452184188347 -0.0041717982175379 
0.8427468266900362 -0.0041688933647583 
0.8429484355766391 -0.0041659826568250 
0.8431500450787558 -0.0041630660926702 
0.8433516551964988 -0.0041601436712231 
0.8435532659299807 -0.0041572153914102 
0.8437548772793149 -0.0041542812521550 
0.8439564892446145 -0.0041513412523783 
0.8441581018259938 -0.0041483953909979 
0.8443597150235664 -0.0041454436669288 
0.8445613288374467 -0.0041424860790830 
0.8447629432677494 -0.0041395226263699 
0.8449645583145895 -0.0041365533076958 
0.8451661739780822 -0.0041335781219642 
0.8453677902583430 -0.0041305970680759 
0.8455694071554877 -0.0041276101449284 
0.8457710246696326 -0.0041246173514170 
0.8459726428008941 -0.0041216186864335 
0.8461742615493889 -0.0041186141488672 
0.8463758809152341 -0.0041156037376046 
0.8465775008985470 -0.0041125874515290 
0.8467791214994453 -0.0041095652895211 
0.8469807427180468 -0.0041065372504587 
0.8471823645544699 -0.0041035033332167 
0.8473839870088332 -0.0041004635366672 
0.8475856100812555 -0.0040974178596794 
0.8477872337718559 -0.0040943663011196 
0.8479888580807537 -0.0040913088598513 
0.8481904830080691 -0.0040882455347352 
0.8483921085539218 -0.0040851763246289 
0.8485937347184321 -0.0040821012283875 
0.8487953615017210 -0.0040790202448631 
0.8489969889039091 -0.0040759333729047 
0.8491986169251178 -0.0040728406113589 
0.8494002455654686 -0.0040697419590690 
0.8496018748250834 -0.0040666374148758 
0.8498035047040844 -0.0040635269776170 
0.8500051352025941 -0.0040604106461276 
0.8502067663207351 -0.0040572884192396 
0.8504083980586303 -0.0040541602957824 
0.8506100304164035 -0.0040510262745822 
0.8508116633941780 -0.0040478863544627 
0.8510132969920779 -0.0040447405342445 
0.8512149312102275 -0.0040415888127454 
0.8514165660487512 -0.0040384311887805 
0.8516182015077738 -0.0040352676611618 
0.8518198375874206 -0.0040320982286986 
0.8520214742878172 -0.0040289228901975 
0.8522231116090889 -0.0040257416444618 
0.8524247495513620 -0.0040225544902925 
0.8526263881147631 -0.0040193614264874 
0.8528280272994184 -0.0040161624518415 
0.8530296671054551 -0.0040129575651470 
0.8532313075330005 -0.0040097467651934 
0.8534329485821819 -0.0040065300507670 
0.8536345902531273 -0.0040033074206515 
0.8538362325459647 -0.0040000788736278 
0.8540378754608229 -0.0039968444084737 
0.8542395189978303 -0.0039936040239645 
0.8544411631571160 -0.0039903577188724 
0.8546428079388094 -0.0039871054919669 
0.8548444533430400 -0.0039838473420144 
0.8550460993699381 -0.0039805832677788 
0.8552477460196335 -0.0039773132680209 
0.8554493932922569 -0.0039740373414989 
0.8556510411879392 -0.0039707554869679 
0.8558526897068115 -0.0039674677031803 
0.8560543388490053 -0.0039641739888856 
0.8562559886146521 -0.0039608743428306 
0.8564576390038841 -0.0039575687637590 
0.8566592900168335 -0.0039542572504120 
0.8568609416536332 -0.0039509398015276 
0.8570625939144159 -0.0039476164158412 
0.8572642467993147 -0.0039442870920852 
0.8574659003084634 -0.0039409518289894 
0.8576675544419957 -0.0039376106252805 
0.8578692092000456 -0.0039342634796826 
0.8580708645827477 -0.0039309103909167 
0.8582725205902366 -0.0039275513577011 
0.8584741772226474 -0.0039241863787513 
0.8586758344801154 -0.0039208154527800 
0.8588774923627760 -0.0039174385784969 
0.8590791508707654 -0.0039140557546090 
0.8592808100042196 -0.0039106669798204 
0.8594824697632752 -0.0039072722528324 
0.8596841301480690 -0.0039038715723433 
0.8598857911587379 -0.0039004649370490 
0.8600874527954196 -0.0038970523456421 
0.8602891150582517 -0.0038936337968125 
0.8604907779473721 -0.0038902092892473 
0.8606924414629190 -0.0038867788216309 
0.8608941056050312 -0.0038833423926448 
0.8610957703738475 -0.0038799000009674 
0.8612974357695071 -0.0038764516452747 
0.8614991017921495 -0.0038729973242395 
0.8617007684419142 -0.0038695370365320 
0.8619024357189419 -0.0038660707808194 
0.8621041036233723 -0.0038625985557661 
0.8623057721553464 -0.0038591203600340 
0.8625074413150051 -0.0038556361922817 
0.8627091111024898 -0.0038521460511651 
0.8629107815179418 -0.0038486499353376 
0.8631124525615030 -0.0038451478434492 
0.8633141242333158 -0.0038416397741476 
0.8635157965335226 -0.0038381257260774 
0.8637174694622659 -0.0038346056978804 
0.8639191430196889 -0.0038310796881956 
0.8641208172059349 -0.0038275476956592 
0.8643224920211476 -0.0038240097189045 
0.8645241674654711 -0.0038204657565621 
0.8647258435390494 -0.0038169158072596 
0.8649275202420270 -0.0038133598696219 
0.8651291975745490 -0.0038097979422711 
0.8653308755367601 -0.0038062300238264 
0.8655325541288060 -0.0038026561129041 
0.8657342333508324 -0.0037990762081179 
0.8659359132029854 -0.0037954903080784 
0.8661375936854112 -0.0037918984113937 
0.8663392747982565 -0.0037883005166687 
0.8665409565416680 -0.0037846966225059 
0.8667426389157931 -0.0037810867275046 
0.8669443219207792 -0.0037774708302614 
0.8671460055567741 -0.0037738489293703 
0.8673476898239260 -0.0037702210234221 
0.8675493747223831 -0.0037665871110051 
0.8677510602522944 -0.0037629471907046 
0.8679527464138086 -0.0037593012611031 
0.8681544332070750 -0.0037556493207803 
0.8683561206322432 -0.0037519913683132 
0.8685578086894633 -0.0037483274022758 
0.8687594973788850 -0.0037446574212393 
0.8689611867006592 -0.0037409814237722 
0.8691628766549365 -0.0037372994084401 
0.8693645672418679 -0.0037336113738058 
0.8695662584616050 -0.0037299173184293 
0.8697679503142991 -0.0037262172408677 
0.8699696428001022 -0.0037225111396755 
0.8701713359191668 -0.0037187990134040 
0.8703730296716452 -0.0037150808606021 
0.8705747240576904 -0.0037113566798156 
0.8707764190774553 -0.0037076264695876 
0.8709781147310935 -0.0037038902284585 
0.8711798110187587 -0.0037001479549656 
0.8713815079406050 -0.0036963996476436 
0.8715832054967865 -0.0036926453050243 
0.8717849036874579 -0.0036888849256367 
0.8719866025127742 -0.0036851185080071 
0.8721883019728903 -0.0036813460506587 
0.8723900020679620 -0.0036775675521123 
0.8725917027981451 -0.0036737830108855 
0.8727934041635956 -0.0036699924254934 
0.8729951061644698 -0.0036661957944479 
0.8731968088009243 -0.0036623931162586 
0.8733985120731164 -0.0036585843894319 
0.8736002159812032 -0.0036547696124714 
0.8738019205253421 -0.0036509487838782 
0.8740036257056911 -0.0036471219021502 
0.8742053315224083 -0.0036432889657829 
0.8744070379756524 -0.0036394499732685 
0.8746087450655818 -0.0036356049230969 
0.8748104527923557 -0.0036317538137548 
0.8750121611561335 -0.0036278966437262 
0.8752138701570746 -0.0036240334114926 
0.8754155797953391 -0.0036201641155322 
0.8756172900710872 -0.0036162887543206 
0.8758190009844793 -0.0036124073263308 
0.8760207125356764 -0.0036085198300327 
0.8762224247248396 -0.0036046262638935 
0.8764241375521300 -0.0036007266263776 
0.8766258510177096 -0.0035968209159466 
0.8768275651217404 -0.0035929091310593 
0.8770292798643844 -0.0035889912701716 
0.8772309952458044 -0.0035850673317368 
0.8774327112661632 -0.0035811373142053 
0.8776344279256240 -0.0035772012160246 
0.8778361452243503 -0.0035732590356394 
0.8780378631625056 -0.0035693107714917 
0.8782395817402543 -0.0035653564220208 
0.8784413009577606 -0.0035613959856628 
0.8786430208151892 -0.0035574294608515 
0.8788447413127048 -0.0035534568460176 
0.8790464624504729 -0.0035494781395890 
0.8792481842286589 -0.0035454933399908 
0.8794499066474288 -0.0035415024456456 
0.8796516297069483 -0.0035375054549726 
0.8798533534073842 -0.0035335023663889 
0.8800550777489030 -0.0035294931783082 
0.8802568027316720 -0.0035254778891417 
0.8804585283558579 -0.0035214564972979 
0.8806602546216287 -0.0035174290011822 
0.8808619815291523 -0.0035133953991975 
0.8810637090785967 -0.0035093556897436 
0.8812654372701305 -0.0035053098712177 
0.8814671661039223 -0.0035012579420143 
0.8816688955801413 -0.0034971999005248 
0.8818706256989569 -0.0034931357451380 
0.8820723564605385 -0.0034890654742401 
0.8822740878650561 -0.0034849890862140 
0.8824758199126801 -0.0034809065794401 
0.8826775526035809 -0.0034768179522962 
0.8828792859379295 -0.0034727232031569 
0.8830810199158967 -0.0034686223303943 
0.8832827545376540 -0.0034645153323776 
0.8834844898033731 -0.0034604022074731 
0.8836862257132263 -0.0034562829540445 
0.8838879622673854 -0.0034521575704527 
0.8840896994660233 -0.0034480260550556 
0.8842914373093127 -0.0034438884062085 
0.8844931757974270 -0.0034397446222638 
0.8846949149305393 -0.0034355947015713 
0.8848966547088236 -0.0034314386424776 
0.8850983951324539 -0.0034272764433270 
0.8853001362016046 -0.0034231081024607 
0.8855018779164503 -0.0034189336182171 
0.8857036202771658 -0.0034147529889321 
0.8859053632839263 -0.0034105662129384 
0.8861071069369075 -0.0034063732885663 
0.8863088512362853 -0.0034021742141430 
0.8865105961822355 -0.0033979689879931 
0.8867123417749345 -0.0033937576084382 
0.8869140880145593 -0.0033895400737975 
0.8871158349012865 -0.0033853163823870 
0.8873175824352937 -0.0033810865325202 
0.8875193306167581 -0.0033768505225076 
0.8877210794458579 -0.0033726083506570 
0.8879228289227712 -0.0033683600152736 
0.8881245790476763 -0.0033641055146594 
0.8883263298207519 -0.0033598448471140 
0.8885280812421771 -0.0033555780109340 
0.8887298333121314 -0.0033513050044133 
0.8889315860307941 -0.0033470258258430 
0.8891333393983454 -0.0033427404735115 
0.8893350934149652 -0.0033384489457041 
0.8895368480808343 -0.0033341512407037 
0.8897386033961333 -0.0033298473567903 
0.8899403593610433 -0.0033255372922409 
0.8901421159757456 -0.0033212210453300 
0.8903438732404221 -0.0033168986143292 
0.8905456311552544 -0.0033125699975073 
0.8907473897204250 -0.0033082351931304 
0.8909491489361164 -0.0033038941994616 
0.8911509088025115 -0.0032995470147616 
0.8913526693197933 -0.0032951936372879 
0.8915544304881452 -0.0032908340652955 
0.8917561923077509 -0.0032864682970365 
0.8919579547787947 -0.0032820963307602 
0.8921597179014604 -0.0032777181647133 
0.8923614816759330 -0.0032733337971396 
0.8925632461023971 -0.0032689432262799 
0.8927650111810380 -0.0032645464503726 
0.8929667769120413 -0.0032601434676531 
0.8931685432955925 -0.0032557342763542 
0.8933703103318777 -0.0032513188747056 
0.8935720780210833 -0.0032468972609345 
0.8937738463633960 -0.0032424694332653 
0.8939756153590026 -0.0032380353899194 
0.8941773850080903 -0.0032335951291157 
0.8943791553108467 -0.0032291486490702 
0.8945809262674596 -0.0032246959479962 
0.8947826978781168 -0.0032202370241040 
0.8949844701430072 -0.0032157718756014 
0.8951862430623190 -0.0032113005006932 
0.8953880166362416 -0.0032068228975816 
0.8955897908649637 -0.0032023390644660 
0.8957915657486754 -0.0031978489995428 
0.8959933412875661 -0.0031933527010060 
0.8961951174818262 -0.0031888501670465 
0.8963968943316463 -0.0031843413958525 
0.8965986718372165 -0.0031798263856097 
0.8968004499987283 -0.0031753051345007 
0.8970022288163730 -0.0031707776407053 
0.8972040082903420 -0.0031662439024008 
0.8974057884208272 -0.0031617039177617 
0.8976075692080208 -0.0031571576849593 
0.8978093506521152 -0.0031526052021627 
0.8980111327533034 -0.0031480464675380 
0.8982129155117781 -0.0031434814792483 
0.8984146989277328 -0.0031389102354542 
0.8986164830013612 -0.0031343327343136 
0.8988182677328572 -0.0031297489739813 
0.8990200531224148 -0.0031251589526097 
0.8992218391702288 -0.0031205626683482 
0.8994236258764938 -0.0031159601193433 
0.8996254132414050 -0.0031113513037391 
0.8998272012651576 -0.0031067362196768 
0.9000289899479474 -0.0031021148652946 
0.9002307792899703 -0.0030974872387282 
0.9004325692914227 -0.0030928533381105 
0.9006343599525009 -0.0030882131615714 
0.9008361512734018 -0.0030835667072384 
0.9010379432543225 -0.0030789139732359 
0.9012397358954606 -0.0030742549576857 
0.9014415291970137 -0.0030695896587069 
0.9016433231591796 -0.0030649180744156 
0.9018451177821569 -0.0030602402029254 
0.9020469130661440 -0.0030555560423469 
0.9022487090113397 -0.0030508655907881 
0.9024505056179432 -0.0030461688463541 
0.9026523028861539 -0.0030414658071475 
0.9028541008161718 -0.0030367564712677 
0.9030558994081967 -0.0030320408368118 
0.9032576986624289 -0.0030273189018738 
0.9034594985790690 -0.0030225906645451 
0.9036612991583181 -0.0030178561229144 
0.9038631004003772 -0.0030131152750673 
0.9040649023054477 -0.0030083681190870 
0.9042667048737315 -0.0030036146530539 
0.9044685081054307 -0.0029988548750454 
0.9046703120007477 -0.0029940887831363 
0.9048721165598849 -0.0029893163753987 
0.9050739217830452 -0.0029845376499018 
0.9052757276704322 -0.0029797526047121 
0.9054775342222492 -0.0029749612378934 
0.9056793414386999 -0.0029701635475067 
0.9058811493199885 -0.0029653595316100 
0.9060829578663193 -0.0029605491882591 
0.9062847670778971 -0.0029557325155064 
0.9064865769549267 -0.0029509095114020 
0.9066883874976135 -0.0029460801739931 
0.9068901987061629 -0.0029412445013240 
0.9070920105807809 -0.0029364024914365 
0.9072938231216735 -0.0029315541423694 
0.9074956363290471 -0.0029266994521589 
0.9076974502031084 -0.0029218384188385 
0.9078992647440645 -0.0029169710404387 
0.9081010799521225 -0.0029120973149874 
0.9083028958274901 -0.0029072172405098 
0.9085047123703751 -0.0029023308150282 
0.9087065295809856 -0.0028974380365622 
0.9089083474595302 -0.0028925389031287 
0.9091101660062175 -0.0028876334127419 
0.9093119852212566 -0.0028827215634128 
0.9095138051048566 -0.0028778033531504 
0.9097156256572274 -0.0028728787799604 
0.9099174468785786 -0.0028679478418458 
0.9101192687691205 -0.0028630105368069 
0.9103210913290636 -0.0028580668628414 
0.9105229145586188 -0.0028531168179441 
0.9107247384579967 -0.0028481604001071 
0.9109265630274089 -0.0028431976073196 
0.9111283882670671 -0.0028382284375683 
0.9113302141771831 -0.0028332528888370 
0.9115320407579692 -0.0028282709591066 
0.9117338680096377 -0.0028232826463556 
0.9119356959324015 -0.0028182879485594 
0.9121375245264738 -0.0028132868636910 
0.9123393537920677 -0.0028082793897202 
0.9125411837293969 -0.0028032655246146 
0.9127430143386753 -0.0027982452663385 
0.9129448456201174 -0.0027932186128538 
0.9131466775739375 -0.0027881855621196 
0.9133485102003503 -0.0027831461120923 
0.9135503434995711 -0.0027781002607252 
0.9137521774718151 -0.0027730480059693 
0.9139540121172982 -0.0027679893457726 
0.9141558474362361 -0.0027629242780805 
0.9143576834288452 -0.0027578528008354 
0.9145595200953419 -0.0027527749119772 
0.9147613574359432 -0.0027476906094430 
0.9149631954508661 -0.0027425998911671 
0.9151650341403281 -0.0027375027550811 
0.9153668735045467 -0.0027323991991138 
0.9155687135437401 -0.0027272892211913 
0.9157705542581264 -0.0027221728192370 
0.9159723956479242 -0.0027170499911713 
0.9161742377133524 -0.0027119207349123 
0.9163760804546299 -0.0027067850483748 
0.9165779238719766 -0.0027016429294715 
0.9167797679656118 -0.0026964943761117 
0.9169816127357555 -0.0026913393862025 
0.9171834581826283 -0.0026861779576479 
0.9173853043064504 -0.0026810100883494 
0.9175871511074429 -0.0026758357762054 
0.9177889985858269 -0.0026706550191121 
0.9179908467418236 -0.0026654678149624 
0.9181926955756553 -0.0026602741616468 
0.9183945450875435 -0.0026550740570530 
0.9185963952777106 -0.0026498674990659 
0.9187982461463794 -0.0026446544855677 
0.9190000976937726 -0.0026394350144378 
0.9192019499201134 -0.0026342090835529 
0.9194038028256252 -0.0026289766907870 
0.9196056564105318 -0.0026237378340113 
0.9198075106750574 -0.0026184925110942 
0.9200093656194260 -0.0026132407199015 
0.9202112212438625 -0.0026079824582963 
0.9204130775485915 -0.0026027177241387 
0.9206149345338385 -0.0025974465152863 
0.9208167921998287 -0.0025921688295939 
0.9210186505467880 -0.0025868846649134 
0.9212205095749424 -0.0025815940190943 
0.9214223692845184 -0.0025762968899830 
0.9216242296757424 -0.0025709932754234 
0.9218260907488414 -0.0025656831732566 
0.9220279525040426 -0.0025603665813208 
0.9222298149415735 -0.0025550434974519 
0.9224316780616618 -0.0025497139194825 
0.9226335418645357 -0.0025443778452430 
0.9228354063504234 -0.0025390352725604 
0.9230372715195535 -0.0025336861992598 
0.9232391373721552 -0.0025283306231629 
0.9234410039084575 -0.0025229685420890 
0.9236428711286899 -0.0025175999538545 
0.9238447390330823 -0.0025122248562731 
0.9240466076218646 -0.0025068432471558 
0.9242484768952673 -0.0025014551243109 
0.9244503468535210 -0.0024960604855439 
0.9246522174968567 -0.0024906593286576 
0.9248540888255056 -0.0024852516514520 
0.9250559608396991 -0.0024798374517245 
0.9252578335396691 -0.0024744167272696 
0.9254597069256476 -0.0024689894758792 
0.9256615809978671 -0.0024635556953425 
0.9258634557565601 -0.0024581153834457 
0.9260653312019598 -0.0024526685379726 
0.9262672073342992 -0.0024472151567041 
0.9264690841538119 -0.0024417552374184 
0.9266709616607318 -0.0024362887778909 
0.9268728398552928 -0.0024308157758944 
0.9270747187377294 -0.0024253362291989 
0.9272765983082764 -0.0024198501355715 
0.9274784785671684 -0.0024143574927771 
0.9276803595146409 -0.0024088582985771 
0.9278822411509294 -0.0024033525507309 
0.9280841234762697 -0.0023978402469947 
0.9282860064908980 -0.0023923213851221 
0.9284878901950505 -0.0023867959628639 
0.9286897745889640 -0.0023812639779686 
0.9288916596728756 -0.0023757254281813 
0.9290935454470222 -0.0023701803112449 
0.9292954319116414 -0.0023646286248993 
0.9294973190669713 -0.0023590703668817 
0.9296992069132499 -0.0023535055349268 
0.9299010954507156 -0.0023479341267661 
0.9301029846796069 -0.0023423561401290 
0.9303048746001631 -0.0023367715727416 
0.9305067652126232 -0.0023311804223277 
0.9307086565172269 -0.0023255826866079 
0.9309105485142138 -0.0023199783633007 
0.9311124412038242 -0.0023143674501214 
0.9313143345862984 -0.0023087499447827 
0.9315162286618773 -0.0023031258449946 
0.9317181234308018 -0.0022974951484643 
0.9319200188933130 -0.0022918578528964 
0.9321219150496525 -0.0022862139559927 
0.9323238119000623 -0.0022805634554523 
0.9325257094447843 -0.0022749063489716 
0.9327276076840610 -0.0022692426342442 
0.9329295066181352 -0.0022635723089610 
0.9331314062472498 -0.0022578953708102 
0.9333333065716480 -0.0022522118174773 
0.9335352075915735 -0.0022465216466450 
0.9337371093072699 -0.0022408248559934 
0.9339390117189816 -0.0022351214431998 
0.9341409148269528 -0.0022294114059387 
0.9343428186314284 -0.0022236947418820 
0.9345447231326531 -0.0022179714486990 
0.9347466283308724 -0.0022122415240558 
0.9349485342263320 -0.0022065049656164 
0.9351504408192772 -0.0022007617710416 
0.9353523481099546 -0.0021950119379897 
0.9355542560986104 -0.0021892554641164 
0.9357561647854915 -0.0021834923470742 
0.9359580741708448 -0.0021777225845135 
0.9361599842549173 -0.0021719461740814 
0.9363618950379569 -0.0021661631134228 
0.9365638065202113 -0.0021603734001796 
0.9367657187019287 -0.0021545770319909 
0.9369676315833574 -0.0021487740064933 
0.9371695451647462 -0.0021429643213206 
0.9373714594463440 -0.0021371479741038 
0.9375733744284002 -0.0021313249624713 
0.9377752901111642 -0.0021254952840488 
0.9379772064948859 -0.0021196589364591 
0.9381791235798155 -0.0021138159173225 
0.9383810413662034 -0.0021079662242563 
0.9385829598543002 -0.0021021098548755 
0.9387848790443568 -0.0020962468067920 
0.9389867989366248 -0.0020903770776151 
0.9391887195313555 -0.0020845006649516 
0.9393906408288007 -0.0020786175664054 
0.9395925628292127 -0.0020727277795775 
0.9397944855328438 -0.0020668313020665 
0.9399964089399468 -0.0020609281314681 
0.9401983330507746 -0.0020550182653754 
0.9404002578655803 -0.0020491017013788 
0.9406021833846179 -0.0020431784370657 
0.9408041096081409 -0.0020372484700213 
0.9410060365364034 -0.0020313117978275 
0.9412079641696599 -0.0020253684180639 
0.9414098925081650 -0.0020194183283074 
0.9416118215521738 -0.0020134615261319 
0.9418137513019418 -0.0020074980091088 
0.9420156817577240 -0.0020015277748066 
0.9422176129197765 -0.0019955508207914 
0.9424195447883555 -0.0019895671446263 
0.9426214773637174 -0.0019835767438718 
0.9428234106461186 -0.0019775796160858 
0.9430253446358164 -0.0019715757588232 
0.9432272793330679 -0.0019655651696364 
0.9434292147381309 -0.0019595478460751 
0.9436311508512628 -0.0019535237856863 
0.9438330876727219 -0.0019474929860141 
0.9440350252027667 -0.0019414554446001 
0.9442369634416558 -0.0019354111589832 
0.9444389023896481 -0.0019293601266993 
0.9446408420470029 -0.0019233023452819 
0.9448427824139798 -0.0019172378122616 
0.9450447234908387 -0.0019111665251666 
0.9452466652778394 -0.0019050884815220 
0.9454486077752425 -0.0018990036788503 
0.9456505509833086 -0.0018929121146716 
0.9458524949022988 -0.0018868137865027 
0.9460544395324743 -0.0018807086918583 
0.9462563848740964 -0.0018745968282501 
0.9464583309274271 -0.0018684781931871 
0.9466602776927285 -0.0018623527841755 
0.9468622251702631 -0.0018562205987190 
0.9470641733602932 -0.0018500816343186 
0.9472661222630822 -0.0018439358884724 
0.9474680718788930 -0.0018377833586759 
0.9476700222079891 -0.0018316240424218 
0.9478719732506345 -0.0018254579372004 
0.9480739250070933 -0.0018192850404990 
0.9482758774776298 -0.0018131053498021 
0.9484778306625086 -0.0018069188625919 
0.9486797845619946 -0.0018007255763477 
0.9488817391763532 -0.0017945254885457 
0.9490836945058498 -0.0017883185966601 
0.9492856505507502 -0.0017821048981619 
0.9494876073113205 -0.0017758843905197 
0.9496895647878270 -0.0017696570711991 
0.9498915229805364 -0.0017634229376631 
0.9500934818897157 -0.0017571819873723 
0.9502954415156319 -0.0017509342177841 
0.9504974018585527 -0.0017446796263535 
0.9506993629187458 -0.0017384182105328 
0.9509013246964793 -0.0017321499677715 
0.9511032871920214 -0.0017258748955164 
0.9513052504056410 -0.0017195929912116 
0.9515072143376068 -0.0017133042522987 
0.9517091789881880 -0.0017070086762163 
0.9519111443576542 -0.0017007062604005 
0.9521131104462752 -0.0016943970022845 
0.9523150772543209 -0.0016880808992991 
0.9525170447820618 -0.0016817579488721 
0.9527190130297684 -0.0016754281484288 
0.9529209819977115 -0.0016690914953917 
0.9531229516861625 -0.0016627479871807 
0.9533249220953927 -0.0016563976212129 
0.9535268932256741 -0.0016500403949027 
0.9537288650772785 -0.0016436763056619 
0.9539308376504783 -0.0016373053508995 
0.9541328109455461 -0.0016309275280218 
0.9543347849627548 -0.0016245428344325 
0.9545367597023775 -0.0016181512675326 
0.9547387351646877 -0.0016117528247202 
0.9549407113499592 -0.0016053475033910 
0.9551426882584660 -0.0015989353009379 
0.9553446658904824 -0.0015925162147508 
0.9555466442462829 -0.0015860902422175 
0.9557486233261425 -0.0015796573807225 
0.9559506031303363 -0.0015732176276479 
0.9561525836591397 -0.0015667709803733 
0.9563545649128284 -0.0015603174362752 
0.9565565468916786 -0.0015538569927275 
0.9567585295959663 -0.0015473896471017 
0.9569605130259684 -0.0015409153967663 
0.9571624971819614 -0.0015344342390873 
0.9573644820642226 -0.0015279461714277 
0.9575664676730297 -0.0015214511911481 
0.9577684540086600 -0.0015149492956065 
0.9579704410713914 -0.0015084404821578 
0.9581724288615026 -0.0015019247481545 
0.9583744173792719 -0.0014954020909464 
0.9585764066249783 -0.0014888725078805 
0.9587783965989007 -0.0014823359963011 
0.9589803873013186 -0.0014757925535500 
0.9591823787325119 -0.0014692421769661 
0.9593843708927601 -0.0014626848638857 
0.9595863637823437 -0.0014561206116424 
0.9597883574015434 -0.0014495494175669 
0.9599903517506398 -0.0014429712789877 
0.9601923468299142 -0.0014363861932302 
0.9603943426396476 -0.0014297941576171 
0.9605963391801221 -0.0014231951694687 
0.9607983364516195 -0.0014165892261024 
0.9610003344544218 -0.0014099763248329 
0.9612023331888118 -0.0014033564629724 
0.9614043326550722 -0.0013967296378300 
0.9616063328534861 -0.0013900958467127 
0.9618083337843367 -0.0013834550869243 
0.9620103354479080 -0.0013768073557662 
0.9622123378444836 -0.0013701526505369 
0.9624143409743477 -0.0013634909685325 
0.9626163448377852 -0.0013568223070460 
0.9628183494350804 -0.0013501466633682 
0.9630203547665186 -0.0013434640347868 
0.9632223608323850 -0.0013367744185871 
0.9634243676329654 -0.0013300778120515 
0.9636263751685457 -0.0013233742124597 
0.9638283834394118 -0.0013166636170891 
0.9640303924458504 -0.0013099460232139 
0.9642324021881484 -0.0013032214281059 
0.9644344126665925 -0.0012964898290342 
0.9646364238814702 -0.0012897512232650 
0.9648384358330691 -0.0012830056080623 
0.9650404485216769 -0.0012762529806868 
0.9652424619475821 -0.0012694933383969 
0.9654444761110729 -0.0012627266784484 
0.9656464910124379 -0.0012559529980939 
0.9658485066519666 -0.0012491722945840 
0.9660505230299479 -0.0012423845651660 
0.9662525401466713 -0.0012355898070850 
0.9664545580024269 -0.0012287880175831 
0.9666565765975047 -0.0012219791938998 
0.9668585959321953 -0.0012151633332720 
0.9670606160067893 -0.0012083404329337 
0.9672626368215774 -0.0012015104901167 
0.9674646583768514 -0.0011946735020494 
0.9676666806729025 -0.0011878294659581 
0.9678687037100225 -0.0011809783790663 
0.9680707274885038 -0.0011741202385946 
0.9682727520086384 -0.0011672550417610 
0.9684747772707193 -0.0011603827857811 
0.9686768032750395 -0.0011535034678673 
0.9688788300218918 -0.0011466170852299 
0.9690808575115701 -0.0011397236350761 
0.9692828857443683 -0.0011328231146105 
0.9694849147205801 -0.0011259155210351 
0.9696869444405001 -0.0011190008515493 
0.9698889749044228 -0.0011120791033495 
0.9700910061126433 -0.0011051502736299 
0.9702930380654570 -0.0010982143595815 
0.9704950707631589 -0.0010912713583928 
0.9706971042060450 -0.0010843212672500 
0.9708991383944116 -0.0010773640833361 
0.9711011733285546 -0.0010703998038317 
0.9713032090087709 -0.0010634284259146 
0.9715052454353572 -0.0010564499467600 
0.9717072826086111 -0.0010494643635403 
0.9719093205288295 -0.0010424716734256 
0.9721113591963106 -0.0010354718735827 
0.9723133986113522 -0.0010284649611761 
0.9725154387742527 -0.0010214509333679 
0.9727174796853107 -0.0010144297873168 
0.9729195213448251 -0.0010074015201794 
0.9731215637530948 -0.0010003661291096 
0.9733236069104194 -0.0009933236112582 
0.9735256508170987 -0.0009862739637737 
0.9737276954734327 -0.0009792171838019 
0.9739297408797216 -0.0009721532684857 
0.9741317870362659 -0.0009650822149656 
0.9743338339433667 -0.0009580040203792 
0.9745358816013248 -0.0009509186818615 
0.9747379300104416 -0.0009438261965449 
0.9749399791710189 -0.0009367265615591 
0.9751420290833589 -0.0009296197740310 
0.9753440797477636 -0.0009225058310850 
0.9755461311645355 -0.0009153847298426 
0.9757481833339774 -0.0009082564674230 
0.9759502362563927 -0.0009011210409422 
0.9761522899320842 -0.0008939784475141 
0.9763543443613560 -0.0008868286842494 
0.9765563995445120 -0.0008796717482565 
0.9767584554818562 -0.0008725076366411 
0.9769605121736933 -0.0008653363465059 
0.9771625696203281 -0.0008581578749512 
0.9773646278220655 -0.0008509722190747 
0.9775666867792108 -0.0008437793759713 
0.9777687464920698 -0.0008365793427331 
0.9779708069609483 -0.0008293721164497 
0.9781728681861523 -0.0008221576942080 
0.9783749301679887 -0.0008149360730923 
0.9785769929067638 -0.0008077072501842 
0.9787790564027851 -0.0008004712225623 
0.9789811206563594 -0.0007932279873031 
0.9791831856677945 -0.0007859775414799 
0.9793852514373984 -0.0007787198821637 
0.9795873179654790 -0.0007714550064227 
0.9797893852523449 -0.0007641829113223 
0.9799914532983047 -0.0007569035939255 
0.9801935221036674 -0.0007496170512925 
0.9803955916687425 -0.0007423232804805 
0.9805976619938391 -0.0007350222785449 
0.9807997330792674 -0.0007277140425373 
0.9810018049253375 -0.0007203985695075 
0.9812038775323595 -0.0007130758565023 
0.9814059509006443 -0.0007057459005659 
0.9816080250305027 -0.0006984086987398 
0.9818100999222461 -0.0006910642480628 
0.9820121755761860 -0.0006837125455709 
0.9822142519926342 -0.0006763535882980 
0.9824163291719026 -0.0006689873732745 
0.9826184071143036 -0.0006616138975288 
0.9828204858201500 -0.0006542331580864 
0.9830225652897546 -0.0006468451519700 
0.9832246455234306 -0.0006394498761999 
0.9834267265214914 -0.0006320473277935 
0.9836288082842508 -0.0006246375037656 
0.9838308908120230 -0.0006172204011285 
0.9840329741051221 -0.0006097960168916 
0.9842350581638628 -0.0006023643480617 
0.9844371429885600 -0.0005949253916431 
0.9846392285795287 -0.0005874791446371 
0.9848413149370845 -0.0005800256040427 
0.9850434020615429 -0.0005725647668560 
0.9852454899532203 -0.0005650966300705 
0.9854475786124326 -0.0005576211906771 
0.9856496680394964 -0.0005501384456639 
0.9858517582347287 -0.0005426483920165 
0.9860538491984466 -0.0005351510267176 
0.9862559409309674 -0.0005276463467477 
0.9864580334326086 -0.0005201343490839 
0.9866601267036885 -0.0005126150307013 
0.9868622207445251 -0.0005050883885720 
0.9870643155554372 -0.0004975544196657 
0.9872664111367433 -0.0004900131209490 
0.9874685074887626 -0.0004824644893864 
0.9876706046118143 -0.0004749085219392 
0.9878727025062184 -0.0004673452155665 
0.9880748011722944 -0.0004597745672244 
0.9882769006103627 -0.0004521965738664 
0.9884790008207437 -0.0004446112324434 
0.9886811018037582 -0.0004370185399038 
0.9888832035597275 -0.0004294184931930 
0.9890853060889724 -0.0004218110892541 
0.9892874093918147 -0.0004141963250271 
0.9894895134685765 -0.0004065741974498 
0.9896916183195795 -0.0003989447034571 
0.9898937239451466 -0.0003913078399811 
0.9900958303456002 -0.0003836636039517 
0.9902979375212634 -0.0003760119922955 
0.9905000454724596 -0.0003683530019371 
0.9907021541995121 -0.0003606866297981 
0.9909042637027449 -0.0003530128727972 
0.9911063739824820 -0.0003453317278511 
0.9913084850390478 -0.0003376431918731 
0.9915105968727671 -0.0003299472617745 
0.9917127094839646 -0.0003222439344635 
0.9919148228729658 -0.0003145332068456 
0.9921169370400961 -0.0003068150758242 
0.9923190519856813 -0.0002990895382993 
0.9925211677100473 -0.0002913565911689 
0.9927232842135206 -0.0002836162313280 
0.9929254014964279 -0.0002758684556687 
0.9931275195590960 -0.0002681132610811 
0.9933296384018520 -0.0002603506444521 
0.9935317580250234 -0.0002525806026661 
0.9937338784289380 -0.0002448031326050 
0.9939359996139240 -0.0002370182311478 
0.9941381215803093 -0.0002292258951710 
0.9943402443284227 -0.0002214261215484 
0.9945423678585932 -0.0002136189071510 
0.9947444921711496 -0.0002058042488475 
0.9949466172664214 -0.0001979821435036 
0.9951487431447384 -0.0001901525879826 
0.9953508698064307 -0.0001823155791449 
0.9955529972518284 -0.0001744711138484 
0.9957551254812620 -0.0001666191889483 
0.9959572544950622 -0.0001587598012971 
0.9961593842935604 -0.0001508929477449 
0.9963615148770877 -0.0001430186251387 
0.9965636462459759 -0.0001351368303233 
0.9967657784005568 -0.0001272475601406 
0.9969679113411627 -0.0001193508114297 
0.9971700450681261 -0.0001114465810275 
0.9973721795817797 -0.0001035348657678 
0.9975743148824565 -0.0000956156624820 
0.9977764509704898 -0.0000876889679988 
0.9979785878462135 -0.0000797547791442 
0.9981807255099612 -0.0000718130927416 
0.9983828639620670 -0.0000638639056116 
0.9985850032028655 -0.0000559072145724 
0.9987871432326912 -0.0000479430164394 
0.9989892840518796 -0.0000399713080253 
0.9991914256607654 -0.0000319920861402 
0.9993935680596844 -0.0000240053475917 
0.9995957112489724 -0.0000160110891844 
0.9997978552289655 -0.0000080093077207 
1.0000000000000000 0.0000000000000000 


==> tikz/naca_baseline_upper.txt <==
0.0054781046317267 0.1045284632676535 
0.0056591037893395 0.1057722166074138 
0.0057629733700507 0.1062821310423330 
0.0058541531408995 0.1066713100013652 
0.0059387641296487 0.1069979911734811 
0.0060191772648771 0.1072847324372755 
0.0060966085031110 0.1075431028462997 
0.0061717801783073 0.1077799749490774 
0.0062451629310037 0.1079998265912100 
0.0063170836692382 0.1082057680949138 
0.0063877804127669 0.1084000640668968 
0.0064574328472830 0.1085844241023306 
0.0065261805706990 0.1087601763866333 
0.0065941345979094 0.1089283771559701 
0.0066613849393664 0.1090898828025871 
0.0067280057765905 0.1092453991165078 
0.0067940591050882 0.1093955159455749 
0.0068595973653642 0.1095407322278610 
0.0069246653857336 0.1096814744762953 
0.0069893018449438 0.1098181106945760 
0.0070535403921579 0.1099509610331049 
0.0071174105175794 0.1100803060724271 
0.0071809382383929 0.1102063933495183 
0.0072441466457589 0.1103294425620938 
0.0073070563457882 0.1104496497642037 
0.0073696858185810 0.1105671907822539 
0.0074320517132009 0.1106822240215071 
0.0074941690920288 0.1107948927909407 
0.0075560516347211 0.1109053272437943 
0.0076177118096509 0.1110136460087126 
0.0076791610189492 0.1111199575697245 
0.0077404097219522 0.1112243614407674 
0.0078014675408591 0.1113269491709527 
0.0078623433516366 0.1114278052094605 
0.0079230453626113 0.1115270076533036 
0.0079835811827311 0.1116246288967825 
0.0080439578811053 0.1117207361979822 
0.0081041820391514 0.1118153921749067 
0.0081642597964376 0.1119086552416450 
0.0082241968911299 0.1120005799931987 
0.0082839986957991 0.1120912175461676 
0.0083436702492244 0.1121806158413296 
0.0084032162847236 0.1122688199131974 
0.0084626412554667 0.1123558721308536 
0.0085219493571538 0.1124418124137179 
0.0085811445483860 0.1125266784253635 
0.0086402305690099 0.1126105057480528 
0.0086992109566760 0.1126933280402848 
0.0087580890618211 0.1127751771793335 
0.0088168680612509 0.1128560833904884 
0.0088755509704831 0.1129360753644827 
0.0089341406549837 0.1130151803644024 
0.0089926398404161 0.1130934243232058 
0.0090510511220088 0.1131708319328421 
0.0091093769731300 0.1132474267258367 
0.0091676197531508 0.1133232311501075 
0.0092257817146688 0.1133982666376864 
0.0092838650101521 0.1134725536679412 
0.0093418716980624 0.1135461118258276 
0.0093998037485047 0.1136189598556401 
0.0094576630484466 0.1136911157106790 
0.0095154514065497 0.1137625965992081 
0.0095731705576444 0.1138334190270346 
0.0096308221668812 0.1139035988370105 
0.0096884078335879 0.1139731512457231 
0.0097459290948556 0.1140420908776158 
0.0098033874288772 0.1141104317967543 
0.0098607842580594 0.1141781875364358 
0.0099181209519270 0.1142453711268161 
0.0099753988298342 0.1143119951207147 
0.0100326191635016 0.1143780716177434 
0.0100897831793891 0.1144436122868883 
0.0101468920609195 0.1145086283876659 
0.0102039469505638 0.1145731307899613 
0.0102609489517979 0.1146371299926470 
0.0103178991309411 0.1147006361410741 
0.0103747985188847 0.1147636590435166 
0.0104316481127178 0.1148262081866450 
0.0104884488772596 0.1148882927500992 
0.0105452017465025 0.1149499216202226 
0.0106019076249734 0.1150111034030164 
0.0106585673890196 0.1150718464363674 
0.0107151818880225 0.1151321588015989 
0.0107717519455449 0.1151920483343888 
0.0108282783604172 0.1152515226350981 
0.0108847619077640 0.1153105890785473 
0.0109412033399783 0.1153692548232773 
0.0109976033876436 0.1154275268203260 
0.0110539627604092 0.1154854118215533 
0.0111102821478198 0.1155429163875411 
0.0111665622201047 0.1156000468950945 
0.0112228036289267 0.1156568095443699 
0.0112790070080939 0.1157132103656507 
0.0113351729742379 0.1157692552257929 
0.0113913021274579 0.1158249498343595 
0.0114473950519349 0.1158802997494620 
0.0115034523165168 0.1159353103833258 
0.0115594744752758 0.1159899870075958 
0.0116154620680402 0.1160443347583955 
0.0116714156209019 0.1160983586411559 
0.0117273356467013 0.1161520635352239 
0.0117832226454886 0.1162054541982646 
0.0118390771049678 0.1162585352704682 
0.0118948995009179 0.1163113112785707 
0.0119506902975980 0.1163637866397008 
0.0120064499481335 0.1164159656650594 
0.0120621788948865 0.1164678525634423 
0.0121178775698108 0.1165194514446141 
0.0121735463947910 0.1165707663225399 
0.0122291857819686 0.1166218011184829 
0.0122847961340540 0.1166725596639745 
0.0123403778446254 0.1167230457036628 
0.0123959312984163 0.1167732628980465 
0.0124514568715924 0.1168232148260986 
0.0125069549320150 0.1168729049877862 
0.0125624258394960 0.1169223368064908 
0.0126178699460421 0.1169715136313341 
0.0126732875960903 0.1170204387394142 
0.0127286791267335 0.1170691153379554 
0.0127840448679378 0.1171175465663766 
0.0128393851427521 0.1171657354982813 
0.0128947002675089 0.1172136851433733 
0.0129499905520187 0.1172613984493015 
0.0130052562997562 0.1173088783034365 
0.0130604978080409 0.1173561275345823 
0.0131157153682097 0.1174031489146261 
0.0131709092657848 0.1174499451601293 
0.0132260797806345 0.1174965189338606 
0.0132812271871287 0.1175428728462763 
0.0133363517542892 0.1175890094569476 
0.0133914537459344 0.1176349312759387 
0.0134465334208193 0.1176806407651370 
0.0135015910327698 0.1177261403395383 
0.0135566268308143 0.1177714323684871 
0.0136116410593088 0.1178165191768765 
0.0136666339580591 0.1178614030463068 
0.0137216057624387 0.1179060862162054 
0.0137765567035023 0.1179505708849113 
0.0138314870080960 0.1179948592107215 
0.0138863968989640 0.1180389533129061 
0.0139412865948517 0.1180828552726884 
0.0139961563106055 0.1181265671341945 
0.0140510062572693 0.1181700909053729 
0.0141058366421780 0.1182134285588845 
0.0141606476690485 0.1182565820329647 
0.0142154395380668 0.1182995532322585 
0.0142702124459740 0.1183423440286305 
0.0143249665861481 0.1183849562619491 
0.0143797021486841 0.1184273917408469 
0.0144344193204712 0.1184696522434583 
0.0144891182852686 0.1185117395181347 
0.0145437992237781 0.1185536552841385 
0.0145984623137150 0.1185954012323158 
0.0146531077298762 0.1186369790257502 
0.0147077356442075 0.1186783903003962 
0.0147623462258678 0.1187196366656957 
0.0148169396412928 0.1187607197051747 
0.0148715160542549 0.1188016409770246 
0.0149260756259230 0.1188424020146659 
0.0149806185149202 0.1188830043272959 
0.0150351448773794 0.1189234494004210 
0.0150896548669982 0.1189637386963746 
0.0151441486350911 0.1190038736548197 
0.0151986263306416 0.1190438556932381 
0.0152530881003516 0.1190836862074060 
0.0153075340886905 0.1191233665718563 
0.0153619644379418 0.1191628981403288 
0.0154163792882500 0.1192022822462079 
0.0154707787776647 0.1192415202029484 
0.0155251630421847 0.1192806133044905 
0.0155795322157997 0.1193195628256629 
0.0156338864305322 0.1193583700225759 
0.0156882258164777 0.1193970361330040 
0.0157425505018433 0.1194355623767586 
0.0157968606129867 0.1194739499560506 
0.0158511562744525 0.1195122000558440 
0.0159054376090090 0.1195503138442006 
0.0159597047376830 0.1195882924726153 
0.0160139577797951 0.1196261370763438 
0.0160681968529917 0.1196638487747206 
0.0161224220732791 0.1197014286714707 
0.0161766335550548 0.1197388778550122 
0.0162308314111382 0.1197761973987522 
0.0162850157528016 0.1198133883613749 
0.0163391866897993 0.1198504517871228 
0.0163933443303966 0.1198873887060710 
0.0164474887813979 0.1199242001343951 
0.0165016201481739 0.1199608870746323 
0.0165557385346889 0.1199974505159362 
0.0166098440435268 0.1200338914343256 
0.0166639367759163 0.1200702107929279 
0.0167180168317559 0.1201064095422154 
0.0167720843096388 0.1201424886202380 
0.0168261393068759 0.1201784489528482 
0.0168801819195196 0.1202142914539231 
0.0169342122423860 0.1202500170255791 
0.0169882303690777 0.1202856265583838 
0.0170422363920051 0.1203211209315612 
0.0170962304024068 0.1203565010131932 
0.0171502124903717 0.1203917676604164 
0.0172041827448584 0.1204269217196144 
0.0172581412537147 0.1204619640266054 
0.0173120881036979 0.1204968954068264 
0.0173660233804923 0.1205317166755127 
0.0174199471687290 0.1205664286378734 
0.0174738595520030 0.1206010320892634 
0.0175277606128915 0.1206355278153513 
0.0175816504329709 0.1206699165922841 
0.0176355290928337 0.1207041991868473 
0.0176893966721047 0.1207383763566232 
0.0177432532494579 0.1207724488501440 
0.0177970989026320 0.1208064174070430 
0.0178509337084458 0.1208402827582016 
0.0179047577428133 0.1208740456258940 
0.0179585710807585 0.1209077067239284 
0.0180123737964306 0.1209412667577851 
0.0180661659631176 0.1209747264247519 
0.0181199476532602 0.1210080864140572 
0.0181737189384658 0.1210413474069991 
0.0182274798895214 0.1210745100770731 
0.0182812305764074 0.1211075750900967 
0.0183349710683099 0.1211405431043309 
0.0183887014336332 0.1211734147706003 
0.0184424217400124 0.1212061907324099 
0.0184961320543255 0.1212388716260597 
0.0185498324427048 0.1212714580807578 
0.0186035229705488 0.1213039507187299 
0.0186572037025335 0.1213363501553276 
0.0187108747026239 0.1213686569991344 
0.0187645360340840 0.1214008718520693 
0.0188181877594883 0.1214329953094885 
0.0188718299407320 0.1214650279602852 
0.0189254626390414 0.1214969703869879 
0.0189790859149834 0.1215288231658553 
0.0190326998284767 0.1215605868669715 
0.0190863044387999 0.1215922620543375 
0.0191398998046021 0.1216238492859618 
0.0191934859839119 0.1216553491139495 
0.0192470630341466 0.1216867620845893 
0.0193006310121210 0.1217180887384386 
0.0193541899740566 0.1217493296104078 
0.0194077399755896 0.1217804852298422 
0.0194612810717802 0.1218115561206031 
0.0195148133171203 0.1218425428011466 
0.0195683367655419 0.1218734457846018 
0.0196218514704254 0.1219042655788469 
0.0196753574846065 0.1219350026865841 
0.0197288548603853 0.1219656576054132 
0.0197823436495330 0.1219962308279041 
0.0198358239032994 0.1220267228416674 
0.0198892956724207 0.1220571341294240 
0.0199427590071262 0.1220874651690738 
0.0199962139571452 0.1221177164337625 
0.0200496605717151 0.1221478883919478 
0.0201030988995863 0.1221779815074643 
0.0201565289890309 0.1222079962395867 
0.0202099508878479 0.1222379330430929 
0.0202633646433702 0.1222677923683248 
0.0203167703024706 0.1222975746612493 
0.0203701679115686 0.1223272803635169 
0.0204235575166360 0.1223569099125208 
0.0204769391632035 0.1223864637414533 
0.0205303128963653 0.1224159422793626 
0.0205836787607868 0.1224453459512081 
0.0206370368007088 0.1224746751779145 
0.0206903870599541 0.1225039303764255 
0.0207437295819320 0.1225331119597561 
0.0207970644096450 0.1225622203370445 
0.0208503915856928 0.1225912559136026 
0.0209037111522786 0.1226202190909662 
0.0209570231512138 0.1226491102669438 
0.0210103276239231 0.1226779298356652 
0.0210636246114497 0.1227066781876286 
0.0211169141544595 0.1227353557097474 
0.0211701962932469 0.1227639627853966 
0.0212234710677391 0.1227924997944572 
0.0212767385175008 0.1228209671133610 
0.0213299986817383 0.1228493651151344 
0.0213832515993053 0.1228776941694412 
0.0214364973087058 0.1229059546426249 
0.0214897358480993 0.1229341468977505 
0.0215429672553054 0.1229622712946454 
0.0215961915678073 0.1229903281899393 
0.0216494088227567 0.1230183179371044 
0.0217026190569768 0.1230462408864942 
0.0217558223069677 0.1230740973853818 
0.0218090186089095 0.1231018877779978 
0.0218622079986663 0.1231296124055676 
0.0219153905117907 0.1231572716063475 
0.0219685661835262 0.1231848657156618 
0.0220217350488123 0.1232123950659370 
0.0220748971422878 0.1232398599867377 
0.0221280524982942 0.1232672608048006 
0.0221812011508791 0.1232945978440686 
0.0222343431338001 0.1233218714257236 
0.0222874784805281 0.1233490818682200 
0.0223406072242507 0.1233762294873167 
0.0223937293978755 0.1234033145961090 
0.0224468450340337 0.1234303375050598 
0.0224999541650827 0.1234572985220310 
0.0225530568231097 0.1234841979523131 
0.0226061530399352 0.1235110360986561 
0.0226592428471154 0.1235378132612984 
0.0227123262759459 0.1235645297379958 
0.0227654033574641 0.1235911858240507 
0.0228184741224525 0.1236177818123400 
0.0228715386014419 0.1236443179933429 
0.0229245968247135 0.1236707946551681 
0.0229776488223028 0.1236972120835815 
0.0230306946240012 0.1237235705620319 
0.0230837342593599 0.1237498703716779 
0.0231367677576917 0.1237761117914135 
0.0231897951480742 0.1238022950978934 
0.0232428164593523 0.1238284205655586 
0.0232958317201407 0.1238544884666603 
0.0233488409588269 0.1238804990712853 
0.0234018442035728 0.1239064526473793 
0.0234548414823182 0.1239323494607707 
0.0235078328227829 0.1239581897751942 
0.0235608182524688 0.1239839738523138 
0.0236137977986625 0.1240097019517451 
0.0236667714884380 0.1240353743310784 
0.0237197393486583 0.1240609912459000 
0.0237727014059785 0.1240865529498145 
0.0238256576868474 0.1241120596944660 
0.0238786082175100 0.1241375117295594 
0.0239315530240098 0.1241629093028812 
0.0239844921321907 0.1241882526603200 
0.0240374255676992 0.1242135420458871 
0.0240903533559867 0.1242387777017361 
0.0241432755223117 0.1242639598681828 
0.0241961920917410 0.1242890887837249 
0.0242491030891527 0.1243141646850609 
0.0243020085392378 0.1243391878071095 
0.0243549084665020 0.1243641583830275 
0.0244078028952679 0.1243890766442291 
0.0244606918496768 0.1244139428204037 
0.0245135753536909 0.1244387571395335 
0.0245664534310942 0.1244635198279122 
0.0246193261054956 0.1244882311101613 
0.0246721934003298 0.1245128912092484 
0.0247250553388597 0.1245375003465033 
0.0247779119441777 0.1245620587416355 
0.0248307632392074 0.1245865666127504 
0.0248836092467057 0.1246110241763660 
0.0249364499892647 0.1246354316474283 
0.0249892854893125 0.1246597892393282 
0.0250421157691154 0.1246840971639164 
0.0250949408507797 0.1247083556315197 
0.0251477607562530 0.1247325648509554 
0.0252005755073260 0.1247567250295473 
0.0252533851256337 0.1247808363731401 
0.0253061896326574 0.1248048990861141 
0.0253589890497262 0.1248289133714003 
0.0254117833980178 0.1248528794304942 
0.0254645726985608 0.1248767974634701 
0.0255173569722363 0.1249006676689952 
0.0255701362397786 0.1249244902443436 
0.0256229105217769 0.1249482653854095 
0.0256756798386769 0.1249719932867211 
0.0257284442107821 0.1249956741414535 
0.0257812036582554 0.1250193081414425 
0.0258339582011199 0.1250428954771968 
0.0258867078592609 0.1250664363379112 
0.0259394526524270 0.1250899309114795 
0.0259921926002308 0.1251133793845064 
0.0260449277221513 0.1251367819423205 
0.0260976580375344 0.1251601387689860 
0.0261503835655943 0.1251834500473151 
0.0262031043254153 0.1252067159588796 
0.0262558203359520 0.1252299366840227 
0.0263085316160313 0.1252531124018711 
0.0263612381843535 0.1252762432903456 
0.0264139400594937 0.1252993295261732 
0.0264666372599018 0.1253223712848981 
0.0265193298039054 0.1253453687408924 
0.0265720177097095 0.1253683220673675 
0.0266247009953986 0.1253912314363845 
0.0266773796789374 0.1254140970188655 
0.0267300537781716 0.1254369189846032 
0.0267827233108299 0.1254596975022720 
0.0268353882945240 0.1254824327394385 
0.0268880487467505 0.1255051248625708 
0.0269407046848916 0.1255277740370492 
0.0269933561262162 0.1255503804271762 
0.0270460030878810 0.1255729441961859 
0.0270986455869310 0.1255954655062540 
0.0271512836403015 0.1256179445185072 
0.0272039172648185 0.1256403813930330 
0.0272565464771994 0.1256627762888887 
0.0273091712940547 0.1256851293641107 
0.0273617917318881 0.1257074407757241 
0.0274144078070986 0.1257297106797512 
0.0274670195359800 0.1257519392312207 
0.0275196269347232 0.1257741265841765 
0.0275722300194161 0.1257962728916865 
0.0276248288060454 0.1258183783058512 
0.0276774233104964 0.1258404429778122 
0.0277300135485550 0.1258624670577608 
0.0277825995359079 0.1258844506949461 
0.0278351812881436 0.1259063940376834 
0.0278877588207536 0.1259282972333625 
0.0279403321491325 0.1259501604284556 
0.0279929012885796 0.1259719837685253 
0.0280454662542994 0.1259937673982324 
0.0280980270614024 0.1260155114613441 
0.0281505837249062 0.1260372161007411 
0.0282031362597357 0.1260588814584260 
0.0282556846807243 0.1260805076755301 
0.0283082290026146 0.1261020948923212 
0.0283607692400599 0.1261236432482112 
0.0284133054076233 0.1261451528817631 
0.0284658375197803 0.1261666239306983 
0.0285183655909180 0.1261880565319036 
0.0285708896353368 0.1262094508214386 
0.0286234096672510 0.1262308069345426 
0.0286759257007893 0.1262521250056412 
0.0287284377499958 0.1262734051683534 
0.0287809458288301 0.1262946475554986 
0.0288334499511687 0.1263158522991027 
0.0288859501308055 0.1263370195304052 
0.0289384463814525 0.1263581493798657 
0.0289909387167401 0.1263792419771700 
0.0290434271502183 0.1264002974512370 
0.0290959116953570 0.1264213159302248 
0.0291483923655468 0.1264422975415371 
0.0292008691740997 0.1264632424118291 
0.0292533421342498 0.1264841506670140 
0.0293058112591538 0.1265050224322690 
0.0293582765618915 0.1265258578320411 
0.0294107380554667 0.1265466569900535 
0.0294631957528078 0.1265674200293108 
0.0295156496667681 0.1265881470721056 
0.0295680998101271 0.1266088382400236 
0.0296205461955903 0.1266294936539499 
0.0296729888357897 0.1266501134340741 
0.0297254277432856 0.1266706976998963 
0.0297778629305661 0.1266912465702325 
0.0298302944100477 0.1267117601632198 
0.0298827221940766 0.1267322385963225 
0.0299351462949284 0.1267526819863368 
0.0299875667248094 0.1267730904493963 
0.0300399834958566 0.1267934641009773 
0.0300923966201384 0.1268138030559041 
0.0301448061096555 0.1268341074283542 
0.0301972119763410 0.1268543773318629 
0.0302496142320606 0.1268746128793291 
0.0303020128886146 0.1268948141830194 
0.0303544079577365 0.1269149813545740 
0.0304067994510947 0.1269351145050110 
0.0304591873802932 0.1269552137447311 
0.0305115717568709 0.1269752791835232 
0.0305639525923033 0.1269953109305682 
0.0306163298980023 0.1270153090944441 
0.0306687036853173 0.1270352737831311 
0.0307210739655349 0.1270552051040154 
0.0307734407498800 0.1270751031638943 
0.0308258040495157 0.1270949680689804 
0.0308781638755450 0.1271147999249067 
0.0309305202390094 0.1271345988367301 
0.0309828731508911 0.1271543649089364 
0.0310352226221122 0.1271740982454447 
0.0310875686635360 0.1271937989496112 
0.0311399112859669 0.1272134671242341 
0.0311922505001514 0.1272331028715571 
0.0312445863167777 0.1272527062932745 
0.0312969187464771 0.1272722774905341 
0.0313492477998237 0.1272918165639427 
0.0314015734873351 0.1273113236135690 
0.0314538958194730 0.1273307987389483 
0.0315062148066432 0.1273502420390861 
0.0315585304591964 0.1273696536124622 
0.0316108427874283 0.1273890335570348 
0.0316631518015804 0.1274083819702441 
0.0317154575118401 0.1274276989490159 
0.0317677599283410 0.1274469845897662 
0.0318200590611635 0.1274662389884040 
0.0318723549203354 0.1274854622403357 
0.0319246475158316 0.1275046544404686 
0.0319769368575752 0.1275238156832144 
0.0320292229554378 0.1275429460624929 
0.0320815058192393 0.1275620456717358 
0.0321337854587489 0.1275811146038899 
0.0321860618836850 0.1276001529514208 
0.0322383351037160 0.1276191608063165 
0.0322906051284604 0.1276381382600905 
0.0323428719674871 0.1276570854037858 
0.0323951356303162 0.1276760023279775 
0.0324473961264182 0.1276948891227770 
0.0324996534652163 0.1277137458778346 
0.0325519076560848 0.1277325726823434 
0.0326041587083507 0.1277513696250419 
0.0326564066312932 0.1277701367942180 
0.0327086514341448 0.1277888742777117 
0.0327608931260911 0.1278075821629182 
0.0328131317162713 0.1278262605367916 
0.0328653672137785 0.1278449094858475 
0.0329175996276602 0.1278635290961661 
0.0329698289669184 0.1278821194533956 
0.0330220552405097 0.1279006806427552 
0.0330742784573466 0.1279192127490377 
0.0331264986262965 0.1279377158566128 
0.0331787157561828 0.1279561900494302 
0.0332309298557854 0.1279746354110220 
0.0332831409338400 0.1279930520245063 
0.0333353489990394 0.1280114399725895 
0.0333875540600338 0.1280297993375694 
0.0334397561254302 0.1280481302013379 
0.0334919552037932 0.1280664326453841 
0.0335441513036461 0.1280847067507967 
0.0335963444334694 0.1281029525982669 
0.0336485346017027 0.1281211702680912 
0.0337007218167444 0.1281393598401740 
0.0337529060869519 0.1281575213940304 
0.0338050874206420 0.1281756550087888 
0.0338572658260907 0.1281937607631933 
0.0339094413115346 0.1282118387356067 
0.0339616138851699 0.1282298890040127 
0.0340137835551536 0.1282479116460191 
0.0340659503296032 0.1282659067388595 
0.0341181142165976 0.1282838743593962 
0.0341702752241761 0.1283018145841231 
0.0342224333603404 0.1283197274891674 
0.0342745886330533 0.1283376131502928 
0.0343267410502400 0.1283554716429013 
0.0343788906197882 0.1283733030420360 
0.0344310373495471 0.1283911074223835 
0.0344831812473297 0.1284088848582761 
0.0345353223209116 0.1284266354236941 
0.0345874605780319 0.1284443591922685 
0.0346395960263928 0.1284620562372828 
0.0346917286736604 0.1284797266316756 
0.0347438585274651 0.1284973704480431 
0.0347959855954010 0.1285149877586407 
0.0348481098850271 0.1285325786353858 
0.0349002314038670 0.1285501431498599 
0.0349523501594089 0.1285676813733105 
0.0350044661591065 0.1285851933766538 
0.0350565794103785 0.1286026792304762 
0.0351086899206099 0.1286201390050372 
0.0351607976971506 0.1286375727702709 
0.0352129027473176 0.1286549805957883 
0.0352650050783930 0.1286723625508795 
0.0353171046976263 0.1286897187045157 
0.0353692016122332 0.1287070491253513 
0.0354212958293966 0.1287243538817258 
0.0354733873562664 0.1287416330416660 
0.0355254761999596 0.1287588866728878 
0.0355775623675613 0.1287761148427984 
0.0356296458661237 0.1287933176184982 
0.0356817267026677 0.1288104950667825 
0.0357338048841815 0.1288276472541439 
0.0357858804176227 0.1288447742467740 
0.0358379533099161 0.1288618761105652 
0.0358900235679567 0.1288789529111126 
0.0359420911986075 0.1288960047137162 
0.0359941562087008 0.1289130315833824 
0.0360462186050388 0.1289300335848259 
0.0360982783943925 0.1289470107824718 
0.0361503355835030 0.1289639632404571 
0.0362023901790814 0.1289808910226325 
0.0362544421878089 0.1289977941925646 
0.0363064916163367 0.1290146728135372 
0.0363585384712869 0.1290315269485533 
0.0364105827592518 0.1290483566603368 
0.0364626244867949 0.1290651620113341 
0.0365146636604506 0.1290819430637162 
0.0365667002867246 0.1290986998793799 
0.0366187343720940 0.1291154325199498 
0.0366707659230070 0.1291321410467799 
0.0367227949458842 0.1291488255209554 
0.0367748214471176 0.1291654860032941 
0.0368268454330718 0.1291821225543482 
0.0368788669100832 0.1291987352344059 
0.0369308858844607 0.1292153241034930 
0.0369829023624859 0.1292318892213744 
0.0370349163504131 0.1292484306475558 
0.0370869278544695 0.1292649484412856 
0.0371389368808555 0.1292814426615556 
0.0371909434357446 0.1292979133671034 
0.0372429475252837 0.1293143606164136 
0.0372949491555935 0.1293307844677191 
0.0373469483327681 0.1293471849790032 
0.0373989450628758 0.1293635622080005 
0.0374509393519588 0.1293799162121986 
0.0375029312060334 0.1293962470488399 
0.0375549206310903 0.1294125547749225 
0.0376069076330950 0.1294288394472022 
0.0376588922179872 0.1294451011221933 
0.0377108743916819 0.1294613398561711 
0.0377628541600685 0.1294775557051719 
0.0378148315290119 0.1294937487249956 
0.0378668065043520 0.1295099189712066 
0.0379187790919046 0.1295260664991352 
0.0379707492974604 0.1295421913638791 
0.0380227171267864 0.1295582936203046 
0.0380746825856247 0.1295743733230482 
0.0381266456796940 0.1295904305265178 
0.0381786064146891 0.1296064652848939 
0.0382305647962804 0.1296224776521313 
0.0382825208301157 0.1296384676819600 
0.0383344745218185 0.1296544354278869 
0.0383864258769891 0.1296703809431968 
0.0384383749012052 0.1296863042809539 
0.0384903216000206 0.1297022054940028 
0.0385422659789668 0.1297180846349702 
0.0385942080435523 0.1297339417562657 
0.0386461477992628 0.1297497769100835 
0.0386980852515616 0.1297655901484031 
0.0387500204058896 0.1297813815229912 
0.0388019532676654 0.1297971510854023 
0.0388538838422857 0.1298128988869802 
0.0389058121351246 0.1298286249788595 
0.0389577381515347 0.1298443294119661 
0.0390096618968468 0.1298600122370190 
0.0390615833763702 0.1298756735045312 
0.0391135025953924 0.1298913132648108 
0.0391654195591795 0.1299069315679627 
0.0392173342729765 0.1299225284638888 
0.0392692467420072 0.1299381040022901 
0.0393211569714742 0.1299536582326673 
0.0393730649665596 0.1299691912043220 
0.0394249707324242 0.1299847029663580 
0.0394768742742083 0.1300001935676822 
0.0395287755970318 0.1300156630570060 
0.0395806747059939 0.1300311114828457 
0.0396325716061736 0.1300465388935247 
0.0396844663026298 0.1300619453371737 
0.0397363588004007 0.1300773308617318 
0.0397882491045054 0.1300926955149482 
0.0398401372199423 0.1301080393443828 
0.0398920231516905 0.1301233623974070 
0.0399439069047093 0.1301386647212055 
0.0399957884839385 0.1301539463627766 
0.0400476678942981 0.1301692073689336 
0.0400995451406893 0.1301844477863057 
0.0401514202279938 0.1301996676613392 
0.0402032931610740 0.1302148670402983 
0.0402551639447735 0.1302300459692661 
0.0403070325839169 0.1302452044941458 
0.0403588990833099 0.1302603426606613 
0.0404107634477399 0.1302754605143587 
0.0404626256819750 0.1302905581006068 
0.0405144857907653 0.1303056354645984 
0.0405663437788424 0.1303206926513512 
0.0406181996509194 0.1303357297057082 
0.0406700534116914 0.1303507466723397 
0.0407219050658352 0.1303657435957433 
0.0407737546180098 0.1303807205202453 
0.0408256020728561 0.1303956774900016 
0.0408774474349973 0.1304106145489982 
0.0409292907090386 0.1304255317410530 
0.0409811318995681 0.1304404291098155 
0.0410329710111558 0.1304553066987689 
0.0410848080483547 0.1304701645512301 
0.0411366430157001 0.1304850027103512 
0.0411884759177101 0.1304998212191198 
0.0412403067588859 0.1305146201203604 
0.0412921355437115 0.1305293994567350 
0.0413439622766538 0.1305441592707442 
0.0413957869621628 0.1305588996047275 
0.0414476096046720 0.1305736205008649 
0.0414994302085977 0.1305883220011771 
0.0415512487783399 0.1306030041475268 
0.0416030653182823 0.1306176669816193 
0.0416548798327916 0.1306323105450035 
0.0417066923262183 0.1306469348790723 
0.0417585028028968 0.1306615400250640 
0.0418103112671453 0.1306761260240627 
0.0418621177232658 0.1306906929169994 
0.0419139221755442 0.1307052407446524 
0.0419657246282507 0.1307197695476486 
0.0420175250856393 0.1307342793664638 
0.0420693235519484 0.1307487702414239 
0.0421211200314009 0.1307632422127054 
0.0421729145282038 0.1307776953203363 
0.0422247070465489 0.1307921296041968 
0.0422764975906120 0.1308065451040201 
0.0423282861645540 0.1308209418593933 
0.0423800727725203 0.1308353199097579 
0.0424318574186412 0.1308496792944107 
0.0424836401070321 0.1308640200525045 
0.0425354208417926 0.1308783422230488 
0.0425871996270081 0.1308926458449108 
0.0426389764667487 0.1309069309568156 
0.0426907513650697 0.1309211975973475 
0.0427425243260120 0.1309354458049505 
0.0427942953536012 0.1309496756179287 
0.0428460644518488 0.1309638870744474 
0.0428978316247516 0.1309780802125340 
0.0429495968762919 0.1309922550700779 
0.0430013602104378 0.1310064116848322 
0.0430531216311428 0.1310205500944134 
0.0431048811423466 0.1310346703363029 
0.0431566387479743 0.1310487724478473 
0.0432083944519371 0.1310628564662591 
0.0432601482581323 0.1310769224286174 
0.0433119001704430 0.1310909703718687 
0.0433636501927385 0.1311050003328273 
0.0434153983288744 0.1311190123481762 
0.0434671445826925 0.1311330064544677 
0.0435188889580210 0.1311469826881239 
0.0435706314586745 0.1311609410854375 
0.0436223720884537 0.1311748816825727 
0.0436741108511463 0.1311888045155651 
0.0437258477505262 0.1312027096203232 
0.0437775827903546 0.1312165970326283 
0.0438293159743787 0.1312304667881357 
0.0438810473063329 0.1312443189223750 
0.0439327767899383 0.1312581534707507 
0.0439845044289031 0.1312719704685432 
0.0440362302269224 0.1312857699509088 
0.0440879541876783 0.1312995519528809 
0.0441396763148401 0.1313133165093701 
0.0441913966120642 0.1313270636551654 
0.0442431150829942 0.1313407934249340 
0.0442948317312614 0.1313545058532228 
0.0443465465604839 0.1313682009744581 
0.0443982595742675 0.1313818788229470 
0.0444499707762057 0.1313955394328773 
0.0445016801698792 0.1314091828383185 
0.0445533877588564 0.1314228090732224 
0.0446050935466937 0.1314364181714232 
0.0446567975369346 0.1314500101666387 
0.0447084997331113 0.1314635850924703 
0.0447602001387427 0.1314771429824040 
0.0448118987573366 0.1314906838698108 
0.0448635955923883 0.1315042077879471 
0.0449152906473811 0.1315177147699554 
0.0449669839257868 0.1315312048488650 
0.0450186754310649 0.1315446780575920 
0.0450703651666631 0.1315581344289407 
0.0451220531360176 0.1315715739956034 
0.0451737393425528 0.1315849967901610 
0.0452254237896815 0.1315984028450840 
0.0452771064808053 0.1316117921927327 
0.0453287874193130 0.1316251648653577 
0.0453804666085836 0.1316385208951006 
0.0454321440519835 0.1316518603139941 
0.0454838197528681 0.1316651831539633 
0.0455354937145819 0.1316784894468253 
0.0455871659404573 0.1316917792242905 
0.0456388364338163 0.1317050525179623 
0.0456905051979694 0.1317183093593385 
0.0457421722362159 0.1317315497798112 
0.0457938375518443 0.1317447738106673 
0.0458455011481321 0.1317579814830894 
0.0458971630283456 0.1317711728281558 
0.0459488231957405 0.1317843478768412 
0.0460004816535613 0.1317975066600175 
0.0460521384050423 0.1318106492084537 
0.0461037934534066 0.1318237755528167 
0.0461554468018668 0.1318368857236718 
0.0462070984536246 0.1318499797514832 
0.0462587484118714 0.1318630576666142 
0.0463103966797881 0.1318761194993280 
0.0463620432605452 0.1318891652797878 
0.0464136881573020 0.1319021950380578 
0.0464653313732082 0.1319152088041029 
0.0465169729114031 0.1319282066077901 
0.0465686127750152 0.1319411884788880 
0.0466202509671635 0.1319541544470680 
0.0466718874909561 0.1319671045419043 
0.0467235223494912 0.1319800387928744 
0.0467751555458570 0.1319929572293599 
0.0468267870831315 0.1320058598806464 
0.0468784169643828 0.1320187467759243 
0.0469300451926690 0.1320316179442893 
0.0469816717710382 0.1320444734147424 
0.0470332967025284 0.1320573132161908 
0.0470849199901685 0.1320701373774481 
0.0471365416369768 0.1320829459272347 
0.0471881616459625 0.1320957388941785 
0.0472397800201244 0.1321085163068147 
0.0472913967624523 0.1321212781935870 
0.0473430118759262 0.1321340245828474 
0.0473946253635161 0.1321467555028570 
0.0474462372281832 0.1321594709817862 
0.0474978474728788 0.1321721710477151 
0.0475494561005445 0.1321848557286341 
0.0476010631141131 0.1321975250524441 
0.0476526685165075 0.1322101790469570 
0.0477042723106418 0.1322228177398961 
0.0477558744994205 0.1322354411588963 
0.0478074750857388 0.1322480493315050 
0.0478590740724829 0.1322606422851819 
0.0479106714625298 0.1322732200472996 
0.0479622672587474 0.1322857826451443 
0.0480138614639944 0.1322983301059158 
0.0480654540811208 0.1323108624567278 
0.0481170451129672 0.1323233797246088 
0.0481686345623655 0.1323358819365021 
0.0482202224321387 0.1323483691192660 
0.0482718087251008 0.1323608412996747 
0.0483233934440572 0.1323732985044182 
0.0483749765918041 0.1323857407601030 
0.0484265581711294 0.1323981680932522 
0.0484781381848119 0.1324105805303061 
0.0485297166356220 0.1324229780976224 
0.0485812935263215 0.1324353608214766 
0.0486328688596631 0.1324477287280624 
0.0486844426383917 0.1324600818434921 
0.0487360148652430 0.1324724201937967 
0.0487875855429447 0.1324847438049268 
0.0488391546742157 0.1324970527027520 
0.0488907222617669 0.1325093469130626 
0.0489422883083002 0.1325216264615685 
0.0489938528165096 0.1325338913739008 
0.0490454157890808 0.1325461416756112 
0.0490969772286911 0.1325583773921729 
0.0491485371380097 0.1325705985489806 
0.0492000955196973 0.1325828051713513 
0.0492516523764067 0.1325949972845242 
0.0493032077107827 0.1326071749136610 
0.0493547615254616 0.1326193380838467 
0.0494063138230720 0.1326314868200894 
0.0494578646062344 0.1326436211473210 
0.0495094138775611 0.1326557410903973 
0.0495609616396566 0.1326678466740987 
0.0496125078951176 0.1326799379231298 
0.0496640526465327 0.1326920148621205 
0.0497155958964830 0.1327040775156259 
0.0497671376475410 0.1327161259081266 
0.0498186779022725 0.1327281600640294 
0.0498702166632345 0.1327401800076669 
0.0499217539329772 0.1327521857632988 
0.0499732897140425 0.1327641773551111 
0.0500248240089647 0.1327761548072173 
0.0500763568202708 0.1327881181436584 
0.0501278881504797 0.1328000673884031 
0.0501794180021035 0.1328120025653481 
0.0502309463776460 0.1328239236983187 
0.0502824732796041 0.1328358308110687 
0.0503339987104666 0.1328477239272810 
0.0503855226727156 0.1328596030705678 
0.0504370451688252 0.1328714682644708 
0.0504885662012625 0.1328833195324617 
0.0505400857724873 0.1328951568979423 
0.0505916038849513 0.1329069803842449 
0.0506431205411002 0.1329187900146326 
0.0506946357433714 0.1329305858122994 
0.0507461494941958 0.1329423678003709 
0.0507976617959967 0.1329541360019040 
0.0508491726511900 0.1329658904398877 
0.0509006820621852 0.1329776311372433 
0.0509521900313842 0.1329893581168244 
0.0510036965611820 0.1330010714014172 
0.0510552016539663 0.1330127710137413 
0.0511067053121184 0.1330244569764493 
0.0511582075380117 0.1330361293121275 
0.0512097083340135 0.1330477880432961 
0.0512612077024838 0.1330594331924094 
0.0513127056457756 0.1330710647818560 
0.0513642021662355 0.1330826828339592 
0.0514156972662025 0.1330942873709773 
0.0514671909480096 0.1331058784151038 
0.0515186832139823 0.1331174559884676 
0.0515701740664400 0.1331290201131333 
0.0516216635076949 0.1331405708111017 
0.0516731515400529 0.1331521081043096 
0.0517246381658126 0.1331636320146304 
0.0517761233872664 0.1331751425638744 
0.0518276072067003 0.1331866397737886 
0.0518790896263933 0.1331981236660577 
0.0519305706486181 0.1332095942623037 
0.0519820502756404 0.1332210515840863 
0.0520335285097199 0.1332324956529035 
0.0520850053531097 0.1332439264901914 
0.0521364808080562 0.1332553441173247 
0.0521879548767997 0.1332667485556169 
0.0522394275615740 0.1332781398263205 
0.0522908988646061 0.1332895179506273 
0.0523423687881173 0.1333008829496686 
0.0523938373343221 0.1333122348445156 
0.0524453045054291 0.1333235736561793 
0.0524967703036401 0.1333348994056110 
0.0525482347311510 0.1333462121137027 
0.0525996977901515 0.1333575118012868 
0.0526511594828248 0.1333687984891369 
0.0527026198113483 0.1333800721979677 
0.0527540787778930 0.1333913329484354 
0.0528055363846236 0.1334025807611378 
0.0528569926336991 0.1334138156566144 
0.0529084475272723 0.1334250376553474 
0.0529599010674897 0.1334362467777606 
0.0530113532564921 0.1334474430442211 
0.0530628040964140 0.1334586264750383 
0.0531142535893839 0.1334697970904648 
0.0531657017375248 0.1334809549106965 
0.0532171485429531 0.1334920999558729 
0.0532685940077799 0.1335032322460769 
0.0533200381341101 0.1335143518013355 
0.0533714809240426 0.1335254586416199 
0.0534229223796706 0.1335365527868456 
0.0534743625030816 0.1335476342568726 
0.0535258012963571 0.1335587030715060 
0.0535772387615731 0.1335697592504956 
0.0536286749007993 0.1335808028135364 
0.0536801097161002 0.1335918337802692 
0.0537315432095342 0.1336028521702802 
0.0537829753831546 0.1336138580031014 
0.0538344062390083 0.1336248512982112 
0.0538858357791371 0.1336358320750339 
0.0539372640055767 0.1336468003529405 
0.0539886909203579 0.1336577561512488 
0.0540401165255051 0.1336686994892233 
0.0540915408230377 0.1336796303860758 
0.0541429638149694 0.1336905488609653 
0.0541943855033084 0.1337014549329983 
0.0542458058900572 0.1337123486212292 
0.0542972249772133 0.1337232299446601 
0.0543486427667683 0.1337340989222415 
0.0544000592607086 0.1337449555728719 
0.0544514744610149 0.1337557999153986 
0.0545028883696630 0.1337666319686175 
0.0545543009886230 0.1337774517512733 
0.0546057123198596 0.1337882592820602 
0.0546571223653324 0.1337990545796213 
0.0547085311269957 0.1338098376625493 
0.0547599386067981 0.1338206085493868 
0.0548113448066833 0.1338313672586260 
0.0548627497285896 0.1338421138087094 
0.0549141533744504 0.1338528482180297 
0.0549655557461937 0.1338635705049300 
0.0550169568457418 0.1338742806877040 
0.0550683566750126 0.1338849787845964 
0.0551197552359185 0.1338956648138028 
0.0551711525303669 0.1339063387934700 
0.0552225485602599 0.1339170007416962 
0.0552739433274945 0.1339276506765312 
0.0553253368339628 0.1339382886159765 
0.0553767290815519 0.1339489145779855 
0.0554281200721436 0.1339595285804639 
0.0554795098076150 0.1339701306412694 
0.0555308982898380 0.1339807207782124 
0.0555822855206795 0.1339912990090559 
0.0556336715020014 0.1340018653515156 
0.0556850562356610 0.1340124198232605 
0.0557364397235103 0.1340229624419124 
0.0557878219673966 0.1340334932250466 
0.0558392029691621 0.1340440121901921 
0.0558905827306445 0.1340545193548315 
0.0559419612536763 0.1340650147364010 
0.0559933385400855 0.1340754983522912 
0.0560447145916948 0.1340859702198468 
0.0560960894103228 0.1340964303563669 
0.0561474629977826 0.1341068787791050 
0.0561988353558830 0.1341173155052695 
0.0562502064864278 0.1341277405520236 
0.0563015763912164 0.1341381539364857 
0.0563529450720432 0.1341485556757291 
0.0564043125306980 0.1341589457867828 
0.0564556787689660 0.1341693242866313 
0.0565070437886275 0.1341796911922145 
0.0565584075914585 0.1341900465204287 
0.0566097701792303 0.1342003902881257 
0.0566611315537093 0.1342107225121139 
0.0567124917166577 0.1342210432091578 
0.0567638506698330 0.1342313523959786 
0.0568152084149879 0.1342416500892540 
0.0568665649538708 0.1342519363056188 
0.0569179202882257 0.1342622110616645 
0.0569692744197919 0.1342724743739398 
0.0570206273503042 0.1342827262589509 
0.0570719790814930 0.1342929667331613 
0.0571233296150843 0.1343031958129921 
0.0571746789527995 0.1343134135148222 
0.0572260270963557 0.1343236198549885 
0.0572773740474656 0.1343338148497859 
0.0573287198078374 0.1343439985154674 
0.0573800643791750 0.1343541708682445 
0.0574314077631781 0.1343643319242873 
0.0574827499615417 0.1343744816997245 
0.0575340909759567 0.1343846202106437 
0.0575854308081097 0.1343947474730911 
0.0576367694596831 0.1344048635030725 
0.0576881069323546 0.1344149683165528 
0.0577394432277982 0.1344250619294562 
0.0577907783476829 0.1344351443576665 
0.0578421122936744 0.1344452156170273 
0.0578934450674335 0.1344552757233420 
0.0579447766706169 0.1344653246923738 
0.0579961071048776 0.1344753625398464 
0.0580474363718635 0.1344853892814434 
0.0580987644732190 0.1344954049328091 
0.0581500914105846 0.1345054095095483 
0.0582014171855958 0.1345154030272261 
0.0582527417998848 0.1345253855013692 
0.0583040652550795 0.1345353569474645 
0.0583553875528031 0.1345453173809604 
0.0584067086946756 0.1345552668172667 
0.0584580286823123 0.1345652052717541 
0.0585093475173249 0.1345751327597554 
0.0585606652013210 0.1345850492965645 
0.0586119817359038 0.1345949548974375 
0.0586632971226728 0.1346048495775922 
0.0587146113632235 0.1346147333522086 
0.0587659244591475 0.1346246062364288 
0.0588172364120325 0.1346344682453572 
0.0588685472234616 0.1346443193940609 
0.0589198568950148 0.1346541596975693 
0.0596893662454968 0.1348004729338589 
0.0604586246772820 0.1349443988382179 
0.0612276372178848 0.1350859852442507 
0.0619964087164794 0.1352252782887688 
0.0627649438527002 0.1353623224955203 
0.0635332471448916 0.1354971608536795 
0.0643013229578481 0.1356298348914914 
0.0650691755100834 0.1357603847454334 
0.0658368088806628 0.1358888492252211 
0.0666042270156313 0.1360152658749605 
0.0673714337340634 0.1361396710307227 
0.0681384327337664 0.1362620998747922 
0.0689052275966562 0.1363825864868223 
0.0696718217938312 0.1365011638921091 
0.0704382186903644 0.1366178641071808 
0.0712044215498309 0.1367327181828822 
0.0719704335385909 0.1368457562451210 
0.0727362577298434 0.1369570075334287 
0.0735018971074631 0.1370665004374773 
0.0742673545696381 0.1371742625316847 
0.0750326329323182 0.1372803206080263 
0.0757977349324882 0.1373847007071687 
0.0765626632312731 0.1374874281480264 
0.0773274204168899 0.1375885275558401 
0.0780920090074525 0.1376880228888646 
0.0788564314536397 0.1377859374637498 
0.0796206901412335 0.1378822939796931 
0.0803847873935353 0.1379771145414337 
0.0811487254736692 0.1380704206811574 
0.0819125065867755 0.1381622333793729 
0.0826761328821032 0.1382525730848193 
0.0834396064550064 0.1383414597334580 
0.0842029293488492 0.1384289127666016 
0.0849661035568259 0.1385149511482249 
0.0857291310236985 0.1385995933815050 
0.0864920136474594 0.1386828575246306 
0.0872547532809195 0.1387647612059200 
0.0880173517332284 0.1388453216382846 
0.0887798107713303 0.1389245556330715 
0.0895421321213555 0.1390024796133188 
0.0903043174699569 0.1390791096264521 
0.0910663684655872 0.1391544613564520 
0.0918282867197255 0.1392285501355187 
0.0925900738080531 0.1393013909552592 
0.0933517312715817 0.1393729984774205 
0.0941132606177362 0.1394433870441908 
0.0948746633213939 0.1395125706880913 
0.0956359408258833 0.1395805631414756 
0.0963970945439436 0.1396473778456586 
0.0971581258586466 0.1397130279596900 
0.0979190361242835 0.1397775263687908 
0.0986798266672182 0.1398408856924669 
0.0994404987867067 0.1399031182923169 
0.1002010537556879 0.1399642362795456 
0.1009614928215440 0.1400242515221991 
0.1017218172068318 0.1400831756521315 
0.1024820281099895 0.1401410200717180 
0.1032421267060156 0.1401977959603229 
0.1040021141471242 0.1402535142805356 
0.1047619915633786 0.1403081857841828 
0.1055217600632985 0.1403618210181283 
0.1062814207344495 0.1404144303298684 
0.1070409746440105 0.1404660238729321 
0.1078004228393213 0.1405166116120939 
0.1085597663484128 0.1405662033284081 
0.1093190061805159 0.1406148086240707 
0.1100781433265572 0.1406624369271168 
0.1108371787596353 0.1407090974959606 
0.1115961134354818 0.1407547994237836 
0.1123549482929083 0.1407995516427772 
0.1131136842542363 0.1408433629282467 
0.1138723222257152 0.1408862419025807 
0.1146308630979262 0.1409281970390919 
0.1153893077461728 0.1409692366657351 
0.1161476570308586 0.1410093689687053 
0.1169059117978541 0.1410486019959230 
0.1176640728788514 0.1410869436604087 
0.1184221410917073 0.1411244017435522 
0.1191801172407772 0.1411609838982810 
0.1199380021172365 0.1411966976521299 
0.1206957964993949 0.1412315504102174 
0.1214535011529982 0.1412655494581312 
0.1222111168315236 0.1412987019647267 
0.1229686442764646 0.1413310149848413 
0.1237260842176072 0.1413624954619276 
0.1244834373732995 0.1413931502306093 
0.1252407044507113 0.1414229860191611 
0.1259978861460884 0.1414520094519165 
0.1267549831449974 0.1414802270516055 
0.1275119961225646 0.1415076452416252 
0.1282689257437072 0.1415342703482444 
0.1290257726633598 0.1415601086027466 
0.1297825375266922 0.1415851661435112 
0.1305392209693220 0.1416094490180370 
0.1312958236175215 0.1416329631849083 
0.1320523460884191 0.1416557145157070 
0.1328087889901937 0.1416777087968718 
0.1335651529222658 0.1416989517315060 
0.1343214384754817 0.1417194489411361 
0.1350776462322935 0.1417392059674233 
0.1358337767669338 0.1417582282738276 
0.1365898306455864 0.1417765212472285 
0.1373458084265521 0.1417940901995024 
0.1381017106604099 0.1418109403690570 
0.1388575378901739 0.1418270769223270 
0.1396132906514462 0.1418425049552296 
0.1403689694725672 0.1418572294945821 
0.1411245748747589 0.1418712554994834 
0.1418801073722675 0.1418845878626596 
0.1426355674725011 0.1418972314117752 
0.1433909556761633 0.1419091909107109 
0.1441462724773858 0.1419204710608091 
0.1449015183638537 0.1419310765020884 
0.1456566938169318 0.1419410118144271 
0.1464117993117852 0.1419502815187180 
0.1471668353174971 0.1419588900779937 
0.1479218022971858 0.1419668418985253 
0.1486767007081153 0.1419741413308934 
0.1494315310018068 0.1419807926710335 
0.1501862936241452 0.1419868001612554 
0.1509409890154831 0.1419921679912394 
0.1516956176107448 0.1419969002990070 
0.1524501798395236 0.1420010011718697 
0.1532046761261809 0.1420044746473550 
0.1539591068899402 0.1420073247141100 
0.1547134725449808 0.1420095553127851 
0.1554677735005274 0.1420111703368952 
0.1562220101609397 0.1420121736336630 
0.1569761829257976 0.1420125690048411 
0.1577302921899870 0.1420123602075165 
0.1584843383437818 0.1420115509548956 
0.1592383217729244 0.1420101449170724 
0.1599922428587046 0.1420081457217785 
0.1607461019780370 0.1420055569551168 
0.1614998995035360 0.1420023821622782 
0.1622536358035904 0.1419986248482428 
0.1630073112424337 0.1419942884784656 
0.1637609261802163 0.1419893764795463 
0.1645144809730735 0.1419838922398857 
0.1652679759731928 0.1419778391103262 
0.1660214115288805 0.1419712204047798 
0.1667747879846257 0.1419640394008416 
0.1675281056811638 0.1419562993403904 
0.1682813649555375 0.1419480034301764 
0.1690345661411583 0.1419391548423962 
0.1697877095678649 0.1419297567152560 
0.1705407955619817 0.1419198121535226 
0.1712938244463744 0.1419093242290627 
0.1720467965405070 0.1418982959813709 
0.1727997121604953 0.1418867304180875 
0.1735525716191602 0.1418746305155040 
0.1743053752260797 0.1418619992190598 
0.1750581232876401 0.1418488394438276 
0.1758108161070867 0.1418351540749895 
0.1765634539845715 0.1418209459683026 
0.1773160372172020 0.1418062179505564 
0.1780685660990881 0.1417909728200195 
0.1788210409213880 0.1417752133468789 
0.1795734619723539 0.1417589422736688 
0.1803258295373755 0.1417421623156923 
0.1810781438990243 0.1417248761614343 
0.1818304053370948 0.1417070864729656 
0.1825826141286476 0.1416887958863401 
0.1833347705480495 0.1416700070119833 
0.1840868748670137 0.1416507224350738 
0.1848389273546390 0.1416309447159174 
0.1855909282774491 0.1416106763903136 
0.1863428778994287 0.1415899199699154 
0.1870947764820630 0.1415686779425817 
0.1878466242843718 0.1415469527727241 
0.1885984215629464 0.1415247469016454 
0.1893501685719842 0.1415020627478736 
0.1901018655633233 0.1414789027074877 
0.1908535127864761 0.1414552691544393 
0.1916051104886625 0.1414311644408667 
0.1923566589148415 0.1414065908974035 
0.1931081583077447 0.1413815508334825 
0.1938596089079061 0.1413560465376321 
0.1946110109536932 0.1413300802777693 
0.1953623646813374 0.1413036543014859 
0.1961136703249636 0.1412767708363299 
0.1968649281166186 0.1412494320900821 
0.1976161382863008 0.1412216402510273 
0.1983673010619867 0.1411933974882205 
0.1991184166696600 0.1411647059517494 
0.1998694853333373 0.1411355677729904 
0.2006205072750948 0.1411059850648617 
0.2013714827150959 0.1410759599220711 
0.2021224118716143 0.1410454944213596 
0.2028732949610610 0.1410145906217404 
0.2036241321980089 0.1409832505647345 
0.2043749237952158 0.1409514762746016 
0.2051256699636501 0.1409192697585666 
0.2058763709125124 0.1408866330070433 
0.2066270268492597 0.1408535679938534 
0.2073776379796277 0.1408200766764417 
0.2081282045076532 0.1407861609960881 
0.2088787266356960 0.1407518228781160 
0.2096292045644598 0.1407170642320962 
0.2103796384930143 0.1406818869520488 
0.2111300286188154 0.1406462929166405 
0.2118803751377255 0.1406102839893793 
0.2126306782440341 0.1405738620188055 
0.2133809381304773 0.1405370288386797 
0.2141311549882570 0.1404997862681679 
0.2148813290070603 0.1404621361120231 
0.2156314603750785 0.1404240801607643 
0.2163815492790252 0.1403856201908519 
0.2171315959041544 0.1403467579648616 
0.2178816004342787 0.1403074952316535 
0.2186315630517870 0.1402678337265406 
0.2193814839376613 0.1402277751714525 
0.2201313632714941 0.1401873212750981 
0.2208812012315052 0.1401464737331251 
0.2216309979945578 0.1401052342282761 
0.2223807537361756 0.1400636044305441 
0.2231304686305575 0.1400215859973234 
0.2238801428505944 0.1399791805735599 
0.2246297765678842 0.1399363897918977 
0.2253793699527465 0.1398932152728244 
0.2261289231742392 0.1398496586248131 
0.2268784364001715 0.1398057214444636 
0.2276279097971192 0.1397614053166395 
0.2283773435304391 0.1397167118146050 
0.2291267377642829 0.1396716425001587 
0.2298760926616110 0.1396261989237652 
0.2306254083842062 0.1395803826246848 
0.2313746850926870 0.1395341951311018 
0.2321239229465210 0.1394876379602500 
0.2328731221040383 0.1394407126185371 
0.2336222827224436 0.1393934206016661 
0.2343714049578290 0.1393457633947561 
0.2351204889651871 0.1392977424724605 
0.2358695348984222 0.1392493592990838 
0.2366185429103634 0.1392006153286964 
0.2373675131527760 0.1391515120052478 
0.2381164457763731 0.1391020507626781 
0.2388653409308273 0.1390522330250280 
0.2396141987647823 0.1390020602065470 
0.2403630194258639 0.1389515337117997 
0.2411118030606909 0.1389006549357715 
0.2418605498148862 0.1388494252639718 
0.2426092598330875 0.1387978460725360 
0.2433579332589574 0.1387459187283262 
0.2441065702351951 0.1386936445890302 
0.2448551709035452 0.1386410250032592 
0.2456037354048088 0.1385880613106442 
0.2463522638788526 0.1385347548419308 
0.2471007564646196 0.1384811069190727 
0.2478492133001385 0.1384271188553239 
0.2485976345225329 0.1383727919553296 
0.2493460202680312 0.1383181275152160 
0.2500943706719755 0.1382631268226783 
0.2508426858688312 0.1382077911570681 
0.2515909659921958 0.1381521217894791 
0.2523392111748073 0.1380961199828318 
0.2530874215485538 0.1380397869919572 
0.2538355972444818 0.1379831240636787 
0.2545837383928047 0.1379261324368939 
0.2553318451229111 0.1378688133426542 
0.2560799175633736 0.1378111680042439 
0.2568279558419559 0.1377531976372580 
0.2575759600856227 0.1376949034496795 
0.2583239304205458 0.1376362866419545 
0.2590718669721127 0.1375773484070674 
0.2598197698649348 0.1375180899306144 
0.2605676392228542 0.1374585123908766 
0.2613154751689520 0.1373986169588912 
0.2620632778255556 0.1373384047985227 
0.2628110473142450 0.1372778770665328 
0.2635587837558617 0.1372170349126488 
0.2643064872705148 0.1371558794796323 
0.2650541579775882 0.1370944119033456 
0.2658017959957478 0.1370326333128185 
0.2665494014429479 0.1369705448303132 
0.2672969744364386 0.1369081475713891 
0.2680445150927722 0.1368454426449660 
0.2687920235278094 0.1367824311533875 
0.2695394998567268 0.1367191141924822 
0.2702869441940221 0.1366554928516256 
0.2710343566535215 0.1365915682138000 
0.2717817373483852 0.1365273413556544 
0.2725290863911142 0.1364628133475630 
0.2732764038935559 0.1363979852536834 
0.2740236899669104 0.1363328581320142 
0.2747709447217364 0.1362674330344512 
0.2755181682679573 0.1362017110068433 
0.2762653607148662 0.1361356930890480 
0.2770125221711327 0.1360693803149854 
0.2777596527448077 0.1360027737126923 
0.2785067525433294 0.1359358743043751 
0.2792538216735289 0.1358686831064627 
0.2800008602416351 0.1358012011296572 
0.2807478683532808 0.1357334293789862 
0.2814948461135076 0.1356653688538527 
0.2822417936267707 0.1355970205480848 
0.2829887109969453 0.1355283854499853 
0.2837355983273303 0.1354594645423803 
0.2844824557206543 0.1353902588026671 
0.2852292832790805 0.1353207692028614 
0.2859760811042109 0.1352509967096446 
0.2867228492970924 0.1351809422844099 
0.2874695879582201 0.1351106068833080 
0.2882162971875434 0.1350399914572922 
0.2889629770844698 0.1349690969521630 
0.2897096277478703 0.1348979243086126 
0.2904562492760830 0.1348264744622677 
0.2912028417669186 0.1347547483437332 
0.2919494053176639 0.1346827468786341 
0.2926959400250873 0.1346104709876581 
0.2934424459854424 0.1345379215865967 
0.2941889232944724 0.1344650995863862 
0.2949353720474147 0.1343920058931485 
0.2956817923390043 0.1343186414082307 
0.2964281842634793 0.1342450070282450 
0.2971745479145838 0.1341711036451078 
0.2979208833855723 0.1340969321460780 
0.2986671907692142 0.1340224934137955 
0.2994134701577972 0.1339477883263187 
0.3001597216431312 0.1338728177571622 
0.3009059453165527 0.1337975825753331 
0.3016521412689279 0.1337220836453678 
0.3023983095906574 0.1336463218273680 
0.3031444503716787 0.1335702979770361 
0.3038905637014717 0.1334940129457104 
0.3046366496690603 0.1334174675804003 
0.3053827083630175 0.1333406627238200 
0.3061287398714682 0.1332635992144231 
0.3068747442820928 0.1331862778864358 
0.3076207216821317 0.1331086995698903 
0.3083666721583874 0.1330308650906577 
0.3091125957972282 0.1329527752704803 
0.3098584926845923 0.1328744309270038 
0.3106043629059906 0.1327958328738090 
0.3113502065465098 0.1327169819204433 
0.3120960236908161 0.1326378788724516 
0.3128418144231583 0.1325585245314071 
0.3135875788273706 0.1324789196949415 
0.3143333169868768 0.1323990651567753 
0.3150790289846921 0.1323189617067471 
0.3158247149034270 0.1322386101308431 
0.3165703748252900 0.1321580112112264 
0.3173160088320911 0.1320771657262653 
0.3180616170052443 0.1319960744505618 
0.3188071994257704 0.1319147381549800 
0.3195527561743008 0.1318331576066732 
0.3202982873310791 0.1317513335691123 
0.3210437929759654 0.1316692668021120 
0.3217892731884381 0.1315869580618585 
0.3225347280475968 0.1315044081009354 
0.3232801576321653 0.1314216176683505 
0.3240255620204944 0.1313385875095616 
0.3247709412905645 0.1312553183665025 
0.3255162955199884 0.1311718109776078 
0.3262616247860134 0.1310880660778389 
0.3270069291655247 0.1310040843987084 
0.3277522087350474 0.1309198666683048 
0.3284974635707496 0.1308354136113173 
0.3292426937484442 0.1307507259490594 
0.3299878993435922 0.1306658043994931 
0.3307330804313043 0.1305806496772524 
0.3314782370863446 0.1304952624936666 
0.3322233693831319 0.1304096435567840 
0.3329684773957426 0.1303237935713938 
0.3337135611979128 0.1302377132390497 
0.3344586208630410 0.1301514032580918 
0.3352036564641905 0.1300648643236688 
0.3359486680740911 0.1299780971277603 
0.3366936557651419 0.1298911023591980 
0.3374386196094135 0.1298038807036878 
0.3381835596786501 0.1297164328438305 
0.3389284760442720 0.1296287594591434 
0.3396733687773774 0.1295408612260806 
0.3404182379487448 0.1294527388180542 
0.3411630836288349 0.1293643929054543 
0.3419079058877927 0.1292758241556693 
0.3426527047954508 0.1291870332331062 
0.3433974804213297 0.1290980207992098 
0.3441422328346406 0.1290087875124831 
0.3448869621042880 0.1289193340285060 
0.3456316682988708 0.1288296609999549 
0.3463763514866850 0.1287397690766217 
0.3471210117357252 0.1286496589054324 
0.3478656491136868 0.1285593311304660 
0.3486102636879677 0.1284687863929729 
0.3493548555256710 0.1283780253313929 
0.3500994246936060 0.1282870485813739 
0.3508439712582901 0.1281958567757889 
0.3515884952859515 0.1281044505447548 
0.3523329968425299 0.1280128305156491 
0.3530774759936796 0.1279209973131276 
0.3538219328047700 0.1278289515591418 
0.3545663673408888 0.1277366938729555 
0.3553107796668421 0.1276442248711622 
0.3560551698471577 0.1275515451677015 
0.3567995379460863 0.1274586553738755 
0.3575438840276028 0.1273655560983656 
0.3582882081554083 0.1272722479472486 
0.3590325103929319 0.1271787315240124 
0.3597767908033324 0.1270850074295726 
0.3605210494494999 0.1269910762622876 
0.3612652863940573 0.1268969386179746 
0.3620095016993621 0.1268025950899251 
0.3627536954275076 0.1267080462689198 
0.3634978676403254 0.1266132927432442 
0.3642420183993861 0.1265183350987037 
0.3649861477660009 0.1264231739186379 
0.3657302558012239 0.1263278097839359 
0.3664743425658529 0.1262322432730506 
0.3672184081204312 0.1261364749620134 
0.3679624525252493 0.1260405054244483 
0.3687064758403459 0.1259443352315863 
0.3694504781255097 0.1258479649522791 
0.3701944594402806 0.1257513951530135 
0.3709384198439521 0.1256546263979250 
0.3716823593955713 0.1255576592488112 
0.3724262781539411 0.1254604942651458 
0.3731701761776218 0.1253631320040916 
0.3739140535249323 0.1252655730205141 
0.3746579102539510 0.1251678178669947 
0.3754017464225180 0.1250698670938432 
0.3761455620882356 0.1249717212491114 
0.3768893573084704 0.1248733808786057 
0.3776331321403544 0.1247748465258993 
0.3783768866407862 0.1246761187323456 
0.3791206208664319 0.1245771980370902 
0.3798643348737278 0.1244780849770830 
0.3806080287188796 0.1243787800870910 
0.3813517024578658 0.1242792838997099 
0.3820953561464373 0.1241795969453765 
0.3828389898401195 0.1240797197523805 
0.3835826035942138 0.1239796528468760 
0.3843261974637975 0.1238793967528937 
0.3850697715037270 0.1237789519923519 
0.3858133257686371 0.1236783190850686 
0.3865568603129433 0.1235774985487724 
0.3873003751908425 0.1234764908991137 
0.3880438704563148 0.1233752966496767 
0.3887873461631238 0.1232739163119892 
0.3895308023648185 0.1231723503955347 
0.3902742391147338 0.1230705994077627 
0.3910176564659922 0.1229686638540995 
0.3917610544715048 0.1228665442379592 
0.3925044331839721 0.1227642410607539 
0.3932477926558853 0.1226617548219043 
0.3939911329395274 0.1225590860188505 
0.3947344540869741 0.1224562351470618 
0.3954777561500957 0.1223532027000471 
0.3962210391805568 0.1222499891693652 
0.3969643032298188 0.1221465950446344 
0.3977075483491394 0.1220430208135431 
0.3984507745895749 0.1219392669618591 
0.3991939820019809 0.1218353339734398 
0.3999371706370130 0.1217312223302416 
0.4006803405451279 0.1216269325123297 
0.4014234917765849 0.1215224649978874 
0.4021666243814463 0.1214178202632261 
0.4029097384095788 0.1213129987827938 
0.4036528339106539 0.1212080010291853 
0.4043959109341493 0.1211028274731508 
0.4051389695293501 0.1209974785836054 
0.4058820097453495 0.1208919548276376 
0.4066250316310491 0.1207862566705192 
0.4073680352351613 0.1206803845757133 
0.4081110206062085 0.1205743390048835 
0.4088539877925255 0.1204681204179029 
0.4095969368422596 0.1203617292728623 
0.4103398678033717 0.1202551660260791 
0.4110827807236371 0.1201484311321057 
0.4118256756506465 0.1200415250437382 
0.4125685526318073 0.1199344482120243 
0.4133114117143433 0.1198272010862723 
0.4140542529452969 0.1197197841140588 
0.4147970763715291 0.1196121977412369 
0.4155398820397206 0.1195044424119448 
0.4162826699963731 0.1193965185686132 
0.4170254402878090 0.1192884266519740 
0.4177681929601733 0.1191801671010674 
0.4185109280594344 0.1190717403532505 
0.4192536456313837 0.1189631468442043 
0.4199963457216385 0.1188543870079425 
0.4207390283756406 0.1187454612768179 
0.4214816936386584 0.1186363700815311 
0.4222243415557875 0.1185271138511372 
0.4229669721719512 0.1184176930130538 
0.4237095855319016 0.1183081079930682 
0.4244521816802204 0.1181983592153446 
0.4251947606613188 0.1180884471024319 
0.4259373225194397 0.1179783720752702 
0.4266798672986575 0.1178681345531987 
0.4274223950428788 0.1177577349539623 
0.4281649057958435 0.1176471736937187 
0.4289073996011257 0.1175364511870460 
0.4296498765021335 0.1174255678469485 
0.4303923365421114 0.1173145240848648 
0.4311347797641389 0.1172033203106738 
0.4318772062111333 0.1170919569327019 
0.4326196159258486 0.1169804343577296 
0.4333620089508775 0.1168687529909979 
0.4341043853286515 0.1167569132362156 
0.4348467451014416 0.1166449154955651 
0.4355890883113592 0.1165327601697095 
0.4363314150003567 0.1164204476577984 
0.4370737252102278 0.1163079783574753 
0.4378160189826094 0.1161953526648828 
0.4385582963589802 0.1160825709746699 
0.4393005573806634 0.1159696336799976 
0.4400428020888260 0.1158565411725456 
0.4407850305244803 0.1157432938425180 
0.4415272427284836 0.1156298920786496 
0.4422694387415403 0.1155163362682123 
0.4430116186042008 0.1154026267970205 
0.4437537823568635 0.1152887640494375 
0.4444959300397746 0.1151747484083812 
0.4452380616930292 0.1150605802553305 
0.4459801773565716 0.1149462599703301 
0.4467222770701959 0.1148317879319975 
0.4474643608735471 0.1147171645175278 
0.4482064288061210 0.1146023901026999 
0.4489484809072657 0.1144874650618818 
0.4496905172161809 0.1143723897680368 
0.4504325377719193 0.1142571645927285 
0.4511745426133876 0.1141417899061264 
0.4519165317793463 0.1140262660770118 
0.4526585053084102 0.1139105934727826 
0.4534004632390498 0.1137947724594594 
0.4541424056095911 0.1136788034016903 
0.4548843324582166 0.1135626866627565 
0.4556262438229655 0.1134464226045777 
0.4563681397417344 0.1133300115877166 
0.4571100202522782 0.1132134539713854 
0.4578518853922100 0.1130967501134497 
0.4585937351990019 0.1129799003704344 
0.4593355697099861 0.1128629050975283 
0.4600773889623543 0.1127457646485896 
0.4608191929931593 0.1126284793761507 
0.4615609818393149 0.1125110496314228 
0.4623027555375966 0.1123934757643017 
0.4630445141246421 0.1122757581233717 
0.4637862576369517 0.1121578970559114 
0.4645279861108891 0.1120398929078977 
0.4652696995826818 0.1119217460240112 
0.4660113980884213 0.1118034567476406 
0.4667530816640642 0.1116850254208875 
0.4674947503454316 0.1115664523845713 
0.4682364041682111 0.1114477379782335 
0.4689780431679561 0.1113288825401426 
0.4697196673800866 0.1112098864072985 
0.4704612768398899 0.1110907499154371 
0.4712028715825209 0.1109714733990348 
0.4719444516430025 0.1108520571913133 
0.4726860170562266 0.1107325016242433 
0.4734275678569534 0.1106128070285498 
0.4741691040798133 0.1104929737337157 
0.4749106257593060 0.1103730020679869 
0.4756521329298018 0.1102528923583759 
0.4763936256255424 0.1101326449306666 
0.4771351038806401 0.1100122601094185 
0.4778765677290794 0.1098917382179705 
0.4786180172047165 0.1097710795784456 
0.4793594523412809 0.1096502845117551 
0.4801008731723744 0.1095293533376021 
0.4808422797314729 0.1094082863744864 
0.4815836720519256 0.1092870839397079 
0.4823250501669569 0.1091657463493713 
0.4830664141096653 0.1090442739183895 
0.4838077639130248 0.1089226669604880 
0.4845490996098847 0.1088009257882088 
0.4852904212329706 0.1086790507129141 
0.4860317288148843 0.1085570420447906 
0.4867730223881047 0.1084349000928529 
0.4875143019849877 0.1083126251649481 
0.4882555676377671 0.1081902175677586 
0.4889968193785543 0.1080676776068068 
0.4897380572393397 0.1079450055864583 
0.4904792812519922 0.1078222018099261 
0.4912204914482600 0.1076992665792739 
0.4919616878597708 0.1075762001954202 
0.4927028705180324 0.1074530029581414 
0.4934440394544329 0.1073296751660762 
0.4941851947002416 0.1072062171167285 
0.4949263362866081 0.1070826291064714 
0.4956674642445642 0.1069589114305508 
0.4964085786050234 0.1068350643830887 
0.4971496793987815 0.1067110882570868 
0.4978907666565167 0.1065869833444301 
0.4986318404087904 0.1064627499358902 
0.4993729006860470 0.1063383883211291 
0.5001139475186153 0.1062138987887021 
0.5008549809367076 0.1060892816260615 
0.5015960009704208 0.1059645371195601 
0.5023370076497367 0.1058396655544541 
0.5030780010045216 0.1057146672149072 
0.5038189810645284 0.1055895423839929 
0.5045599478593947 0.1054642913436987 
0.5053009014186447 0.1053389143749289 
0.5060418417716894 0.1052134117575076 
0.5067827689478264 0.1050877837701829 
0.5075236829762402 0.1049620306906286 
0.5082645838860032 0.1048361527954490 
0.5090054717060752 0.1047101503601806 
0.5097463464653049 0.1045840236592964 
0.5104872081924288 0.1044577729662083 
0.5112280569160723 0.1043313985532702 
0.5119688926647505 0.1042049006917816 
0.5127097154668674 0.1040782796519902 
0.5134505253507167 0.1039515357030950 
0.5141913223444829 0.1038246691132492 
0.5149321064762402 0.1036976801495637 
0.5156728777739539 0.1035705690781093 
0.5164136362654799 0.1034433361639204 
0.5171543819785662 0.1033159816709973 
0.5178951149408519 0.1031885058623097 
0.5186358351798681 0.1030609089997989 
0.5193765427230381 0.1029331913443815 
0.5201172375976781 0.1028053531559514 
0.5208579198309968 0.1026773946933831 
0.5215985894500961 0.1025493162145348 
0.5223392464819714 0.1024211179762506 
0.5230798909535119 0.1022928002343633 
0.5238205228915009 0.1021643632436978 
0.5245611423226157 0.1020358072580732 
0.5253017492734282 0.1019071325303059 
0.5260423437704057 0.1017783393122119 
0.5267829258399102 0.1016494278546101 
0.5275234955081991 0.1015203984073243 
0.5282640528014257 0.1013912512191864 
0.5290045977456395 0.1012619865380385 
0.5297451303667858 0.1011326046107363 
0.5304856506907069 0.1010031056831508 
0.5312261587431415 0.1008734900001716 
0.5319666545497258 0.1007437578057090 
0.5327071381359931 0.1006139093426969 
0.5334476095273746 0.1004839448530949 
0.5341880687491987 0.1003538645778914 
0.5349285158266929 0.1002236687571057 
0.5356689507849823 0.1000933576297904 
0.5364093736490916 0.0999629314340343 
0.5371497844439432 0.0998323904069646 
0.5378901831943597 0.0997017347847491 
0.5386305699250629 0.0995709648025991 
0.5393709446606737 0.0994400806947716 
0.5401113074257140 0.0993090826945716 
0.5408516582446050 0.0991779710343544 
0.5415919971416691 0.0990467459455284 
0.5423323241411284 0.0989154076585571 
0.5430726392671070 0.0987839564029614 
0.5438129425436294 0.0986523924073220 
0.5445532339946221 0.0985207158992819 
0.5452935136439128 0.0983889271055484 
0.5460337815152312 0.0982570262518954 
0.5467740376322097 0.0981250135631661 
0.5475142820183823 0.0979928892632745 
0.5482545146971858 0.0978606535752082 
0.5489947356919602 0.0977283067210306 
0.5497349450259486 0.0975958489218826 
0.5504751427222967 0.0974632803979855 
0.5512153288040543 0.0973306013686427 
0.5519555032941752 0.0971978120522419 
0.5526956662155168 0.0970649126662576 
0.5534358175908405 0.0969319034272527 
0.5541759574428127 0.0967987845508811 
0.5549160857940041 0.0966655562518894 
0.5556562026668903 0.0965322187441195 
0.5563963080838522 0.0963987722405102 
0.5571364020671759 0.0962652169530996 
0.5578764846390529 0.0961315530930270 
0.5586165558215808 0.0959977808705348 
0.5593566156367626 0.0958639004949710 
0.5600966641065083 0.0957299121747909 
0.5608367012526334 0.0955958161175589 
0.5615767270968606 0.0954616125299510 
0.5623167416608192 0.0953273016177565 
0.5630567449660455 0.0951928835858799 
0.5637967370339831 0.0950583586383431 
0.5645367178859830 0.0949237269782871 
0.5652766875433038 0.0947889888079741 
0.5660166460271120 0.0946541443287894 
0.5667565933584819 0.0945191937412433 
0.5674965295583964 0.0943841372449730 
0.5682364546477465 0.0942489750387445 
0.5689763686473321 0.0941137073204543 
0.5697162715778619 0.0939783342871319 
0.5704561634599532 0.0938428561349406 
0.5711960443141332 0.0937072730591804 
0.5719359141608378 0.0935715852542892 
0.5726757730204131 0.0934357929138448 
0.5734156209131147 0.0932998962305668 
0.5741554578591082 0.0931638953963181 
0.5748952838784691 0.0930277906021073 
0.5756350989911841 0.0928915820380898 
0.5763749032171496 0.0927552698935699 
0.5771146965761731 0.0926188543570026 
0.5778544790879725 0.0924823356159952 
0.5785942507721779 0.0923457138573093 
0.5793340116483295 0.0922089892668620 
0.5800737617358798 0.0920721620297283 
0.5808135010541922 0.0919352323301423 
0.5815532296225426 0.0917982003514992 
0.5822929474601186 0.0916610662763566 
0.5830326545860198 0.0915238302864368 
0.5837723510192583 0.0913864925626278 
0.5845120367787588 0.0912490532849854 
0.5852517118833588 0.0911115126327348 
0.5859913763518082 0.0909738707842719 
0.5867310302027702 0.0908361279171656 
0.5874706734548216 0.0906982842081585 
0.5882103061264518 0.0905603398331694 
0.5889499282360643 0.0904222949672945 
0.5896895398019760 0.0902841497848088 
0.5904291408424183 0.0901459044591681 
0.5911687313755356 0.0900075591630102 
0.5919083114193874 0.0898691140681568 
0.5926478809919471 0.0897305693456148 
0.5933874401111030 0.0895919251655781 
0.5941269887946576 0.0894531816974287 
0.5948665270603288 0.0893143391097387 
0.5956060549257491 0.0891753975702717 
0.5963455724084665 0.0890363572459840 
0.5970850795259439 0.0888972183030267 
0.5978245762955601 0.0887579809067464 
0.5985640627346094 0.0886186452216876 
0.5993035388603019 0.0884792114115934 
0.6000430046897637 0.0883396796394072 
0.6007824602400369 0.0882000500672746 
0.6015219055280798 0.0880603228565442 
0.6022613405707675 0.0879204981677693 
0.6030007653848913 0.0877805761607098 
0.6037401799871593 0.0876405569943326 
0.6044795843941966 0.0875004408268140 
0.6052189786225450 0.0873602278155407 
0.6059583626886640 0.0872199181171112 
0.6066977366089296 0.0870795118873371 
0.6074371003996359 0.0869390092812448 
0.6081764540769948 0.0867984104530766 
0.6089157976571351 0.0866577155562923 
0.6096551311561041 0.0865169247435703 
0.6103944545898672 0.0863760381668091 
0.6111337679743074 0.0862350559771289 
0.6118730713252265 0.0860939783248722 
0.6126123646583446 0.0859528053596061 
0.6133516479893005 0.0858115372301230 
0.6140909213336516 0.0856701740844419 
0.6148301847068742 0.0855287160698102 
0.6155694381243635 0.0853871633327043 
0.6163086816014341 0.0852455160188317 
0.6170479151533199 0.0851037742731317 
0.6177871387951736 0.0849619382397767 
0.6185263525420681 0.0848200080621738 
0.6192655564089959 0.0846779838829660 
0.6200047504108690 0.0845358658440333 
0.6207439345625199 0.0843936540864940 
0.6214831088787001 0.0842513487507059 
0.6222222733740828 0.0841089499762678 
0.6229614280632600 0.0839664579020204 
0.6237005729607457 0.0838238726660478 
0.6244397080809732 0.0836811944056785 
0.6251788334382971 0.0835384232574869 
0.6259179490469929 0.0833955593572940 
0.6266570549212569 0.0832526028401694 
0.6273961510752066 0.0831095538404316 
0.6281352375228806 0.0829664124916497 
0.6288743142782391 0.0828231789266448 
0.6296133813551634 0.0826798532774906 
0.6303524387674566 0.0825364356755148 
0.6310914865288439 0.0823929262513006 
0.6318305246529716 0.0822493251346871 
0.6325695531534085 0.0821056324547715 
0.6333085720436451 0.0819618483399091 
0.6340475813370945 0.0818179729177154 
0.6347865810470921 0.0816740063150666 
0.6355255711868950 0.0815299486581011 
0.6362645517696841 0.0813858000722204 
0.6370035228085619 0.0812415606820903 
0.6377424843165542 0.0810972306116421 
0.6384814363066096 0.0809528099840734 
0.6392203787915998 0.0808082989218495 
0.6399593117843195 0.0806636975467045 
0.6406982352974866 0.0805190059796421 
0.6414371493437426 0.0803742243409369 
0.6421760539356524 0.0802293527501356 
0.6429149490857043 0.0800843913260576 
0.6436538348063106 0.0799393401867965 
0.6443927111098069 0.0797941994497212 
0.6451315780084534 0.0796489692314764 
0.6458704355144340 0.0795036496479842 
0.6466092836398567 0.0793582408144450 
0.6473481223967537 0.0792127428453384 
0.6480869517970816 0.0790671558544244 
0.6488257718527217 0.0789214799547441 
0.6495645825754797 0.0787757152586212 
0.6503033839770858 0.0786298618776627 
0.6510421760691951 0.0784839199227600 
0.6517809588633879 0.0783378895040897 
0.6525197323711691 0.0781917707311149 
0.6532584966039687 0.0780455637125862 
0.6539972515731424 0.0778992685565423 
0.6547359972899705 0.0777528853703112 
0.6554747337656591 0.0776064142605116 
0.6562134610113397 0.0774598553330531 
0.6569521790380699 0.0773132086931377 
0.6576908878568322 0.0771664744452604 
0.6584295874785352 0.0770196526932108 
0.6591682779140138 0.0768727435400731 
0.6599069591740284 0.0767257470882279 
0.6606456312692659 0.0765786634393527 
0.6613842942103393 0.0764314926944229 
0.6621229480077876 0.0762842349537128 
0.6628615926720767 0.0761368903167964 
0.6636002282135987 0.0759894588825487 
0.6643388546426721 0.0758419407491460 
0.6650774719695427 0.0756943360140674 
0.6658160802043827 0.0755466447740951 
0.6665546793572910 0.0753988671253161 
0.6672932694382938 0.0752510031631225 
0.6680318504573446 0.0751030529822123 
0.6687704224243233 0.0749550166765909 
0.6695089853490377 0.0748068943395713 
0.6702475392412227 0.0746586860637757 
0.6709860841105409 0.0745103919411356 
0.6717246199665821 0.0743620120628932 
0.6724631468188639 0.0742135465196022 
0.6732016646768314 0.0740649954011284 
0.6739401735498580 0.0739163587966509 
0.6746786734472445 0.0737676367946629 
0.6754171643782199 0.0736188294829721 
0.6761556463519414 0.0734699369487021 
0.6768941193774940 0.0733209592782931 
0.6776325834638913 0.0731718965575025 
0.6783710386200752 0.0730227488714061 
0.6791094848549156 0.0728735163043985 
0.6798479221772118 0.0727241989401943 
0.6805863505956906 0.0725747968618288 
0.6813247701190086 0.0724253101516587 
0.6820631807557500 0.0722757388913630 
0.6828015825144289 0.0721260831619440 
0.6835399754034879 0.0719763430437276 
0.6842783594312984 0.0718265186163646 
0.6850167346061613 0.0716766099588315 
0.6857551009363065 0.0715266171494308 
0.6864934584298934 0.0713765402657921 
0.6872318070950102 0.0712263793848731 
0.6879701469396751 0.0710761345829601 
0.6887084779718355 0.0709258059356685 
0.6894468001993689 0.0707753935179444 
0.6901851136300818 0.0706248974040647 
0.6909234182717108 0.0704743176676379 
0.6916617141319222 0.0703236543816050 
0.6924000012183127 0.0701729076182405 
0.6931382795384085 0.0700220774491528 
0.6938765490996657 0.0698711639452850 
0.6946148099094713 0.0697201671769158 
0.6953530619751420 0.0695690872136599 
0.6960913053039248 0.0694179241244694 
0.6968295399029975 0.0692666779776339 
0.6975677657794679 0.0691153488407814 
0.6983059829403744 0.0689639367808794 
0.6990441913926865 0.0688124418642349 
0.6997823911433039 0.0686608641564957 
0.7005205821990572 0.0685092037226511 
0.7012587645667081 0.0683574606270323 
0.7019969382529485 0.0682056349333134 
0.7027351032644025 0.0680537267045118 
0.7034732596076241 0.0679017360029893 
0.7042114072890993 0.0677496628904525 
0.7049495463152442 0.0675975074279536 
0.7056876766924078 0.0674452696758911 
0.7064257984268694 0.0672929496940103 
0.7071639115248394 0.0671405475414045 
0.7079020159924607 0.0669880632765151 
0.7086401118358074 0.0668354969571325 
0.7093781990608850 0.0666828486403969 
0.7101162776736309 0.0665301183827990 
0.7108543476799142 0.0663773062401802 
0.7115924090855361 0.0662244122677340 
0.7123304618962296 0.0660714365200060 
0.7130685061176598 0.0659183790508950 
0.7138065417554234 0.0657652399136535 
0.7145445688150498 0.0656120191608882 
0.7152825873020003 0.0654587168445609 
0.7160205972216689 0.0653053330159891 
0.7167585985793812 0.0651518677258466 
0.7174965913803959 0.0649983210241642 
0.7182345756299040 0.0648446929603299 
0.7189725513330287 0.0646909835830905 
0.7197105184948261 0.0645371929405513 
0.7204484771202853 0.0643833210801771 
0.7211864272143275 0.0642293680487929 
0.7219243687818071 0.0640753338925844 
0.7226623018275111 0.0639212186570987 
0.7234002263561600 0.0637670223872448 
0.7241381423724066 0.0636127451272943 
0.7248760498808373 0.0634583869208821 
0.7256139488859714 0.0633039478110070 
0.7263518393922614 0.0631494278400318 
0.7270897214040932 0.0629948270496848 
0.7278275949257857 0.0628401454810597 
0.7285654599615917 0.0626853831746166 
0.7293033165156970 0.0625305401701821 
0.7300411645922212 0.0623756165069505 
0.7307790041952171 0.0622206122234841 
0.7315168353286717 0.0620655273577136 
0.7322546579965052 0.0619103619469392 
0.7329924722025718 0.0617551160278304 
0.7337302779506595 0.0615997896364276 
0.7344680752444901 0.0614443828081417 
0.7352058640877194 0.0612888955777553 
0.7359436444839372 0.0611333279794229 
0.7366814164366673 0.0609776800466719 
0.7374191799493679 0.0608219518124026 
0.7381569350254308 0.0606661433088892 
0.7388946816681827 0.0605102545677804 
0.7396324198808841 0.0603542856200995 
0.7403701496667301 0.0601982364962454 
0.7411078710288503 0.0600421072259929 
0.7418455839703086 0.0598858978384934 
0.7425832884941033 0.0597296083622756 
0.7433209846031674 0.0595732388252454 
0.7440586723003689 0.0594167892546873 
0.7447963515885101 0.0592602596772642 
0.7455340224703280 0.0591036501190186 
0.7462716849484947 0.0589469606053725 
0.7470093390256171 0.0587901911611283 
0.7477469847042368 0.0586333418104695 
0.7484846219868306 0.0584764125769606 
0.7492222508758104 0.0583194034835483 
0.7499598713735230 0.0581623145525617 
0.7506974834822504 0.0580051458057129 
0.7514350872042099 0.0578478972640973 
0.7521726825415539 0.0576905689481944 
0.7529102694963703 0.0575331608778683 
0.7536478480706822 0.0573756730723681 
0.7543854182664480 0.0572181055503284 
0.7551229800855621 0.0570604583297697 
0.7558605335298539 0.0569027314280994 
0.7565980786010886 0.0567449248621116 
0.7573356153009667 0.0565870386479882 
0.7580731436311250 0.0564290728012989 
0.7588106635931355 0.0562710273370023 
0.7595481751885063 0.0561129022694458 
0.7602856784186811 0.0559546976123664 
0.7610231732850398 0.0557964133788910 
0.7617606597888977 0.0556380495815372 
0.7624981379315068 0.0554796062322136 
0.7632356077140545 0.0553210833422200 
0.7639730691376647 0.0551624809222486 
0.7647105222033974 0.0550037989823836 
0.7654479669122486 0.0548450375321026 
0.7661854032651506 0.0546861965802759 
0.7669228312629722 0.0545272761351685 
0.7676602509065182 0.0543682762044391 
0.7683976621965301 0.0542091967951414 
0.7691350651336857 0.0540500379137245 
0.7698724597185993 0.0538907995660331 
0.7706098459518217 0.0537314817573080 
0.7713472238338402 0.0535720844921871 
0.7720845933650793 0.0534126077747047 
0.7728219545458993 0.0532530516082933 
0.7735593073765979 0.0530934159957832 
0.7742966518574093 0.0529337009394030 
0.7750339879885045 0.0527739064407806 
0.7757713157699917 0.0526140325009429 
0.7765086352019155 0.0524540791203170 
0.7772459462842577 0.0522940462987299 
0.7779832490169374 0.0521339340354094 
0.7787205433998103 0.0519737423289847 
0.7794578294326697 0.0518134711774863 
0.7801951071152453 0.0516531205783470 
0.7809323764472048 0.0514926905284016 
0.7816696374281528 0.0513321810238883 
0.7824068900576310 0.0511715920604484 
0.7831441343351185 0.0510109236331269 
0.7838813702600322 0.0508501757363729 
0.7846185978317262 0.0506893483640406 
0.7853558170494916 0.0505284415093885 
0.7860930279125575 0.0503674551650811 
0.7868302304200907 0.0502063893231885 
0.7875674245711950 0.0500452439751873 
0.7883046103649125 0.0498840191119606 
0.7890417878002223 0.0497227147237987 
0.7897789568760418 0.0495613308003994 
0.7905161175912261 0.0493998673308685 
0.7912532699445678 0.0492383243037201 
0.7919904139347976 0.0490767017068771 
0.7927275495605841 0.0489149995276715 
0.7934646768205337 0.0487532177528450 
0.7942017957131908 0.0485913563685491 
0.7949389062370381 0.0484294153603458 
0.7956760083904960 0.0482673947132077 
0.7964131021719234 0.0481052944115189 
0.7971501875796168 0.0479431144390746 
0.7978872646118115 0.0477808547790824 
0.7986243332666807 0.0476185154141619 
0.7993613935423358 0.0474560963263457 
0.8000984454368268 0.0472935974970794 
0.8008354889481419 0.0471310189072221 
0.8015725240742078 0.0469683605370468 
0.8023095508128893 0.0468056223662408 
0.8030465691619900 0.0466428043739061 
0.8037835791192522 0.0464799065385598 
0.8039803104212758 0.0464364101291489 
0.8041770411251414 0.0463929080286444 
0.8043737712308039 0.0463494002366163 
0.8045705007382176 0.0463058867526322 
0.8047672296473367 0.0462623675762562 
0.8049639579581153 0.0462188427070499 
0.8051606856705069 0.0461753121445714 
0.8053574127844647 0.0461317758883765 
0.8055541392999419 0.0460882339380174 
0.8057508652168909 0.0460446862930439 
0.8059475905352642 0.0460011329530023 
0.8061443152550136 0.0459575739174363 
0.8063410393760910 0.0459140091858867 
0.8065377628984479 0.0458704387578910 
0.8067344858220354 0.0458268626329839 
0.8069312081468041 0.0457832808106972 
0.8071279298727044 0.0457396932905599 
0.8073246509996868 0.0456961000720976 
0.8075213715277009 0.0456525011548332 
0.8077180914566963 0.0456088965382868 
0.8079148107866222 0.0455652862219753 
0.8081115295174276 0.0455216702054127 
0.8083082476490612 0.0454780484881100 
0.8085049651814711 0.0454344210695754 
0.8087016821146052 0.0453907879493142 
0.8088983984484116 0.0453471491268283 
0.8090951141828373 0.0453035046016171 
0.8092918293178295 0.0452598543731769 
0.8094885438533349 0.0452161984410011 
0.8096852577893000 0.0451725368045800 
0.8098819711256708 0.0451288694634011 
0.8100786838623935 0.0450851964169488 
0.8102753959994130 0.0450415176647047 
0.8104721075366749 0.0449978332061474 
0.8106688184741240 0.0449541430407526 
0.8108655288117049 0.0449104471679928 
0.8110622385493619 0.0448667455873380 
0.8112589476870388 0.0448230382982547 
0.8114556562246794 0.0447793253002070 
0.8116523641622271 0.0447356065926556 
0.8118490714996246 0.0446918821750587 
0.8120457782368149 0.0446481520468711 
0.8122424843737404 0.0446044162075449 
0.8124391899103433 0.0445606746565292 
0.8126358948465650 0.0445169273932703 
0.8128325991823473 0.0444731744172112 
0.8130293029176312 0.0444294157277925 
0.8132260060523578 0.0443856513244513 
0.8134227085864675 0.0443418812066220 
0.8136194105199004 0.0442981053737362 
0.8138161118525966 0.0442543238252223 
0.8140128125844958 0.0442105365605059 
0.8142095127155373 0.0441667435790096 
0.8144062122456599 0.0441229448801532 
0.8146029111748024 0.0440791404633533 
0.8147996095029033 0.0440353303280239 
0.8149963072299007 0.0439915144735757 
0.8151930043557321 0.0439476928994167 
0.8153897008803352 0.0439038656049519 
0.8155863968036470 0.0438600325895834 
0.8157830921256046 0.0438161938527103 
0.8159797868461443 0.0437723493937288 
0.8161764809652023 0.0437284992120321 
0.8163731744827147 0.0436846433070105 
0.8165698673986171 0.0436407816780515 
0.8167665597128446 0.0435969143245394 
0.8169632514253324 0.0435530412458558 
0.8171599425360151 0.0435091624413793 
0.8173566330448272 0.0434652779104855 
0.8175533229517025 0.0434213876525472 
0.8177500122565750 0.0433774916669340 
0.8179467009593779 0.0433335899530129 
0.8181433890600448 0.0432896825101478 
0.8183400765585080 0.0432457693376996 
0.8185367634547005 0.0432018504350264 
0.8187334497485541 0.0431579258014835 
0.8189301354400010 0.0431139954364228 
0.8191268205289729 0.0430700593391938 
0.8193235050154007 0.0430261175091427 
0.8195201888992157 0.0429821699456130 
0.8197168721803485 0.0429382166479452 
0.8199135548587295 0.0428942576154767 
0.8201102369342887 0.0428502928475424 
0.8203069184069559 0.0428063223434738 
0.8205035992766605 0.0427623461025997 
0.8207002795433318 0.0427183641242460 
0.8208969592068984 0.0426743764077357 
0.8210936382672891 0.0426303829523886 
0.8212903167244319 0.0425863837575221 
0.8214869945782548 0.0425423788224500 
0.8216836718286854 0.0424983681464837 
0.8218803484756511 0.0424543517289317 
0.8220770245190787 0.0424103295690991 
0.8222736999588951 0.0423663016662885 
0.8224703747950264 0.0423222680197995 
0.8226670490273988 0.0422782286289286 
0.8228637226559383 0.0422341834929696 
0.8230603956805702 0.0421901326112133 
0.8232570681012195 0.0421460759829476 
0.8234537399178111 0.0421020136074573 
0.8236504111302697 0.0420579454840246 
0.8238470817385194 0.0420138716119285 
0.8240437517424843 0.0419697919904453 
0.8242404211420877 0.0419257066188482 
0.8244370899372532 0.0418816154964077 
0.8246337581279035 0.0418375186223911 
0.8248304257139618 0.0417934159960629 
0.8250270926953500 0.0417493076166849 
0.8252237590719904 0.0417051934835157 
0.8254204248438047 0.0416610735958111 
0.8256170900107146 0.0416169479528239 
0.8258137545726409 0.0415728165538043 
0.8260104185295049 0.0415286793979990 
0.8262070818812267 0.0414845364846526 
0.8264037446277270 0.0414403878130059 
0.8266004067689253 0.0413962333822974 
0.8267970683047415 0.0413520731917625 
0.8269937292350948 0.0413079072406337 
0.8271903895599045 0.0412637355281405 
0.8273870492790891 0.0412195580535097 
0.8275837083925669 0.0411753748159651 
0.8277803669002562 0.0411311858147273 
0.8279770248020749 0.0410869910490146 
0.8281736820979402 0.0410427905180418 
0.8283703387877694 0.0409985842210210 
0.8285669948714796 0.0409543721571616 
0.8287636503489870 0.0409101543256699 
0.8289603052202084 0.0408659307257491 
0.8291569594850592 0.0408217013566000 
0.8293536131434553 0.0407774662174201 
0.8295502661953122 0.0407332253074040 
0.8297469186405450 0.0406889786257436 
0.8299435704790680 0.0406447261716277 
0.8301402217107960 0.0406004679442424 
0.8303368723356430 0.0405562039427707 
0.8305335223535231 0.0405119341663928 
0.8307301717643496 0.0404676586142861 
0.8309268205680356 0.0404233772856248 
0.8311234687644942 0.0403790901795804 
0.8313201163536381 0.0403347972953216 
0.8315167633353795 0.0402904986320140 
0.8317134097096303 0.0402461941888204 
0.8319100554763023 0.0402018839649006 
0.8321067006353070 0.0401575679594116 
0.8323033451865552 0.0401132461715076 
0.8324999891299580 0.0400689186003397 
0.8326966324654257 0.0400245852450562 
0.8328932751928687 0.0399802461048024 
0.8330899173121965 0.0399359011787210 
0.8332865588233189 0.0398915504659513 
0.8334831997261452 0.0398471939656302 
0.8336798400205843 0.0398028316768915 
0.8338764797065448 0.0397584635988660 
0.8340731187839351 0.0397140897306818 
0.8342697572526632 0.0396697100714640 
0.8344663951126369 0.0396253246203348 
0.8346630323637637 0.0395809333764136 
0.8348596690059505 0.0395365363388167 
0.8350563050391044 0.0394921335066578 
0.8352529404631317 0.0394477248790474 
0.8354495752779389 0.0394033104550935 
0.8356462094834317 0.0393588902339007 
0.8358428430795157 0.0393144642145711 
0.8360394760660963 0.0392700323962038 
0.8362361084430786 0.0392255947778950 
0.8364327402103671 0.0391811513587380 
0.8366293713678662 0.0391367021378232 
0.8368260019154802 0.0390922471142382 
0.8370226318531128 0.0390477862870676 
0.8372192611806673 0.0390033196553931 
0.8374158898980472 0.0389588472182937 
0.8376125180051550 0.0389143689748452 
0.8378091455018939 0.0388698849241208 
0.8380057723881654 0.0388253950651908 
0.8382023986638720 0.0387808993971224 
0.8383990243289152 0.0387363979189800 
0.8385956493831964 0.0386918906298253 
0.8387922738266168 0.0386473775287168 
0.8389888976590769 0.0386028586147105 
0.8391855208804772 0.0385583338868591 
0.8393821434907180 0.0385138033442128 
0.8395787654896990 0.0384692669858185 
0.8397753868773199 0.0384247248107207 
0.8399720076534797 0.0383801768179605 
0.8401686278180776 0.0383356230065768 
0.8403652473710123 0.0382910633756048 
0.8405618663121817 0.0382464979240773 
0.8407584846414842 0.0382019266510244 
0.8409551023588174 0.0381573495554728 
0.8411517194640790 0.0381127666364467 
0.8413483359571656 0.0380681778929673 
0.8415449518379744 0.0380235833240530 
0.8417415671064019 0.0379789829287191 
0.8419381817623443 0.0379343767059783 
0.8421347958056973 0.0378897646548403 
0.8423314092363567 0.0378451467743118 
0.8425280220542178 0.0378005230633969 
0.8427246342591758 0.0377558935210965 
0.8429212458511250 0.0377112581464089 
0.8431178568299600 0.0376666169383294 
0.8433144671955750 0.0376219698958505 
0.8435110769478635 0.0375773170179617 
0.8437076860867195 0.0375326583036497 
0.8439042946120358 0.0374879937518983 
0.8441009025237053 0.0374433233616885 
0.8442975098216208 0.0373986471319983 
0.8444941165056744 0.0373539650618029 
0.8446907225757582 0.0373092771500748 
0.8448873280317637 0.0372645833957833 
0.8450839328735825 0.0372198837978950 
0.8452805371011057 0.0371751783553736 
0.8454771407142240 0.0371304670671800 
0.8456737437128278 0.0370857499322722 
0.8458703460968073 0.0370410269496053 
0.8460669478660525 0.0369962981181314 
0.8462635490204529 0.0369515634368000 
0.8464601495598978 0.0369068229045576 
0.8466567494842760 0.0368620765203477 
0.8468533487934765 0.0368173242831113 
0.8470499474873874 0.0367725661917861 
0.8472465455658968 0.0367278022453072 
0.8474431430288926 0.0366830324426068 
0.8476397398762622 0.0366382567826141 
0.8478363361078926 0.0365934752642556 
0.8480329317236708 0.0365486878864548 
0.8482295267234834 0.0365038946481325 
0.8484261211072168 0.0364590955482065 
0.8486227148747566 0.0364142905855918 
0.8488193080259887 0.0363694797592004 
0.8490159005607983 0.0363246630679417 
0.8492124924790707 0.0362798405107220 
0.8494090837806905 0.0362350120864448 
0.8496056744655420 0.0361901777940108 
0.8498022645335097 0.0361453376323178 
0.8499988539844772 0.0361004916002607 
0.8501954428183283 0.0360556396967316 
0.8503920310349458 0.0360107819206198 
0.8505886186342130 0.0359659182708115 
0.8507852056160126 0.0359210487461903 
0.8509817919802267 0.0358761733456368 
0.8511783777267375 0.0358312920680288 
0.8513749628554268 0.0357864049122412 
0.8515715473661759 0.0357415118771461 
0.8517681312588662 0.0356966129616127 
0.8519647145333782 0.0356517081645073 
0.8521612971895927 0.0356067974846933 
0.8523578792273898 0.0355618809210316 
0.8525544606466496 0.0355169584723797 
0.8527510414472517 0.0354720301375928 
0.8529476216290752 0.0354270959155227 
0.8531442011919995 0.0353821558050188 
0.8533407801359033 0.0353372098049273 
0.8535373584606649 0.0352922579140919 
0.8537339361661624 0.0352473001313530 
0.8539305132522739 0.0352023364555486 
0.8541270897188766 0.0351573668855136 
0.8543236655658482 0.0351123914200800 
0.8545202407930652 0.0350674100580771 
0.8547168154004045 0.0350224227983314 
0.8549133893877423 0.0349774296396663 
0.8551099627549549 0.0349324305809024 
0.8553065355019178 0.0348874256208578 
0.8555031076285065 0.0348424147583472 
0.8556996791345962 0.0347973979921829 
0.8558962500200619 0.0347523753211741 
0.8560928202847778 0.0347073467441274 
0.8562893899286185 0.0346623122598461 
0.8564859589514576 0.0346172718671312 
0.8566825273531692 0.0345722255647805 
0.8568790951336261 0.0345271733515890 
0.8570756622927018 0.0344821152263489 
0.8572722288302690 0.0344370511878497 
0.8574687947462001 0.0343919812348776 
0.8576653600403670 0.0343469053662165 
0.8578619247126419 0.0343018235806472 
0.8580584887628963 0.0342567358769476 
0.8582550521910013 0.0342116422538927 
0.8584516149968280 0.0341665427102550 
0.8586481771802470 0.0341214372448039 
0.8588447387411287 0.0340763258563058 
0.8590412996793433 0.0340312085435246 
0.8592378599947602 0.0339860853052211 
0.8594344196872492 0.0339409561401535 
0.8596309787566793 0.0338958210470769 
0.8598275372029194 0.0338506800247437 
0.8600240950258382 0.0338055330719034 
0.8602206522253038 0.0337603801873028 
0.8604172088011841 0.0337152213696856 
0.8606137647533469 0.0336700566177930 
0.8608103200816599 0.0336248859303629 
0.8610068747859897 0.0335797093061309 
0.8612034288662032 0.0335345267438294 
0.8613999823221669 0.0334893382421879 
0.8615965351537471 0.0334441437999334 
0.8617930873608095 0.0333989434157899 
0.8619896389432199 0.0333537370884784 
0.8621861899008433 0.0333085248167172 
0.8623827402335451 0.0332633065992218 
0.8625792899411895 0.0332180824347049 
0.8627758390236412 0.0331728523218762 
0.8629723874807642 0.0331276162594427 
0.8631689353124226 0.0330823742461085 
0.8633654825184793 0.0330371262805748 
0.8635620290987980 0.0329918723615402 
0.8637585750532414 0.0329466124877002 
0.8639551203816722 0.0329013466577477 
0.8641516650839526 0.0328560748703725 
0.8643482091599446 0.0328107971242617 
0.8645447526095100 0.0327655134180998 
0.8647412954325102 0.0327202237505680 
0.8649378376288064 0.0326749281203450 
0.8651343791982592 0.0326296265261067 
0.8653309201407292 0.0325843189665259 
0.8655274604560768 0.0325390054402728 
0.8657240001441617 0.0324936859460145 
0.8659205392048437 0.0324483604824157 
0.8661170776379820 0.0324030290481379 
0.8663136154434357 0.0323576916418400 
0.8665101526210636 0.0323123482621779 
0.8667066891707240 0.0322669989078047 
0.8669032250922750 0.0322216435773707 
0.8670997603855746 0.0321762822695235 
0.8672962950504804 0.0321309149829077 
0.8674928290868495 0.0320855417161651 
0.8676893624945389 0.0320401624679347 
0.8678858952734052 0.0319947772368527 
0.8680824274233048 0.0319493860215524 
0.8682789589440940 0.0319039888206644 
0.8684754898356281 0.0318585856328163 
0.8686720200977629 0.0318131764566330 
0.8688685497303535 0.0317677612907366 
0.8690650787332547 0.0317223401337462 
0.8692616071063212 0.0316769129842783 
0.8694581348494070 0.0316314798409465 
0.8696546619623665 0.0315860407023614 
0.8698511884450533 0.0315405955671311 
0.8700477142973204 0.0314951444338605 
0.8702442395190213 0.0314496873011521 
0.8704407641100087 0.0314042241676052 
0.8706372880701350 0.0313587550318164 
0.8708338113992524 0.0313132798923797 
0.8710303340972130 0.0312677987478859 
0.8712268561638682 0.0312223115969233 
0.8714233775990695 0.0311768184380772 
0.8716198984026677 0.0311313192699301 
0.8718164185745136 0.0310858140910617 
0.8720129381144578 0.0310403029000490 
0.8722094570223503 0.0309947856954659 
0.8724059752980409 0.0309492624758839 
0.8726024929413790 0.0309037332398712 
0.8727990099522142 0.0308581979859935 
0.8729955263303951 0.0308126567128135 
0.8731920420757707 0.0307671094188914 
0.8733885571881890 0.0307215561027843 
0.8735850716674982 0.0306759967630464 
0.8737815855135461 0.0306304313982293 
0.8739780987261800 0.0305848600068818 
0.8741746113052473 0.0305392825875497 
0.8743711232505947 0.0304936991387761 
0.8745676345620690 0.0304481096591014 
0.8747641452395163 0.0304025141470629 
0.8749606552827824 0.0303569126011953 
0.8751571646917133 0.0303113050200304 
0.8753536734661544 0.0302656914020971 
0.8755501816059507 0.0302200717459219 
0.8757466891109468 0.0301744460500279 
0.8759431959809874 0.0301288143129359 
0.8761397022159167 0.0300831765331635 
0.8763362078155789 0.0300375327092258 
0.8765327127798170 0.0299918828396347 
0.8767292171084748 0.0299462269228998 
0.8769257208013952 0.0299005649575275 
0.8771222238584210 0.0298548969420214 
0.8773187262793944 0.0298092228748826 
0.8775152280641577 0.0297635427546090 
0.8777117292125529 0.0297178565796960 
0.8779082297244214 0.0296721643486360 
0.8781047295996044 0.0296264660599188 
0.8783012288379428 0.0295807617120311 
0.8784977274392776 0.0295350513034570 
0.8786942254034489 0.0294893348326777 
0.8788907227302968 0.0294436122981717 
0.8790872194196611 0.0293978836984145 
0.8792837154713813 0.0293521490318791 
0.8794802108852966 0.0293064082970354 
0.8796767056612460 0.0292606614923505 
0.8798731997990679 0.0292149086162890 
0.8800696932986007 0.0291691496673125 
0.8802661861596826 0.0291233846438795 
0.8804626783821509 0.0290776135444463 
0.8806591699658433 0.0290318363674659 
0.8808556609105969 0.0289860531113888 
0.8810521512162485 0.0289402637746624 
0.8812486408826348 0.0288944683557316 
0.8814451299095917 0.0288486668530383 
0.8816416182969554 0.0288028592650218 
0.8818381060445615 0.0287570455901182 
0.8820345931522455 0.0287112258267613 
0.8822310796198422 0.0286653999733818 
0.8824275654471865 0.0286195680284076 
0.8826240506341129 0.0285737299902638 
0.8828205351804556 0.0285278858573729 
0.8830170190860483 0.0284820356281544 
0.8832135023507249 0.0284361793010250 
0.8834099849743184 0.0283903168743987 
0.8836064669566621 0.0283444483466867 
0.8838029482975885 0.0282985737162972 
0.8839994289969301 0.0282526929816359 
0.8841959090545189 0.0282068061411056 
0.8843923884701869 0.0281609131931061 
0.8845888672437656 0.0281150141360346 
0.8847853453750862 0.0280691089682856 
0.8849818228639796 0.0280231976882505 
0.8851782997102766 0.0279772802943181 
0.8853747759138073 0.0279313567848745 
0.8855712514744021 0.0278854271583028 
0.8857677263918904 0.0278394914129834 
0.8859642006661020 0.0277935495472939 
0.8861606742968661 0.0277476015596089 
0.8863571472840113 0.0277016474483007 
0.8865536196273662 0.0276556872117384 
0.8867500913267594 0.0276097208482883 
0.8869465623820189 0.0275637483563141 
0.8871430327929721 0.0275177697341767 
0.8873395025594466 0.0274717849802340 
0.8875359716812696 0.0274257940928413 
0.8877324401582679 0.0273797970703510 
0.8879289079902679 0.0273337939111128 
0.8881253751770960 0.0272877846134736 
0.8883218417185781 0.0272417691757774 
0.8885183076145399 0.0271957475963654 
0.8887147728648067 0.0271497198735763 
0.8889112374692035 0.0271036860057457 
0.8891077014275554 0.0270576459912064 
0.8893041647396865 0.0270115998282886 
0.8895006274054214 0.0269655475153197 
0.8896970894245836 0.0269194890506242 
0.8898935507969968 0.0268734244325238 
0.8900900115224847 0.0268273536593374 
0.8902864716008698 0.0267812767293813 
0.8904829310319751 0.0267351936409689 
0.8906793898156229 0.0266891043924107 
0.8908758479516355 0.0266430089820145 
0.8910723054398348 0.0265969074080854 
0.8912687622800421 0.0265507996689256 
0.8914652184720789 0.0265046857628346 
0.8916616740157660 0.0264585656881091 
0.8918581289109243 0.0264124394430428 
0.8920545831573740 0.0263663070259268 
0.8922510367549351 0.0263201684350497 
0.8924474897034276 0.0262740236686967 
0.8926439420026711 0.0262278727251508 
0.8928403936524845 0.0261817156026917 
0.8930368446526870 0.0261355522995967 
0.8932332950030970 0.0260893828141402 
0.8934297447035331 0.0260432071445938 
0.8936261937538130 0.0259970252892263 
0.8938226421537548 0.0259508372463038 
0.8940190899031758 0.0259046430140894 
0.8942155370018932 0.0258584425908438 
0.8944119834497239 0.0258122359748244 
0.8946084292464843 0.0257660231642864 
0.8948048743919910 0.0257198041574818 
0.8950013188860598 0.0256735789526599 
0.8951977627285064 0.0256273475480675 
0.8953942059191463 0.0255811099419481 
0.8955906484577945 0.0255348661325428 
0.8957870903442660 0.0254886161180899 
0.8959835315783753 0.0254423598968248 
0.8961799721599365 0.0253960974669803 
0.8963764120887636 0.0253498288267861 
0.8965728513646705 0.0253035539744694 
0.8967692899874703 0.0252572729082545 
0.8969657279569760 0.0252109856263631 
0.8971621652730007 0.0251646921270138 
0.8973586019353568 0.0251183924084227 
0.8975550379438565 0.0250720864688030 
0.8977514732983115 0.0250257743063653 
0.8979479079985335 0.0249794559193170 
0.8981443420443341 0.0249331313058632 
0.8983407754355242 0.0248868004642060 
0.8985372081719143 0.0248404633925448 
0.8987336402533150 0.0247941200890760 
0.8989300716795366 0.0247477705519936 
0.8991265024503889 0.0247014147794885 
0.8993229325656815 0.0246550527697489 
0.8995193620252235 0.0246086845209605 
0.8997157908288241 0.0245623100313058 
0.8999122189762920 0.0245159292989648 
0.9001086464674354 0.0244695423221147 
0.9003050733020627 0.0244231490989300 
0.9005014994799814 0.0243767496275821 
0.9006979250009993 0.0243303439062399 
0.9008943498649238 0.0242839319330695 
0.9010907740715615 0.0242375137062342 
0.9012871976207191 0.0241910892238945 
0.9014836205122031 0.0241446584842083 
0.9016800427458196 0.0240982214853304 
0.9018764643213744 0.0240517782254132 
0.9020728852386728 0.0240053287026061 
0.9022693054975202 0.0239588729150556 
0.9024657250977215 0.0239124108609058 
0.9026621440390813 0.0238659425382978 
0.9028585623214038 0.0238194679453701 
0.9030549799444934 0.0237729870802581 
0.9032513969081536 0.0237264999410948 
0.9034478132121877 0.0236800065260101 
0.9036442288563992 0.0236335068331314 
0.9038406438405908 0.0235870008605834 
0.9040370581645651 0.0235404886064876 
0.9042334718281246 0.0234939700689631 
0.9044298848310710 0.0234474452461262 
0.9046262971732062 0.0234009141360904 
0.9048227088543316 0.0233543767369663 
0.9050191198742483 0.0233078330468618 
0.9052155302327571 0.0232612830638823 
0.9054119399296587 0.0232147267861300 
0.9056083489647533 0.0231681642117047 
0.9058047573378409 0.0231215953387031 
0.9060011650487212 0.0230750201652196 
0.9061975720971934 0.0230284386893453 
0.9063939784830568 0.0229818509091689 
0.9065903842061103 0.0229352568227762 
0.9067867892661521 0.0228886564282503 
0.9069831936629806 0.0228420497236716 
0.9071795973963938 0.0227954367071175 
0.9073760004661894 0.0227488173766628 
0.9075724028721646 0.0227021917303796 
0.9077688046141166 0.0226555597663371 
0.9079652056918419 0.0226089214826018 
0.9081616061051375 0.0225622768772375 
0.9083580058537992 0.0225156259483051 
0.9085544049376231 0.0224689686938628 
0.9087508033564046 0.0224223051119663 
0.9089472011099392 0.0223756352006680 
0.9091435981980220 0.0223289589580180 
0.9093399946204477 0.0222822763820635 
0.9095363903770106 0.0222355874708488 
0.9097327854675051 0.0221888922224157 
0.9099291798917249 0.0221421906348030 
0.9101255736494638 0.0220954827060469 
0.9103219667405149 0.0220487684341809 
0.9105183591646713 0.0220020478172355 
0.9107147509217257 0.0219553208532386 
0.9109111420114705 0.0219085875402153 
0.9111075324336979 0.0218618478761882 
0.9113039221881998 0.0218151018591766 
0.9115003112747677 0.0217683494871974 
0.9116966996931928 0.0217215907582650 
0.9118930874432661 0.0216748256703904 
0.9120894745247785 0.0216280542215824 
0.9122858609375202 0.0215812764098467 
0.9124822466812814 0.0215344922331865 
0.9126786317558518 0.0214877016896020 
0.9128750161610211 0.0214409047770909 
0.9130713998965786 0.0213941014936480 
0.9132677829623129 0.0213472918372654 
0.9134641653580131 0.0213004758059323 
0.9136605470834672 0.0212536533976354 
0.9138569281384636 0.0212068246103584 
0.9140533085227901 0.0211599894420824 
0.9142496882362340 0.0211131478907858 
0.9144460672785826 0.0210662999544440 
0.9146424456496229 0.0210194456310300 
0.9148388233491414 0.0209725849185136 
0.9150352003769245 0.0209257178148624 
0.9152315767327585 0.0208788443180407 
0.9154279524164288 0.0208319644260105 
0.9156243274277213 0.0207850781367306 
0.9158207017664208 0.0207381854481576 
0.9160170754323125 0.0206912863582450 
0.9162134484251807 0.0206443808649435 
0.9164098207448103 0.0205974689662012 
0.9166061923909847 0.0205505506599634 
0.9168025633634880 0.0205036259441728 
0.9169989336621036 0.0204566948167690 
0.9171953032866149 0.0204097572756892 
0.9173916722368043 0.0203628133188677 
0.9175880405124548 0.0203158629442361 
0.9177844081133486 0.0202689061497232 
0.9179807750392677 0.0202219429332550 
0.9181771412899938 0.0201749732927551 
0.9183735068653084 0.0201279972261438 
0.9185698717649926 0.0200810147313392 
0.9187662359888273 0.0200340258062561 
0.9189625995365933 0.0199870304488072 
0.9191589624080705 0.0199400286569018 
0.9193553246030391 0.0198930204284470 
0.9195516861212789 0.0198460057613468 
0.9197480469625692 0.0197989846535026 
0.9199444071266891 0.0197519571028131 
0.9201407666134175 0.0197049231071742 
0.9203371254225330 0.0196578826644789 
0.9205334835538139 0.0196108357726176 
0.9207298410070381 0.0195637824294782 
0.9209261977819834 0.0195167226329455 
0.9211225538784270 0.0194696563809017 
0.9213189092961463 0.0194225836712262 
0.9215152640349180 0.0193755045017957 
0.9217116180945185 0.0193284188704842 
0.9219079714747243 0.0192813267751629 
0.9221043241753113 0.0192342282137002 
0.9223006761960550 0.0191871231839619 
0.9224970275367310 0.0191400116838111 
0.9226933781971143 0.0190928937111079 
0.9228897281769799 0.0190457692637099 
0.9230860774761021 0.0189986383394718 
0.9232824260942551 0.0189515009362458 
0.9234787740312130 0.0189043570518810 
0.9236751212867496 0.0188572066842241 
0.9238714678606380 0.0188100498311189 
0.9240678137526515 0.0187628864904065 
0.9242641589625626 0.0187157166599251 
0.9244605034901442 0.0186685403375105 
0.9246568473351683 0.0186213575209956 
0.9248531904974069 0.0185741682082104 
0.9250495329766315 0.0185269723969823 
0.9252458747726137 0.0184797700851361 
0.9254422158851245 0.0184325612704936 
0.9256385563139347 0.0183853459508740 
0.9258348960588146 0.0183381241240939 
0.9260312351195347 0.0182908957879669 
0.9262275734958648 0.0182436609403040 
0.9264239111875745 0.0181964195789135 
0.9266202481944332 0.0181491717016009 
0.9268165845162100 0.0181019173061690 
0.9270129201526737 0.0180546563904178 
0.9272092551035925 0.0180073889521447 
0.9274055893687350 0.0179601149891442 
0.9276019229478688 0.0179128344992082 
0.9277982558407618 0.0178655474801258 
0.9279945880471810 0.0178182539296835 
0.9281909195668938 0.0177709538456648 
0.9283872503996669 0.0177236472258506 
0.9285835805452665 0.0176763340680193 
0.9287799100034592 0.0176290143699462 
0.9289762387740106 0.0175816881294041 
0.9291725668566864 0.0175343553441630 
0.9293688942512520 0.0174870160119900 
0.9295652209574723 0.0174396701306500 
0.9297615469751122 0.0173923176979044 
0.9299578723039360 0.0173449587115126 
0.9301541969437082 0.0172975931692308 
0.9303505208941923 0.0172502210688125 
0.9305468441551522 0.0172028424080088 
0.9307431667263512 0.0171554571845678 
0.9309394886075522 0.0171080653962350 
0.9311358097985180 0.0170606670407529 
0.9313321302990110 0.0170132621158617 
0.9315284501087935 0.0169658506192986 
0.9317247692276273 0.0169184325487980 
0.9319210876552741 0.0168710079020917 
0.9321174053914951 0.0168235766769090 
0.9323137224360514 0.0167761388709760 
0.9325100387887038 0.0167286944820165 
0.9327063544492126 0.0166812435077511 
0.9329026694173380 0.0166337859458983 
0.9330989836928401 0.0165863217941734 
0.9332952972754781 0.0165388510502891 
0.9334916101650116 0.0164913737119554 
0.9336879223611997 0.0164438897768795 
0.9338842338638009 0.0163963992427660 
0.9340805446725737 0.0163489021073167 
0.9342768547872765 0.0163013983682307 
0.9344731642076669 0.0162538880232043 
0.9346694729335026 0.0162063710699313 
0.9348657809645408 0.0161588475061025 
0.9350620883005385 0.0161113173294061 
0.9352583949412528 0.0160637805375276 
0.9354547008864398 0.0160162371281497 
0.9356510061358557 0.0159686870989525 
0.9358473106892565 0.0159211304476133 
0.9360436145463977 0.0158735671718066 
0.9362399177070346 0.0158259972692043 
0.9364362201709222 0.0157784207374756 
0.9366325219378153 0.0157308375742869 
0.9368288230074684 0.0156832477773019 
0.9370251233796354 0.0156356513441815 
0.9372214230540704 0.0155880482725840 
0.9374177220305270 0.0155404385601650 
0.9376140203087584 0.0154928222045772 
0.9378103178885177 0.0154451992034709 
0.9380066147695574 0.0153975695544932 
0.9382029109516302 0.0153499332552890 
0.9383992064344882 0.0153022903035002 
0.9385955012178834 0.0152546406967659 
0.9387917953015670 0.0152069844327227 
0.9389880886852906 0.0151593215090044 
0.9391843813688053 0.0151116519232420 
0.9393806733518616 0.0150639756730639 
0.9395769646342099 0.0150162927560958 
0.9397732552156006 0.0149686031699604 
0.9399695450957835 0.0149209069122782 
0.9401658342745081 0.0148732039806664 
0.9403621227515236 0.0148254943727400 
0.9405584105265794 0.0147777780861109 
0.9407546975994240 0.0147300551183884 
0.9409509839698057 0.0146823254671793 
0.9411472696374727 0.0146345891300875 
0.9413435546021732 0.0145868461047140 
0.9415398388636544 0.0145390963886573 
0.9417361224216640 0.0144913399795134 
0.9419324052759486 0.0144435768748751 
0.9421286874262552 0.0143958070723328 
0.9423249688723301 0.0143480305694742 
0.9425212496139197 0.0143002473638841 
0.9427175296507695 0.0142524574531448 
0.9429138089826254 0.0142046608348356 
0.9431100876092327 0.0141568575065335 
0.9433063655303362 0.0141090474658124 
0.9435026427456809 0.0140612307102436 
0.9436989192550110 0.0140134072373958 
0.9438951950580708 0.0139655770448350 
0.9440914701546044 0.0139177401301243 
0.9442877445443549 0.0138698964908242 
0.9444840182270661 0.0138220461244925 
0.9446802912024806 0.0137741890286843 
0.9448765634703414 0.0137263252009520 
0.9450728350303912 0.0136784546388451 
0.9452691058823716 0.0136305773399107 
0.9454653760260249 0.0135826933016929 
0.9456616454610925 0.0135348025217333 
0.9458579141873159 0.0134869049975707 
0.9460541822044359 0.0134390007267412 
0.9462504495121935 0.0133910897067782 
0.9464467161103289 0.0133431719352124 
0.9466429819985827 0.0132952474095717 
0.9468392471766943 0.0132473161273815 
0.9470355116444036 0.0131993780861642 
0.9472317754014499 0.0131514332834399 
0.9474280384475722 0.0131034817167254 
0.9476243007825091 0.0130555233835354 
0.9478205624059994 0.0130075582813815 
0.9480168233177810 0.0129595864077729 
0.9482130835175920 0.0129116077602157 
0.9484093430051701 0.0128636223362137 
0.9486056017802522 0.0128156301332676 
0.9488018598425758 0.0127676311488758 
0.9489981171918775 0.0127196253805337 
0.9491943738278936 0.0126716128257341 
0.9493906297503606 0.0126235934819670 
0.9495868849590142 0.0125755673467200 
0.9497831394535902 0.0125275344174775 
0.9499793932338240 0.0124794946917217 
0.9501756462994503 0.0124314481669318 
0.9503718986502041 0.0123833948405843 
0.9505681502858200 0.0123353347101530 
0.9507644012060320 0.0122872677731093 
0.9509606514105741 0.0122391940269214 
0.9511569008991800 0.0121911134690552 
0.9513531496715830 0.0121430260969737 
0.9515493977275162 0.0120949319081372 
0.9517456450667123 0.0120468309000034 
0.9519418916889040 0.0119987230700272 
0.9521381375938234 0.0119506084156609 
0.9523343827812023 0.0119024869343539 
0.9525306272507725 0.0118543586235533 
0.9527268710022654 0.0118062234807029 
0.9529231140354120 0.0117580815032444 
0.9531193563499432 0.0117099326886164 
0.9533155979455894 0.0116617770342549 
0.9535118388220809 0.0116136145375934 
0.9537080789791476 0.0115654451960623 
0.9539043184165192 0.0115172690070897 
0.9541005571339251 0.0114690859681008 
0.9542967951310942 0.0114208960765182 
0.9544930324077556 0.0113726993297616 
0.9546892689636378 0.0113244957252481 
0.9548855047984690 0.0112762852603923 
0.9550817399119770 0.0112280679326059 
0.9552779743038896 0.0111798437392979 
0.9554742079739343 0.0111316126778746 
0.9556704409218381 0.0110833747457397 
0.9558666731473277 0.0110351299402942 
0.9560629046501298 0.0109868782589362 
0.9562591354299707 0.0109386196990614 
0.9564553654865764 0.0108903542580626 
0.9566515948196724 0.0108420819333300 
0.9568478234289843 0.0107938027222510 
0.9570440513142372 0.0107455166222104 
0.9572402784751558 0.0106972236305903 
0.9574365049114648 0.0106489237447700 
0.9576327306228885 0.0106006169621263 
0.9578289556091507 0.0105523032800330 
0.9580251798699754 0.0105039826958616 
0.9582214034050859 0.0104556552069806 
0.9584176262142052 0.0104073208107559 
0.9586138482970563 0.0103589795045507 
0.9588100696533619 0.0103106312857256 
0.9590062902828440 0.0102622761516383 
0.9592025101852248 0.0102139140996440 
0.9593987293602261 0.0101655451270952 
0.9595949478075692 0.0101171692313414 
0.9597911655269753 0.0100687864097299 
0.9599873825181653 0.0100203966596050 
0.9601835987808597 0.0099719999783083 
0.9603798143147791 0.0099235963631787 
0.9605760291196432 0.0098751858115527 
0.9607722431951718 0.0098267683207638 
0.9609684565410846 0.0097783438881427 
0.9611646691571006 0.0097299125110179 
0.9613608810429388 0.0096814741867147 
0.9615570921983178 0.0096330289125561 
0.9617533026229557 0.0095845766858621 
0.9619495123165709 0.0095361175039501 
0.9621457212788809 0.0094876513641351 
0.9623419295096033 0.0094391782637289 
0.9625381370084553 0.0093906982000410 
0.9627343437751538 0.0093422111703780 
0.9629305498094155 0.0092937171720441 
0.9631267551109568 0.0092452162023403 
0.9633229596794936 0.0091967082585654 
0.9635191635147418 0.0091481933380154 
0.9637153666164169 0.0090996714379833 
0.9639115689842340 0.0090511425557599 
0.9641077706179082 0.0090026066886329 
0.9643039715171542 0.0089540638338876 
0.9645001716816862 0.0089055139888063 
0.9646963711112185 0.0088569571506690 
0.9648925698054647 0.0088083933167527 
0.9650887677641384 0.0087598224843320 
0.9652849649869530 0.0087112446506783 
0.9654811614736214 0.0086626598130610 
0.9656773572238561 0.0086140679687463 
0.9658735522373696 0.0085654691149979 
0.9660697465138741 0.0085168632490768 
0.9662659400530814 0.0084682503682413 
0.9664621328547031 0.0084196304697472 
0.9666583249184503 0.0083710035508471 
0.9668545162440343 0.0083223696087916 
0.9670507068311655 0.0082737286408280 
0.9672468966795543 0.0082250806442014 
0.9674430857889111 0.0081764256161539 
0.9676392741589457 0.0081277635539249 
0.9678354617893675 0.0080790944547515 
0.9680316486798861 0.0080304183158677 
0.9682278348302102 0.0079817351345050 
0.9684240202400487 0.0079330449078921 
0.9686202049091102 0.0078843476332552 
0.9688163888371024 0.0078356433078178 
0.9690125720237336 0.0077869319288005 
0.9692087544687114 0.0077382134934213 
0.9694049361717428 0.0076894879988958 
0.9696011171325353 0.0076407554424364 
0.9697972973507952 0.0075920158212534 
0.9699934768262293 0.0075432691325540 
0.9701896555585438 0.0074945153735428 
0.9703858335474443 0.0074457545414218 
0.9705820107926367 0.0073969866333904 
0.9707781872938263 0.0073482116466450 
0.9709743630507182 0.0072994295783797 
0.9711705380630171 0.0072506404257857 
0.9713667123304276 0.0072018441860514 
0.9715628858526538 0.0071530408563630 
0.9717590586293998 0.0071042304339035 
0.9719552306603692 0.0070554129158535 
0.9721514019452653 0.0070065882993908 
0.9723475724837912 0.0069577565816906 
0.9725437422756499 0.0069089177599253 
0.9727399113205437 0.0068600718312649 
0.9729360796181752 0.0068112187928765 
0.9731322471682460 0.0067623586419243 
0.9733284139704579 0.0067134913755704 
0.9735245800245124 0.0066646169909737 
0.9737207453301104 0.0066157354852908 
0.9739169098869531 0.0065668468556753 
0.9741130736947409 0.0065179510992783 
0.9743092367531739 0.0064690482132482 
0.9745053990619524 0.0064201381947308 
0.9747015606207760 0.0063712210408690 
0.9748977214293441 0.0063222967488033 
0.9750938814873559 0.0062733653156713 
0.9752900407945102 0.0062244267386079 
0.9754861993505057 0.0061754810147458 
0.9756823571550407 0.0061265281412144 
0.9758785142078131 0.0060775681151406 
0.9760746705085210 0.0060286009336490 
0.9762708260568616 0.0059796265938611 
0.9764669808525319 0.0059306450928958 
0.9766631348952294 0.0058816564278695 
0.9768592881846501 0.0058326605958957 
0.9770554407204907 0.0057836575940854 
0.9772515925024471 0.0057346474195469 
0.9774477435302152 0.0056856300693859 
0.9776438938034905 0.0056366055407051 
0.9778400433219683 0.0055875738306048 
0.9780361920853433 0.0055385349361827 
0.9782323400933104 0.0054894888545337 
0.9784284873455639 0.0054404355827498 
0.9786246338417979 0.0053913751179209 
0.9788207795817061 0.0053423074571336 
0.9790169245649821 0.0052932325974723 
0.9792130687913193 0.0052441505360185 
0.9794092122604107 0.0051950612698510 
0.9796053549719488 0.0051459647960462 
0.9798014969256260 0.0050968611116774 
0.9799976381211347 0.0050477502138156 
0.9801937785581665 0.0049986320995290 
0.9803899182364130 0.0049495067658830 
0.9805860571555656 0.0049003742099406 
0.9807821953153152 0.0048512344287620 
0.9809783327153527 0.0048020874194044 
0.9811744693553685 0.0047529331789231 
0.9813706052350525 0.0047037717043700 
0.9815667403540951 0.0046546029927946 
0.9817628747121854 0.0046054270412438 
0.9819590083090129 0.0045562438467618 
0.9821551411442668 0.0045070534063900 
0.9823512732176358 0.0044578557171674 
0.9825474045288084 0.0044086507761300 
0.9827435350774727 0.0043594385803114 
0.9829396648633167 0.0043102191267423 
0.9831357938860280 0.0042609924124511 
0.9833319221452942 0.0042117584344630 
0.9835280496408020 0.0041625171898010 
0.9837241763722384 0.0041132686754853 
0.9839203023392900 0.0040640128885333 
0.9841164275416429 0.0040147498259598 
0.9843125519789833 0.0039654794847771 
0.9845086756509965 0.0039162018619945 
0.9847047985573683 0.0038669169546191 
0.9849009206977837 0.0038176247596548 
0.9850970420719273 0.0037683252741032 
0.9852931626794839 0.0037190184949632 
0.9854892825201378 0.0036697044192309 
0.9856854015935729 0.0036203830438998 
0.9858815198994731 0.0035710543659608 
0.9860776374375216 0.0035217183824020 
0.9862737542074017 0.0034723750902090 
0.9864698702087964 0.0034230244863645 
0.9866659854413881 0.0033736665678489 
0.9868620999048592 0.0033243013316396 
0.9870582135988917 0.0032749287747113 
0.9872543265231674 0.0032255488940365 
0.9874504386773677 0.0031761616865846 
0.9876465500611742 0.0031267671493223 
0.9878426606742673 0.0030773652792140 
0.9880387705163278 0.0030279560732213 
0.9882348795870364 0.0029785395283029 
0.9884309878860728 0.0029291156414152 
0.9886270954131169 0.0028796844095116 
0.9888232021678482 0.0028302458295430 
0.9890193081499460 0.0027807998984578 
0.9892154133590895 0.0027313466132014 
0.9894115177949570 0.0026818859707168 
0.9896076214572269 0.0026324179679443 
0.9898037243455777 0.0025829426018213 
0.9899998264596870 0.0025334598692830 
0.9901959277992324 0.0024839697672615 
0.9903920283638911 0.0024344722926864 
0.9905881281533402 0.0023849674424846 
0.9907842271672567 0.0023354552135807 
0.9909803254053166 0.0022859356028960 
0.9911764228671962 0.0022364086073495 
0.9913725195525716 0.0021868742238578 
0.9915686154611181 0.0021373324493342 
0.9917647105925113 0.0020877832806900 
0.9919608049464260 0.0020382267148334 
0.9921568985225373 0.0019886627486699 
0.9923529913205194 0.0019390913791029 
0.9925490833400468 0.0018895126030324 
0.9927451745807930 0.0018399264173564 
0.9929412650424322 0.0017903328189698 
0.9931373547246374 0.0017407318047650 
0.9933334436270818 0.0016911233716317 
0.9935295317494381 0.0016415075164571 
0.9937256190913790 0.0015918842361256 
0.9939217056525768 0.0015422535275188 
0.9941177914327034 0.0014926153875160 
0.9943138764314304 0.0014429698129936 
0.9945099606484294 0.0013933168008254 
0.9947060440833716 0.0013436563478824 
0.9949021267359276 0.0012939884510333 
0.9950982086057680 0.0012443131071438 
0.9952942896925634 0.0011946303130772 
0.9954903699959835 0.0011449400656939 
0.9956864495156984 0.0010952423618517 
0.9958825282513772 0.0010455371984060 
0.9960786062026893 0.0009958245722093 
0.9962746833693037 0.0009461044801114 
0.9964707597508887 0.0008963769189596 
0.9966668353471130 0.0008466418855986 
0.9968629101576444 0.0007968993768703 
0.9970589841821509 0.0007471493896139 
0.9972550574203001 0.0006973919206660 
0.9974511298717589 0.0006476269668607 
0.9976472015361945 0.0005978545250293 
0.9978432724132734 0.0005480745920005 
0.9980393425026624 0.0004982871646003 
0.9982354118040271 0.0004484922396520 
0.9984314803170337 0.0003986898139765 
0.9986275480413475 0.0003488798843917 
0.9988236149766341 0.0002990624477131 
0.9990196811225583 0.0002492375007533 
0.9992157464787850 0.0001994050403227 
0.9994118110449783 0.0001495650632285 
0.9996078748208028 0.0000997175662756 
0.9998039378059221 0.0000498625462663 
1.0000000000000000 -0.0000000000000000 


==> tikz/naca_optimum_lower.txt <==
0.0055787777585665 0.1054819072441034 
0.0055371025124369 0.1045622861185152 
0.0055491454727845 0.1041800669737791 
0.0055700263240347 0.1038862643493972 
0.0055954819855405 0.1036382298503109 
0.0056238611958881 0.1034194439789975 
0.0056543170911200 0.1032214345310159 
0.0056863465971997 0.1030391686280770 
0.0057196219348531 0.1028693670713917 
0.0057539154287100 0.1027097521215842 
0.0057890613103661 0.1025586653703889 
0.0058249344385528 0.1024148548534521 
0.0058614375913301 0.1022773479189488 
0.0058984934534918 0.1021453710678934 
0.0059360393384090 0.1020182971502401 
0.0059740235835103 0.1018956093043931 
0.0060124030131538 0.1017768755750984 
0.0060511411062463 0.1016617305818040 
0.0060902066431665 0.1015498619820686 
0.0061295726871189 0.1014410002807141 
0.0061692158041210 0.1013349110263113 
0.0062091154566564 0.1012313887450830 
0.0062492535259530 0.1011302521615978 
0.0062896139310302 0.1010313403875699 
0.0063301823215837 0.1009345098493567 
0.0063709458279340 0.1008396317863509 
0.0064118928555947 0.1007465901957345 
0.0064530129150936 0.1006552801299467 
0.0064942964799273 0.1005656062755901 
0.0065357348671629 0.1004774817589175 
0.0065773201364263 0.1003908271352516 
0.0066190450039278 0.1003055695288603 
0.0066609027688790 0.1002216418967857 
0.0067028872501829 0.1001389823954663 
0.0067449927316995 0.1000575338331384 
0.0067872139147075 0.0999772431942287 
0.0068295458764371 0.0998980612244993 
0.0068719840337539 0.0998199420677214 
0.0069145241112335 0.0997428429462623 
0.0069571621129919 0.0996667238792708 
0.0069998942977492 0.0995915474331871 
0.0070427171566804 0.0995172785001589 
0.0070856273936860 0.0994438841006403 
0.0071286219077622 0.0993713332070241 
0.0071716977772084 0.0992995965856327 
0.0072148522454399 0.0992286466547822 
0.0072580827082126 0.0991584573569675 
0.0073013867020912 0.0990890040434880 
0.0073447618940155 0.0990202633700637 
0.0073882060718409 0.0989522132021908 
0.0074317171357430 0.0988848325291467 
0.0074752930903920 0.0988181013856992 
0.0075189320378148 0.0987520007806908 
0.0075626321708721 0.0986865126317758 
0.0076063917672864 0.0986216197056743 
0.0076502091841659 0.0985573055633828 
0.0076940828529746 0.0984935545098483 
0.0077380112749044 0.0984303515476697 
0.0077819930166111 0.0983676823344391 
0.0078260267062811 0.0983055331433793 
0.0078701110299949 0.0982438908269712 
0.0079142447283638 0.0981827427832990 
0.0079584265934134 0.0981220769248675 
0.0080026554656920 0.0980618816496750 
0.0080469302315848 0.0980021458143442 
0.0080912498208173 0.0979428587091348 
0.0081356132041296 0.0978840100346806 
0.0081800193911087 0.0978255898803065 
0.0082244674281675 0.0977675887037961 
0.0082689563966556 0.0977099973124948 
0.0083134854110923 0.0976528068456397 
0.0083580536175153 0.0975960087578227 
0.0084026601919310 0.0975395948034970 
0.0084473043388632 0.0974835570224497 
0.0084919852899895 0.0974278877261669 
0.0085367023028624 0.0973725794850244 
0.0085814546597041 0.0973176251162454 
0.0086262416662750 0.0972630176725691 
0.0086710626508072 0.0972087504315782 
0.0087159169629983 0.0971548168856417 
0.0087608039730641 0.0971012107324280 
0.0088057230708430 0.0970479258659502 
0.0088506736649514 0.0969949563681077 
0.0088956551819835 0.0969422965006898 
0.0089406670657564 0.0968899406978128 
0.0089857087765937 0.0968378835587601 
0.0090307797906478 0.0967861198412004 
0.0090758795992586 0.0967346444547605 
0.0091210077083423 0.0966834524549288 
0.0091661636378149 0.0966325390372698 
0.0092113469210421 0.0965818995319311 
0.0092565571043182 0.0965315293984231 
0.0093017937463700 0.0964814242206573 
0.0093470564178846 0.0964315797022258 
0.0093923447010614 0.0963819916619092 
0.0094376581891832 0.0963326560293988 
0.0094829964862104 0.0962835688412207 
0.0095283592063913 0.0962347262368508 
0.0095737459738927 0.0961861244550094 
0.0096191564224465 0.0961377598301254 
0.0096645901950115 0.0960896287889613 
0.0097100469434521 0.0960417278473894 
0.0097555263282301 0.0959940536073108 
0.0098010280181104 0.0959466027537112 
0.0098465516898797 0.0958993720518437 
0.0098920970280766 0.0958523583445343 
0.0099376637247344 0.0958055585496017 
0.0099832514791337 0.0957589696573873 
0.0100288599975664 0.0957125887283880 
0.0100744889931083 0.0956664128909880 
0.0101201381854026 0.0956204393392838 
0.0101658073004502 0.0955746653309978 
0.0102114960704112 0.0955290881854768 
0.0102572042334115 0.0954837052817702 
0.0103029315333585 0.0954385140567848 
0.0103486777197654 0.0953935120035126 
0.0103944425475790 0.0953486966693272 
0.0104402257770173 0.0953040656543463 
0.0104860271734120 0.0952596166098576 
0.0105318465070565 0.0952153472368040 
0.0105776835530612 0.0951712552843260 
0.0106235380912125 0.0951273385483590 
0.0106694099058380 0.0950835948702825 
0.0107152987856768 0.0950400221356188 
0.0107612045237537 0.0949966182727795 
0.0108071269172592 0.0949533812518575 
0.0108530657674321 0.0949103090834618 
0.0108990208794481 0.0948673998175947 
0.0109449920623107 0.0948246515425678 
0.0109909791287478 0.0947820623839569 
0.0110369818951100 0.0947396305035925 
0.0110830001812734 0.0946973540985861 
0.0111290338105455 0.0946552314003885 
0.0111750826095749 0.0946132606738820 
0.0112211464082630 0.0945714402165012 
0.0112672250396789 0.0945297683573853 
0.0113133183399788 0.0944882434565567 
0.0113594261483249 0.0944468639041286 
0.0114055483068098 0.0944056281195367 
0.0114516846603825 0.0943645345507975 
0.0114978350567755 0.0943235816737896 
0.0115439993464366 0.0942827679915585 
0.0115901773824606 0.0942420920336433 
0.0116363690205248 0.0942015523554250 
0.0116825741188259 0.0941611475374949 
0.0117287925380181 0.0941208761850430 
0.0117750241411546 0.0940807369272652 
0.0118212687936304 0.0940407284167889 
0.0118675263631259 0.0940008493291158 
0.0119137967195533 0.0939610983620822 
0.0119600797350042 0.0939214742353349 
0.0120063752836990 0.0938819756898231 
0.0120526832419370 0.0938426014873060 
0.0120990034880497 0.0938033504098737 
0.0121453359023536 0.0937642212594831 
0.0121916803671052 0.0937252128575074 
0.0122380367664573 0.0936863240442979 
0.0122844049864167 0.0936475536787593 
0.0123307849148031 0.0936089006379363 
0.0123771764412083 0.0935703638166129 
0.0124235794569578 0.0935319421269220 
0.0124699938550731 0.0934936344979669 
0.0125164195302342 0.0934554398754526 
0.0125628563787443 0.0934173572213281 
0.0126093042984948 0.0933793855134377 
0.0126557631889321 0.0933415237451823 
0.0127022329510236 0.0933037709251903 
0.0127487134872263 0.0932661260769966 
0.0127952047014553 0.0932285882387310 
0.0128417064990541 0.0931911564628141 
0.0128882187867644 0.0931538298156624 
0.0129347414726978 0.0931166073774000 
0.0129812744663071 0.0930794882415788 
0.0130278176783599 0.0930424715149054 
0.0130743710209120 0.0930055563169756 
0.0131209344072805 0.0929687417800153 
0.0131675077520194 0.0929320270486284 
0.0132140909708953 0.0928954112795509 
0.0132606839808630 0.0928588936414111 
0.0133072867000421 0.0928224733144968 
0.0133538990476942 0.0927861494905268 
0.0134005209442016 0.0927499213724295 
0.0134471523110441 0.0927137881741262 
0.0134937930707795 0.0926777491203200 
0.0135404431470219 0.0926418034462898 
0.0135871024644223 0.0926059503976898 
0.0136337709486485 0.0925701892303529 
0.0136804485263664 0.0925345192100997 
0.0137271351252214 0.0924989396125520 
0.0137738306738193 0.0924634497229501 
0.0138205351017098 0.0924280488359756 
0.0138672483393681 0.0923927362555767 
0.0139139703181791 0.0923575112947998 
0.0139607009704191 0.0923223732756229 
0.0140074402292417 0.0922873215287942 
0.0140541880286601 0.0922523553936744 
0.0141009443035333 0.0922174742180815 
0.0141477089895495 0.0921826773581410 
0.0141944820232129 0.0921479641781376 
0.0142412633418283 0.0921133340503714 
0.0142880528834870 0.0920787863550176 
0.0143348505870536 0.0920443204799881 
0.0143816563921525 0.0920099358207975 
0.0144284702391538 0.0919756317804313 
0.0144752920691622 0.0919414077692171 
0.0145221218240024 0.0919072632046994 
0.0145689594462085 0.0918731975115156 
0.0146158048790113 0.0918392101212764 
0.0146626580663258 0.0918053004724478 
0.0147095189527412 0.0917714680102358 
0.0147563874835086 0.0917377121864737 
0.0148032636045301 0.0917040324595117 
0.0148501472623482 0.0916704282941092 
0.0148970384041350 0.0916368991613289 
0.0149439369776823 0.0916034445384333 
0.0149908429313910 0.0915700639087835 
0.0150377562142616 0.0915367567617401 
0.0150846767758842 0.0915035225925659 
0.0151316045664289 0.0914703609023311 
0.0151785395366372 0.0914372711978199 
0.0152254816378118 0.0914042529914394 
0.0152724308218084 0.0913713058011303 
0.0153193870410270 0.0913384291502793 
0.0153663502484030 0.0913056225676331 
0.0154133203973990 0.0912728855872149 
0.0154602974419965 0.0912402177482417 
0.0155072813366874 0.0912076185950434 
0.0155542720364675 0.0911750876769843 
0.0156012694968269 0.0911426245483850 
0.0156482736737436 0.0911102287684466 
0.0156952845236757 0.0910778999011763 
0.0157423020035544 0.0910456375153141 
0.0157893260707762 0.0910134411842614 
0.0158363566831966 0.0909813104860107 
0.0158833937991227 0.0909492450030766 
0.0159304373773067 0.0909172443224284 
0.0159774873769394 0.0908853080354235 
0.0160245437576428 0.0908534357377429 
0.0160716064794654 0.0908216270293270 
0.0161186755028744 0.0907898815143130 
0.0161657507887504 0.0907581988009739 
0.0162128322983809 0.0907265785016580 
0.0162599199934551 0.0906950202327297 
0.0163070138360570 0.0906635236145115 
0.0163541137886608 0.0906320882712272 
0.0164012198141247 0.0906007138309461 
0.0164483318756856 0.0905693999255275 
0.0164954499369536 0.0905381461905676 
0.0165425739619071 0.0905069522653461 
0.0165897039148868 0.0904758177927746 
0.0166368397605916 0.0904447424193452 
0.0166839814640729 0.0904137257950808 
0.0167311289907298 0.0903827675734858 
0.0167782823063048 0.0903518674114975 
0.0168254413768782 0.0903210249694393 
0.0168726061688639 0.0902902399109734 
0.0169197766490052 0.0902595119030554 
0.0169669527843693 0.0902288406158894 
0.0170141345423441 0.0901982257228833 
0.0170613218906329 0.0901676669006061 
0.0171085147972506 0.0901371638287446 
0.0171557132305192 0.0901067161900617 
0.0172029171590641 0.0900763236703554 
0.0172501265518100 0.0900459859584179 
0.0172973413779762 0.0900157027459960 
0.0173445616070740 0.0899854737277520 
0.0173917872089013 0.0899552986012254 
0.0174390181535403 0.0899251770667943 
0.0174862544113525 0.0898951088276394 
0.0175334959529764 0.0898650935897065 
0.0175807427493225 0.0898351310616708 
0.0176279947715707 0.0898052209549017 
0.0176752519911666 0.0897753629834281 
0.0177225143798181 0.0897455568639040 
0.0177697819094915 0.0897158023155748 
0.0178170545524093 0.0896860990602446 
0.0178643322810461 0.0896564468222431 
0.0179116150681256 0.0896268453283944 
0.0179589028866174 0.0895972943079846 
0.0180061957097342 0.0895677934927316 
0.0180534935109283 0.0895383426167542 
0.0181007962638892 0.0895089414165421 
0.0181481039425397 0.0894795896309267 
0.0181954165210344 0.0894502870010517 
0.0182427339737556 0.0894210332703448 
0.0182900562753108 0.0893918281844896 
0.0183373834005301 0.0893626714913975 
0.0183847153244640 0.0893335629411810 
0.0184320520223794 0.0893045022861265 
0.0184793934697582 0.0892754892806682 
0.0185267396422943 0.0892465236813617 
0.0185740905158908 0.0892176052468591 
0.0186214460666574 0.0891887337378828 
0.0186688062709087 0.0891599089172019 
0.0187161711051610 0.0891311305496066 
0.0187635405461298 0.0891023984018851 
0.0188109145707287 0.0890737122427995 
0.0188582931560651 0.0890450718430622 
0.0189056762794397 0.0890164769753136 
0.0189530639183432 0.0889879274140990 
0.0190004560504543 0.0889594229358463 
0.0190478526536376 0.0889309633188445 
0.0190952537059417 0.0889025483432215 
0.0191426591855962 0.0888741777909232 
0.0191900690710110 0.0888458514456924 
0.0192374833407727 0.0888175690930482 
0.0192849019736434 0.0887893305202653 
0.0193323249485593 0.0887611355163544 
0.0193797522446268 0.0887329838720422 
0.0194271838411230 0.0887048753797521 
0.0194746197174914 0.0886768098335844 
0.0195220598533423 0.0886487870292982 
0.0195695042284488 0.0886208067642923 
0.0196169528227467 0.0885928688375866 
0.0196644056163311 0.0885649730498047 
0.0197118625894566 0.0885371192031553 
0.0197593237225332 0.0885093071014151 
0.0198067889961266 0.0884815365499111 
0.0198542583909556 0.0884538073555037 
0.0199017318878899 0.0884261193265698 
0.0199492094679496 0.0883984722729863 
0.0199966911123028 0.0883708660061133 
0.0200441768022639 0.0883433003387785 
0.0200916665192927 0.0883157750852607 
0.0201391602449923 0.0882882900612746 
0.0201866579611072 0.0882608450839549 
0.0202341596495228 0.0882334399718413 
0.0202816652922632 0.0882060745448632 
0.0203291748714893 0.0881787486243250 
0.0203766883694987 0.0881514620328914 
0.0204242057687229 0.0881242145945728 
0.0204717270517265 0.0880970061347114 
0.0205192522012057 0.0880698364799666 
0.0205667811999869 0.0880427054583017 
0.0206143140310255 0.0880156128989697 
0.0206618506774040 0.0879885586325002 
0.0207093911223315 0.0879615424906856 
0.0207569353491416 0.0879345643065687 
0.0208044833412916 0.0879076239144287 
0.0208520350823613 0.0878807211497695 
0.0208995905560511 0.0878538558493062 
0.0209471497461813 0.0878270278509532 
0.0209947126366908 0.0878002369938114 
0.0210422792116359 0.0877734831181566 
0.0210898494551890 0.0877467660654272 
0.0211374233516372 0.0877200856782124 
0.0211850008853814 0.0876934418002406 
0.0212325820409356 0.0876668342763679 
0.0212801668029249 0.0876402629525665 
0.0213277551560849 0.0876137276759141 
0.0213753470852601 0.0875872282945820 
0.0214229425754038 0.0875607646578246 
0.0214705416115758 0.0875343366159690 
0.0215181441789426 0.0875079440204033 
0.0215657502627751 0.0874815867235672 
0.0216133598484484 0.0874552645789410 
0.0216609729214402 0.0874289774410353 
0.0217085894673308 0.0874027251653812 
0.0217562094718006 0.0873765076085201 
0.0218038329206306 0.0873503246279939 
0.0218514597997002 0.0873241760823352 
0.0218990900949871 0.0872980618310578 
0.0219467237925661 0.0872719817346469 
0.0219943608786081 0.0872459356545502 
0.0220420013393786 0.0872199234531680 
0.0220896451612382 0.0871939449938446 
0.0221372923306404 0.0871680001408591 
0.0221849428341311 0.0871420887594163 
0.0222325966583480 0.0871162107156379 
0.0222802537900194 0.0870903658765540 
0.0223279142159638 0.0870645541100943 
0.0223755779230879 0.0870387752850798 
0.0224232448983871 0.0870130292712140 
0.0224709151289444 0.0869873159390751 
0.0225185886019287 0.0869616351601073 
0.0225662653045950 0.0869359868066133 
0.0226139452242833 0.0869103707517455 
0.0226616283484172 0.0868847868694991 
0.0227093146645043 0.0868592350347031 
0.0227570041601339 0.0868337151230137 
0.0228046968229783 0.0868082270109060 
0.0228523926407898 0.0867827705756666 
0.0229000916014011 0.0867573456953862 
0.0229477936927251 0.0867319522489524 
0.0229954989027533 0.0867065901160419 
0.0230432072195549 0.0866812591771139 
0.0230909186312770 0.0866559593134028 
0.0231386331261433 0.0866306904069110 
0.0231863506924532 0.0866054523404022 
0.0232340713185819 0.0865802449973941 
0.0232817949929791 0.0865550682621525 
0.0233295217041682 0.0865299220196835 
0.0233772514407463 0.0865048061557278 
0.0234249841913831 0.0864797205567534 
0.0234727199448199 0.0864546651099498 
0.0235204586898702 0.0864296397032212 
0.0235682004154175 0.0864046442251801 
0.0236159451104156 0.0863796785651413 
0.0236636927638884 0.0863547426131157 
0.0237114433649277 0.0863298362598039 
0.0237591969026941 0.0863049593965905 
0.0238069533664164 0.0862801119155379 
0.0238547127453896 0.0862552937093803 
0.0239024750289757 0.0862305046715183 
0.0239502402066024 0.0862057446960127 
0.0239980082677633 0.0861810136775787 
0.0240457792020163 0.0861563115115807 
0.0240935529989836 0.0861316380940264 
0.0241413296483513 0.0861069933215613 
0.0241891091398685 0.0860823770914633 
0.0242368914633467 0.0860577893016372 
0.0242846766086602 0.0860332298506095 
0.0243324645657440 0.0860086986375228 
0.0243802553245948 0.0859841955621310 
0.0244280488752691 0.0859597205247939 
0.0244758452078842 0.0859352734264719 
0.0245236443126163 0.0859108541687214 
0.0245714461797006 0.0858864626536892 
0.0246192507994315 0.0858620987841082 
0.0246670581621604 0.0858377624632918 
0.0247148682582969 0.0858134535951298 
0.0247626810783076 0.0857891720840828 
0.0248104966127151 0.0857649178351782 
0.0248583148520987 0.0857406907540050 
0.0249061357870933 0.0857164907467093 
0.0249539594083886 0.0856923177199899 
0.0250017857067295 0.0856681715810935 
0.0250496146729148 0.0856440522378101 
0.0250974462977970 0.0856199595984690 
0.0251452805722825 0.0855958935719341 
0.0251931174873303 0.0855718540675993 
0.0252409570339521 0.0855478409953847 
0.0252887992032115 0.0855238542657321 
0.0253366439862238 0.0854998937896006 
0.0253844913741558 0.0854759594784626 
0.0254323413582248 0.0854520512442998 
0.0254801939296988 0.0854281689995988 
0.0255280490798956 0.0854043126573473 
0.0255759068001830 0.0853804821310298 
0.0256237670819774 0.0853566773346240 
0.0256716299167450 0.0853328981825967 
0.0257194952959994 0.0853091445898998 
0.0257673632113028 0.0852854164719665 
0.0258152336542651 0.0852617137447078 
0.0258631066165435 0.0852380363245081 
0.0259109820898419 0.0852143841282222 
0.0259588600659111 0.0851907570731711 
0.0260067405365478 0.0851671550771383 
0.0260546234935948 0.0851435780583666 
0.0261025089289404 0.0851200259355543 
0.0261503968345175 0.0850964986278514 
0.0261982872023043 0.0850729960548567 
0.0262461800243234 0.0850495181366135 
0.0262940752926415 0.0850260647936070 
0.0263419729993687 0.0850026359467601 
0.0263898731366589 0.0849792315174308 
0.0264377756967086 0.0849558514274081 
0.0264856806717576 0.0849324955989095 
0.0265335880540878 0.0849091639545768 
0.0265814978360233 0.0848858564174737 
0.0266294100099298 0.0848625729110821 
0.0266773245682147 0.0848393133592990 
0.0267252415033266 0.0848160776864335 
0.0267731608077543 0.0847928658172036 
0.0268210824740278 0.0847696776767329 
0.0268690064947171 0.0847465131905480 
0.0269169328624322 0.0847233722845749 
0.0269648615698223 0.0847002548851366 
0.0270127926095763 0.0846771609189495 
0.0270607259744222 0.0846540903131212 
0.0271086616571266 0.0846310429951468 
0.0271565996504942 0.0846080188929065 
0.0272045399473683 0.0845850179346628 
0.0272524825406298 0.0845620400490572 
0.0273004274231977 0.0845390851651079 
0.0273483745880276 0.0845161532122068 
0.0273963240281127 0.0844932441201166 
0.0274442757364823 0.0844703578189683 
0.0274922297062031 0.0844474942392586 
0.0275401859303773 0.0844246533118468 
0.0275881444021435 0.0844018349679526 
0.0276361051146760 0.0843790391391532 
0.0276840680611838 0.0843562657573808 
0.0277320332349121 0.0843335147549199 
0.0277800006291408 0.0843107860644051 
0.0278279702371835 0.0842880796188180 
0.0278759420523899 0.0842653953514853 
0.0279239160681423 0.0842427331960758 
0.0279718922778580 0.0842200930865984 
0.0280198706749876 0.0841974749573993 
0.0280678512530149 0.0841748787431598 
0.0281158340054574 0.0841523043788939 
0.0281638189258653 0.0841297517999455 
0.0282118060078216 0.0841072209419869 
0.0282597952449417 0.0840847117410157 
0.0283077866308735 0.0840622241333528 
0.0283557801592967 0.0840397580556403 
0.0284037758239233 0.0840173134448387 
0.0284517736184960 0.0839948902382254 
0.0284997735367897 0.0839724883733918 
0.0285477755726102 0.0839501077882413 
0.0285957797197943 0.0839277484209874 
0.0286437859722094 0.0839054102101512 
0.0286917943237532 0.0838830930945594 
0.0287398047683542 0.0838607970133423 
0.0287878172999708 0.0838385219059311 
0.0288358319125911 0.0838162677120568 
0.0288838486002330 0.0837940343717472 
0.0289318673569438 0.0837718218253254 
0.0289798881768002 0.0837496300134077 
0.0290279110539079 0.0837274588769012 
0.0290759359824012 0.0837053083570024 
0.0291239629564437 0.0836831783951946 
0.0291719919702268 0.0836610689332466 
0.0292200230179706 0.0836389799132101 
0.0292680560939229 0.0836169112774184 
0.0293160911923599 0.0835948629684838 
0.0293641283075852 0.0835728349292964 
0.0294121674339298 0.0835508271030217 
0.0294602085657522 0.0835288394330990 
0.0295082516974381 0.0835068718632394 
0.0295562968234001 0.0834849243374244 
0.0296043439380774 0.0834629967999033 
0.0296523930359363 0.0834410891951921 
0.0297004441114687 0.0834192014680714 
0.0297484971591936 0.0833973335635848 
0.0297965521736556 0.0833754854270370 
0.0298446091494253 0.0833536570039920 
0.0298926680810990 0.0833318482402716 
0.0299407289632987 0.0833100590819536 
0.0299887917906717 0.0832882894753701 
0.0300368565578905 0.0832665393671058 
0.0300849232596523 0.0832448087039962 
0.0301329918906800 0.0832230974331263 
0.0301810624457205 0.0832014055018287 
0.0302291349195455 0.0831797328576820 
0.0302772093069514 0.0831580794485093 
0.0303252856027583 0.0831364452223765 
0.0303733638018109 0.0831148301275906 
0.0304214438989772 0.0830932341126987 
0.0304695258891498 0.0830716571264856 
0.0305176097672442 0.0830500991179730 
0.0305656955281998 0.0830285600364173 
0.0306137831669789 0.0830070398313087 
0.0306618726785678 0.0829855384523695 
0.0307099640579745 0.0829640558495525 
0.0307580573002312 0.0829425919730393 
0.0308061524003919 0.0829211467732393 
0.0308542493535336 0.0828997202007882 
0.0309023481547558 0.0828783122065462 
0.0309504487991799 0.0828569227415966 
0.0309985512819496 0.0828355517572450 
0.0310466555982309 0.0828141992050170 
0.0310947617432114 0.0827928650366575 
0.0311428697121005 0.0827715492041290 
0.0311909795001289 0.0827502516596102 
0.0312390911025495 0.0827289723554947 
0.0312872045146356 0.0827077112443899 
0.0313353197316824 0.0826864682791151 
0.0313834367490056 0.0826652434127007 
0.0314315555619424 0.0826440365983867 
0.0314796761658503 0.0826228477896212 
0.0315277985561079 0.0826016769400593 
0.0315759227281137 0.0825805240035620 
0.0316240486772873 0.0825593889341944 
0.0316721763990679 0.0825382716862248 
0.0317203058889159 0.0825171722141236 
0.0317684371423103 0.0824960904725614 
0.0318165701547511 0.0824750264164087 
0.0318647049217577 0.0824539800007337 
0.0319128414388693 0.0824329511808019 
0.0319609797016444 0.0824119399120742 
0.0320091197056610 0.0823909461502064 
0.0320572614465165 0.0823699698510472 
0.0321054049198274 0.0823490109706380 
0.0321535501212294 0.0823280694652106 
0.0322016970463770 0.0823071452911872 
0.0322498456909436 0.0822862384051782 
0.0322979960506212 0.0822653487639819 
0.0323461481211206 0.0822444763245827 
0.0323943018981709 0.0822236210441505 
0.0324424573775201 0.0822027828800392 
0.0324906145549334 0.0821819617897859 
0.0325387734261953 0.0821611577311095 
0.0325869339871077 0.0821403706619097 
0.0326350962334905 0.0821196005402662 
0.0326832601611817 0.0820988473244373 
0.0327314257660370 0.0820781109728588 
0.0327795930439295 0.0820573914441432 
0.0328277619907499 0.0820366886970785 
0.0328759326024065 0.0820160026906272 
0.0329241048748244 0.0819953333839251 
0.0329722788039467 0.0819746807362805 
0.0330204543857330 0.0819540447071733 
0.0330686316161598 0.0819334252562534 
0.0331168104912213 0.0819128223433404 
0.0331649910069278 0.0818922359284222 
0.0332131731593064 0.0818716659716539 
0.0332613569444011 0.0818511124333572 
0.0333095423582721 0.0818305752740194 
0.0333577293969963 0.0818100544542920 
0.0334059180566667 0.0817895499349901 
0.0334541083333925 0.0817690616770913 
0.0335023002232994 0.0817485896417351 
0.0335504937225285 0.0817281337902213 
0.0335986888272377 0.0817076940840097 
0.0336468855335997 0.0816872704847190 
0.0336950838378042 0.0816668629541254 
0.0337432837360555 0.0816464714541627 
0.0337914852245740 0.0816260959469202 
0.0338396882995953 0.0816057363946428 
0.0338878929573707 0.0815853927597296 
0.0339360991941670 0.0815650650047331 
0.0339843070062655 0.0815447530923584 
0.0340325163899634 0.0815244569854622 
0.0340807273415723 0.0815041766470521 
0.0341289398574193 0.0814839120402856 
0.0341771539338461 0.0814636631284694 
0.0342253695672095 0.0814434298750583 
0.0342735867538804 0.0814232122436547 
0.0343218054902449 0.0814030101980074 
0.0343700257727035 0.0813828237020112 
0.0344182475976712 0.0813626527197056 
0.0344664709615770 0.0813424972152743 
0.0345146958608650 0.0813223571530445 
0.0345629222919926 0.0813022324974856 
0.0346111502514322 0.0812821232132090 
0.0346593797356695 0.0812620292649668 
0.0347076107412048 0.0812419506176514 
0.0347558432645521 0.0812218872362944 
0.0348040773022387 0.0812018390860661 
0.0348523128508067 0.0811818061322747 
0.0349005499068110 0.0811617883403652 
0.0349487884668206 0.0811417856759190 
0.0349970285274179 0.0811217981046531 
0.0350452700851984 0.0811018255924192 
0.0350935131367716 0.0810818681052032 
0.0351417576787598 0.0810619256091240 
0.0351900037077990 0.0810419980704334 
0.0352382512205375 0.0810220854555149 
0.0352865002136379 0.0810021877308831 
0.0353347506837748 0.0809823048631831 
0.0353830026276364 0.0809624368191895 
0.0354312560419233 0.0809425835658063 
0.0354795109233492 0.0809227450700652 
0.0355277672686405 0.0809029212991261 
0.0355760250745358 0.0808831122202754 
0.0356242843377873 0.0808633178009258 
0.0356725450551588 0.0808435380086157 
0.0357208072234270 0.0808237728110080 
0.0357690708393807 0.0808040221758902 
0.0358173358998216 0.0807842860711729 
0.0358656024015629 0.0807645644648900 
0.0359138703414306 0.0807448573251972 
0.0359621397162625 0.0807251646203718 
0.0360104105229085 0.0807054863188122 
0.0360586827582309 0.0806858223890369 
0.0361069564191031 0.0806661727996840 
0.0361552315024113 0.0806465375195104 
0.0362035080050528 0.0806269165173916 
0.0362517859239372 0.0806073097623207 
0.0363000652559854 0.0805877172234078 
0.0363483459981299 0.0805681388698796 
0.0363966281473151 0.0805485746710785 
0.0364449117004966 0.0805290245964621 
0.0364931966546416 0.0805094886156029 
0.0365414830067287 0.0804899666981870 
0.0365897707537475 0.0804704588140143 
0.0366380598926991 0.0804509649329974 
0.0366863504205962 0.0804314850251610 
0.0367346423344619 0.0804120190606415 
0.0367829356313307 0.0803925670096866 
0.0368312303082484 0.0803731288426542 
0.0368795263622713 0.0803537045300122 
0.0369278237904671 0.0803342940423379 
0.0369761225899137 0.0803148973503173 
0.0370244227577007 0.0802955144247446 
0.0370727242909275 0.0802761452365216 
0.0371210271867047 0.0802567897566575 
0.0371693314421536 0.0802374479562677 
0.0372176370544059 0.0802181198065736 
0.0372659440206039 0.0801988052789022 
0.0373142523379000 0.0801795043446854 
0.0373625620034577 0.0801602169754593 
0.0374108730144505 0.0801409431428641 
0.0374591853680620 0.0801216828186430 
0.0375074990614864 0.0801024359746422 
0.0375558140919280 0.0800832025828100 
0.0376041304566012 0.0800639826151965 
0.0376524481527303 0.0800447760439530 
0.0377007671775501 0.0800255828413314 
0.0377490875283052 0.0800064029796840 
0.0377974092022501 0.0799872364314626 
0.0378457321966491 0.0799680831692182 
0.0378940565087766 0.0799489431656006 
0.0379423821359166 0.0799298163933575 
0.0379907090753629 0.0799107028253346 
0.0380390373244190 0.0798916024344746 
0.0380873668803980 0.0798725151938170 
0.0381356977406231 0.0798534410764973 
0.0381840299024259 0.0798343800557471 
0.0382323633631486 0.0798153321048929 
0.0382806981201426 0.0797962971973563 
0.0383290341707683 0.0797772753066529 
0.0383773715123960 0.0797582664063923 
0.0384257101424049 0.0797392704702776 
0.0384740500581837 0.0797202874721046 
0.0385223912571304 0.0797013173857617 
0.0385707337366519 0.0796823601852291 
0.0386190774941644 0.0796634158445787 
0.0386674225270933 0.0796444843379734 
0.0387157688328728 0.0796255656396670 
0.0387641164089462 0.0796066597240030 
0.0388124652527658 0.0795877665654151 
0.0388608153617929 0.0795688861384261 
0.0389091667334974 0.0795500184176477 
0.0389575193653584 0.0795311633777801 
0.0390058732548634 0.0795123209936113 
0.0390542283995089 0.0794934912400171 
0.0391025847967997 0.0794746740919604 
0.0391509424442500 0.0794558695244908 
0.0391993013393819 0.0794370775127442 
0.0392476614797265 0.0794182980319423 
0.0392960228628229 0.0793995310573924 
0.0393443854862194 0.0793807765644868 
0.0393927493474724 0.0793620345287024 
0.0394411144441467 0.0793433049256005 
0.0394894807738153 0.0793245877308260 
0.0395378483340598 0.0793058829201073 
0.0395862171224700 0.0792871904692559 
0.0396345871366439 0.0792685103541660 
0.0396829583741877 0.0792498425508137 
0.0397313308327160 0.0792311870352573 
0.0397797045098509 0.0792125437836364 
0.0398280794032233 0.0791939127721715 
0.0398764555104720 0.0791752939771641 
0.0399248328292434 0.0791566873749957 
0.0399732113571922 0.0791380929421278 
0.0400215910919811 0.0791195106551015 
0.0400699720312805 0.0791009404905370 
0.0401183541727689 0.0790823824251332 
0.0401667375141320 0.0790638364356674 
0.0402151220530642 0.0790453024989952 
0.0402635077872672 0.0790267805920494 
0.0403118947144502 0.0790082706918405 
0.0403602828323303 0.0789897727754558 
0.0404086721386324 0.0789712868200591 
0.0404570626310887 0.0789528128028904 
0.0405054543074391 0.0789343507012658 
0.0405538471654311 0.0789159004925766 
0.0406022412028195 0.0788974621542894 
0.0406506364173671 0.0788790356639456 
0.0406990328068432 0.0788606209991611 
0.0407474303690254 0.0788422181376257 
0.0407958291016981 0.0788238270571031 
0.0408442290026532 0.0788054477354305 
0.0408926300696900 0.0787870801505180 
0.0409410323006150 0.0787687242803485 
0.0409894356932416 0.0787503801029774 
0.0410378402453911 0.0787320475965322 
0.0410862459548912 0.0787137267392118 
0.0411346528195772 0.0786954175092868 
0.0411830608372912 0.0786771198850989 
0.0412314700058827 0.0786588338450605 
0.0412798803232080 0.0786405593676542 
0.0413282917871303 0.0786222964314331 
0.0413767043955200 0.0786040450150197 
0.0414251181462543 0.0785858050971063 
0.0414735330372173 0.0785675766564542 
0.0415219490663000 0.0785493596718934 
0.0415703662314002 0.0785311541223226 
0.0416187845304228 0.0785129599867087 
0.0416672039612788 0.0784947772440864 
0.0417156245218865 0.0784766058735581 
0.0417640462101709 0.0784584458542934 
0.0418124690240633 0.0784402971655290 
0.0418608929615023 0.0784221597865681 
0.0419093180204323 0.0784040336967804 
0.0419577441988049 0.0783859188756016 
0.0420061714945782 0.0783678153025334 
0.0420545999057164 0.0783497229571427 
0.0421030294301908 0.0783316418190617 
0.0421514600659790 0.0783135718679875 
0.0421998918110646 0.0782955130836820 
0.0422483246634381 0.0782774654459711 
0.0422967586210963 0.0782594289347449 
0.0423451936820424 0.0782414035299573 
0.0423936298442855 0.0782233892116256 
0.0424420671058415 0.0782053859598303 
0.0424905054647328 0.0781873937547147 
0.0425389449189871 0.0781694125764849 
0.0425873854666394 0.0781514424054092 
0.0426358271057299 0.0781334832218181 
0.0426842698343057 0.0781155350061038 
0.0427327136504200 0.0780975977387201 
0.0427811585521315 0.0780796714001820 
0.0428296045375055 0.0780617559710655 
0.0428780516046134 0.0780438514320072 
0.0429264997515324 0.0780259577637044 
0.0429749489763457 0.0780080749469145 
0.0430233992771426 0.0779902029624545 
0.0430718506520182 0.0779723417912016 
0.0431203030990739 0.0779544914140920 
0.0431687566164166 0.0779366518121212 
0.0432172112021592 0.0779188229663436 
0.0432656668544202 0.0779010048578720 
0.0433141235713247 0.0778831974678779 
0.0433625813510028 0.0778654007775907 
0.0434110401915906 0.0778476147682978 
0.0434595000912300 0.0778298394213440 
0.0435079610480686 0.0778120747181317 
0.0435564230602601 0.0777943206401203 
0.0436048861259630 0.0777765771688262 
0.0436533502433423 0.0777588442858221 
0.0437018154105681 0.0777411219727375 
0.0437502816258161 0.0777234102112578 
0.0437987488872682 0.0777057089831243 
0.0438472171931110 0.0776880182701340 
0.0438956865415372 0.0776703380541394 
0.0439441569307449 0.0776526683170480 
0.0439926283589375 0.0776350090408225 
0.0440411008243240 0.0776173602074800 
0.0440895743251188 0.0775997217990925 
0.0441380488595419 0.0775820937977857 
0.0441865244258182 0.0775644761857399 
0.0442350010221785 0.0775468689451887 
0.0442834786468587 0.0775292720584197 
0.0443319572981000 0.0775116855077733 
0.0443804369741488 0.0774941092756436 
0.0444289176732573 0.0774765433444772 
0.0444773993936822 0.0774589876967735 
0.0445258821336861 0.0774414423150841 
0.0445743658915362 0.0774239071820133 
0.0446228506655055 0.0774063822802169 
0.0446713364538718 0.0773888675924029 
0.0447198232549179 0.0773713631013305 
0.0447683110669320 0.0773538687898105 
0.0448167998882075 0.0773363846407047 
0.0448652897170427 0.0773189106369258 
0.0449137805517409 0.0773014467614374 
0.0449622723906103 0.0772839929972533 
0.0450107652319648 0.0772665493274380 
0.0450592590741224 0.0772491157351056 
0.0451077539154067 0.0772316922034203 
0.0451562497541460 0.0772142787155960 
0.0452047465886736 0.0771968752548960 
0.0452532444173276 0.0771794818046329 
0.0453017432384510 0.0771620983481683 
0.0453502430503923 0.0771447248689125 
0.0453987438515038 0.0771273613503247 
0.0454472456401432 0.0771100077759124 
0.0454957484146732 0.0770926641292314 
0.0455442521734608 0.0770753303938854 
0.0455927569148783 0.0770580065535262 
0.0456412626373019 0.0770406925918530 
0.0456897693391140 0.0770233884926126 
0.0457382770187000 0.0770060942395990 
0.0457867856744514 0.0769888098166533 
0.0458352953047634 0.0769715352076635 
0.0458838059080364 0.0769542703965642 
0.0459323174826755 0.0769370153673367 
0.0459808300270900 0.0769197701040081 
0.0460293435396939 0.0769025345906523 
0.0460778580189061 0.0768853088113887 
0.0461263734631497 0.0768680927503825 
0.0461748898708527 0.0768508863918445 
0.0462234072404473 0.0768336897200309 
0.0462719255703704 0.0768165027192430 
0.0463204448590632 0.0767993253738272 
0.0463689651049717 0.0767821576681748 
0.0464174863065460 0.0767649995867215 
0.0464660084622408 0.0767478511139476 
0.0465145315705151 0.0767307122343779 
0.0465630556298328 0.0767135829325809 
0.0466115806386613 0.0766964631931694 
0.0466601065954731 0.0766793530007997 
0.0467086334987448 0.0766622523401717 
0.0467571613469574 0.0766451611960290 
0.0468056901385958 0.0766280795531581 
0.0468542198721500 0.0766110073963888 
0.0469027505461137 0.0765939447105936 
0.0469512821589847 0.0765768914806878 
0.0469998147092655 0.0765598476916292 
0.0470483481954628 0.0765428133284183 
0.0470968826160870 0.0765257883760972 
0.0471454179696534 0.0765087728197508 
0.0471939542546811 0.0764917666445051 
0.0472424914696933 0.0764747698355285 
0.0472910296132173 0.0764577823780305 
0.0473395686837847 0.0764408042572622 
0.0473881086799316 0.0764238354585159 
0.0474366496001973 0.0764068759671249 
0.0474851914431258 0.0763899257684634 
0.0475337342072651 0.0763729848479465 
0.0475822778911672 0.0763560531910296 
0.0476308224933880 0.0763391307832088 
0.0476793680124873 0.0763222176100203 
0.0477279144470296 0.0763053136570405 
0.0477764617955825 0.0762884189098857 
0.0478250100567182 0.0762715333542121 
0.0478735592290125 0.0762546569757152 
0.0479221093110453 0.0762377897601305 
0.0479706603014006 0.0762209316932324 
0.0480192121986658 0.0762040827608347 
0.0480677650014325 0.0761872429487902 
0.0481163187082962 0.0761704122429906 
0.0481648733178565 0.0761535906293662 
0.0482134288287162 0.0761367780938861 
0.0482619852394824 0.0761199746225575 
0.0483105425487662 0.0761031802014262 
0.0483591007551819 0.0760863948165760 
0.0484076598573482 0.0760696184541288 
0.0484562198538870 0.0760528511002440 
0.0485047807434246 0.0760360927411191 
0.0485533425245903 0.0760193433629891 
0.0486019051960179 0.0760026029521261 
0.0486504687563443 0.0759858714948397 
0.0486990332042105 0.0759691489774767 
0.0487475985382609 0.0759524353864206 
0.0487961647571439 0.0759357307080921 
0.0488447318595114 0.0759190349289484 
0.0488932998440187 0.0759023480354831 
0.0489418687093250 0.0758856700142265 
0.0489904384540932 0.0758690008517452 
0.0490390090769895 0.0758523405346416 
0.0490875805766843 0.0758356890495545 
0.0491361529518505 0.0758190463831583 
0.0491847262011658 0.0758024125221633 
0.0492333003233104 0.0757857874533154 
0.0492818753169689 0.0757691711633958 
0.0493304511808287 0.0757525636392213 
0.0493790279135814 0.0757359648676436 
0.0494276055139212 0.0757193748355498 
0.0494761839805470 0.0757027935298616 
0.0495247633121600 0.0756862209375358 
0.0495733435074655 0.0756696570455636 
0.0496219245651720 0.0756531018409711 
0.0496705064839915 0.0756365553108184 
0.0497190892626399 0.0756200174422003 
0.0497676728998355 0.0756034882222454 
0.0498162573943007 0.0755869676381166 
0.0498648427447614 0.0755704556770106 
0.0499134289499462 0.0755539523261578 
0.0499620160085879 0.0755374575728224 
0.0500106039194218 0.0755209714043022 
0.0500591926811872 0.0755044938079281 
0.0501077822926262 0.0754880247710645 
0.0501563727524846 0.0754715642811091 
0.0502049640595115 0.0754551123254922 
0.0502535562124590 0.0754386688916775 
0.0503021492100825 0.0754222339671611 
0.0503507430511410 0.0754058075394721 
0.0503993377343963 0.0753893895961719 
0.0504479332586137 0.0753729801248545 
0.0504965296225618 0.0753565791131462 
0.0505451268250123 0.0753401865487053 
0.0505937248647398 0.0753238024192224 
0.0506423237405227 0.0753074267124200 
0.0506909234511420 0.0752910594160525 
0.0507395239953822 0.0752747005179059 
0.0507881253720309 0.0752583500057978 
0.0508367275798789 0.0752420078675774 
0.0508853306177198 0.0752256740911254 
0.0509339344843507 0.0752093486643534 
0.0509825391785715 0.0751930315752046 
0.0510311446991857 0.0751767228116528 
0.0510797510449991 0.0751604223617031 
0.0511283582148213 0.0751441302133912 
0.0511769662074647 0.0751278463547835 
0.0512255750217445 0.0751115707739772 
0.0512741846564795 0.0750953034590998 
0.0513227951104908 0.0750790443983092 
0.0513714063826031 0.0750627935797937 
0.0514200184716440 0.0750465509917714 
0.0514686313764440 0.0750303166224909 
0.0515172450958364 0.0750140904602305 
0.0515658596286580 0.0749978724932983 
0.0516144749737479 0.0749816627100322 
0.0516630911299487 0.0749654610987997 
0.0517117080961057 0.0749492676479978 
0.0517603258710674 0.0749330823460530 
0.0518089444536846 0.0749169051814211 
0.0518575638428116 0.0749007361425868 
0.0519061840373053 0.0748845752180642 
0.0519548050360258 0.0748684223963964 
0.0520034268378357 0.0748522776661553 
0.0520520494416008 0.0748361410159415 
0.0521006728461895 0.0748200124343844 
0.0521492970504733 0.0748038919101419 
0.0521979220533261 0.0747877794319005 
0.0522465478536251 0.0747716749883750 
0.0522951744502503 0.0747555785683084 
0.0523438018420842 0.0747394901604721 
0.0523924300280124 0.0747234097536653 
0.0524410590069230 0.0747073373367154 
0.0524896887777070 0.0746912728984775 
0.0525383193392583 0.0746752164278348 
0.0525869506904735 0.0746591679136978 
0.0526355828302517 0.0746431273450048 
0.0526842157574953 0.0746270947107216 
0.0527328494711089 0.0746110699998413 
0.0534624488032184 0.0743716427430624 
0.0541922212185053 0.0741339595567916 
0.0549221632317488 0.0738979854100934 
0.0556522714816328 0.0736636865146512 
0.0563825427246272 0.0734310302634500 
0.0571129738292526 0.0731999851732955 
0.0578435617706988 0.0729705208308828 
0.0585743036257713 0.0727426078421470 
0.0593051965681410 0.0725162177846575 
0.0600362378638768 0.0722913231628346 
0.0607674248672377 0.0720678973657857 
0.0614987550167104 0.0718459146275775 
0.0622302258312717 0.0716253499897739 
0.0629618349068604 0.0714061792660828 
0.0636935799130488 0.0711883790089704 
0.0644254585898928 0.0709719264781083 
0.0651574687449573 0.0707567996105345 
0.0658896082504974 0.0705429769924135 
0.0666218750407924 0.0703304378322941 
0.0673542671096172 0.0701191619357672 
0.0680867825078455 0.0699091296814362 
0.0688194193411755 0.0697003219981173 
0.0695521757679720 0.0694927203431939 
0.0702850499972140 0.0692863066820540 
0.0710180402865467 0.0690810634685460 
0.0717511449404272 0.0688769736263911 
0.0724843623083606 0.0686740205314959 
0.0732176907832205 0.0684721879951126 
0.0739511287996498 0.0682714602477981 
0.0746846748325350 0.0680718219241247 
0.0754183273955539 0.0678732580481018 
0.0761520850397873 0.0676757540192673 
0.0768859463523962 0.0674792955994111 
0.0776199099553569 0.0672838688998980 
0.0783539745042539 0.0670894603695543 
0.0790881386871246 0.0668960567830904 
0.0798224012233569 0.0667036452300297 
0.0805567608626317 0.0665122131041158 
0.0812912163839131 0.0663217480931754 
0.0820257665944800 0.0661322381694114 
0.0827604103289997 0.0659436715801039 
0.0834951464486392 0.0657560368387003 
0.0842299738402138 0.0655693227162727 
0.0849648914153703 0.0653835182333248 
0.0856998981098036 0.0651986126519320 
0.0864349928825042 0.0650145954681970 
0.0871701747150372 0.0648314564050065 
0.0879054426108473 0.0646491854050732 
0.0886407955945943 0.0644677726242515 
0.0893762327115111 0.0642872084251120 
0.0901117530267885 0.0641074833707628 
0.0908473556249834 0.0639285882189080 
0.0915830396094485 0.0637505139161295 
0.0923188041017836 0.0635732515923848 
0.0930546482413084 0.0633967925557084 
0.0937905711845533 0.0632211282871097 
0.0945265721047701 0.0630462504356567 
0.0952626501914595 0.0628721508137396 
0.0959988046499161 0.0626988213925036 
0.0967350347007900 0.0625262542974461 
0.0974713395796630 0.0623544418041690 
0.0982077185366410 0.0621833763342814 
0.0989441708359594 0.0620130504514445 
0.0996806957556030 0.0618434568575542 
0.1004172925869384 0.0616745883890541 
0.1011539606343600 0.0615064380133755 
0.1018906992149460 0.0613389988254964 
0.1026275076581286 0.0611722640446173 
0.1033643853053728 0.0610062270109477 
0.1041013315098674 0.0608408811825983 
0.1048383456362254 0.0606762201325764 
0.1055754270601943 0.0605122375458783 
0.1063125751683763 0.0603489272166766 
0.1070497893579569 0.0601862830455977 
0.1077870690364424 0.0600242990370864 
0.1085244136214055 0.0598629692968538 
0.1092618225402394 0.0597022880294055 
0.1099992952299192 0.0595422495356480 
0.1107368311367715 0.0593828482105678 
0.1114744297162488 0.0592240785409837 
0.1122120904327145 0.0590659351033671 
0.1129498127592309 0.0589084125617284 
0.1136875961773559 0.0587515056655682 
0.1144254401769448 0.0585952092478890 
0.1151633442559580 0.0584395182232667 
0.1159013079202756 0.0582844275859795 
0.1166393306835152 0.0581299324081909 
0.1173774120668573 0.0579760278381870 
0.1181155515988743 0.0578227090986641 
0.1188537488153657 0.0576699714850661 
0.1195920032591959 0.0575178103639699 
0.1203303144801398 0.0573662211715159 
0.1210686820347298 0.0572151994118839 
0.1218071054861082 0.0570647406558112 
0.1225455844038847 0.0569148405391528 
0.1232841183639964 0.0567654947614809 
0.1240227069485725 0.0566166990847236 
0.1247613497458026 0.0564684493318406 
0.1255000463498076 0.0563207413855357 
0.1262387963605164 0.0561735711870033 
0.1269775993835435 0.0560269347347091 
0.1277164550300712 0.0558808280832041 
0.1284553629167350 0.0557352473419690 
0.1291943226655109 0.0555901886742902 
0.1299333339036073 0.0554456482961649 
0.1306723962633578 0.0553016224752349 
0.1314115093821198 0.0551581075297484 
0.1321506729021714 0.0550150998275484 
0.1328898864706153 0.0548725957850873 
0.1336291497392819 0.0547305918664664 
0.1343684623646370 0.0545890845825004 
0.1351078240076909 0.0544480704898049 
0.1358472343339098 0.0543075461899073 
0.1365866930131294 0.0541675083283799 
0.1373261997194707 0.0540279535939944 
0.1380657541312587 0.0538888787178972 
0.1388053559309413 0.0537502804728055 
0.1395450048050125 0.0536121556722225 
0.1402847004439350 0.0534745011696722 
0.1410244425420667 0.0533373138579519 
0.1417642307975875 0.0532005906684042 
0.1425040649124297 0.0530643285702044 
0.1432439445922076 0.0529285245696669 
0.1439838695461509 0.0527931757095665 
0.1447238394870386 0.0526582790684766 
0.1454638541311343 0.0525238317601226 
0.1462039131981240 0.0523898309327503 
0.1469440164110545 0.0522562737685088 
0.1476841634962733 0.0521231574828487 
0.1484243541833707 0.0519904793239324 
0.1491645882051210 0.0518582365720596 
0.1499048652974291 0.0517264265391043 
0.1506451851992732 0.0515950465679658 
0.1513855476526532 0.0514640940320318 
0.1521259524025380 0.0513335663346524 
0.1528663991968139 0.0512034609086277 
0.1536068877862353 0.0510737752157050 
0.1543474179243761 0.0509445067460884 
0.1550879893675811 0.0508156530179582 
0.1558286018749198 0.0506872115770018 
0.1565692552081409 0.0505591799959535 
0.1573099491316273 0.0504315558741456 
0.1580506834123526 0.0503043368370685 
0.1587914578198381 0.0501775205359399 
0.1595322721261109 0.0500511046472840 
0.1602731261056631 0.0499250868725192 
0.1610140195354118 0.0497994649375541 
0.1617549521946597 0.0496742365923932 
0.1624959238650563 0.0495493996107494 
0.1632369343305606 0.0494249517896655 
0.1639779833774044 0.0493008909491435 
0.1647190707940559 0.0491772149317813 
0.1654601963711844 0.0490539216024168 
0.1662013599016259 0.0489310088477793 
0.1669425611803488 0.0488084745761488 
0.1676838000044207 0.0486863167170208 
0.1684250761729765 0.0485645332207789 
0.1691663894871855 0.0484431220583737 
0.1699077397502209 0.0483220812210083 
0.1706491267672285 0.0482014087198294 
0.1713905503452976 0.0480811025856254 
0.1721320102934303 0.0479611608685298 
0.1728735064225140 0.0478415816377309 
0.1736150385452919 0.0477223629811871 
0.1743566064763361 0.0476035030053470 
0.1750982100320198 0.0474849998348763 
0.1758398490304910 0.0473668516123888 
0.1765815232916463 0.0472490564981830 
0.1773232326371055 0.0471316126699840 
0.1780649768901851 0.0470145183226897 
0.1788067558758757 0.0468977716681227 
0.1795485694208157 0.0467813709347859 
0.1802904173532693 0.0466653143676234 
0.1810322995031022 0.0465496002277859 
0.1817742157017584 0.0464342267923995 
0.1825161657822388 0.0463191923543407 
0.1832581495790784 0.0462044952220133 
0.1840001669283245 0.0460901337191313 
0.1847422176675165 0.0459761061845046 
0.1854843016356640 0.0458624109718295 
0.1862264186732265 0.0457490464494819 
0.1869685686220939 0.0456360110003156 
0.1877107513255662 0.0455233030214631 
0.1884529666283342 0.0454109209241408 
0.1891952143764608 0.0452988631334570 
0.1899374944173617 0.0451871280882240 
0.1906798065997882 0.0450757142407730 
0.1914221507738075 0.0449646200567726 
0.1921645267907864 0.0448538440150503 
0.1929069345033734 0.0447433846074177 
0.1936493737654815 0.0446332403384974 
0.1943918444322714 0.0445234097255547 
0.1951343463601354 0.0444138912983310 
0.1958768794066810 0.0443046835988803 
0.1966194434307142 0.0441957851814091 
0.1973620382922253 0.0440871946121179 
0.1981046638523721 0.0439789104690469 
0.1988473199734659 0.0438709313419230 
0.1995900065189560 0.0437632558320102 
0.2003327233534149 0.0436558825519621 
0.2010754703425244 0.0435488101256775 
0.2018182473530614 0.0434420371881572 
0.2025610542528840 0.0433355623853649 
0.2033038909109175 0.0432293843740887 
0.2040467571971413 0.0431235018218065 
0.2047896529825759 0.0430179134065520 
0.2055325781392691 0.0429126178167844 
0.2062755325402841 0.0428076137512593 
0.2070185160596865 0.0427028999189020 
0.2077615285725322 0.0425984750386831 
0.2085045699548546 0.0424943378394953 
0.2092476400836534 0.0423904870600337 
0.2099907388368826 0.0422869214486762 
0.2107338660934387 0.0421836397633672 
0.2114770217331493 0.0420806407715028 
0.2122202056367622 0.0419779232498174 
0.2129634176859345 0.0418754859842726 
0.2137066577632207 0.0417733277699479 
0.2144499257520635 0.0416714474109323 
0.2151932215367818 0.0415698437202190 
0.2159365450025619 0.0414685155196006 
0.2166798960354459 0.0413674616395662 
0.2174232745223222 0.0412666809192003 
0.2181666803509166 0.0411661722060834 
0.2189101134097804 0.0410659343561938 
0.2196535735882829 0.0409659662338109 
0.2203970607766009 0.0408662667114203 
0.2211405748657098 0.0407668346696200 
0.2218841157473743 0.0406676689970286 
0.2226276833141395 0.0405687685901940 
0.2233712774593218 0.0404701323535042 
0.2241148980770008 0.0403717591990995 
0.2248585450620096 0.0402736480467853 
0.2256022183099278 0.0401757978239471 
0.2263459177170716 0.0400782074654659 
0.2270896431804867 0.0399808759136357 
0.2278333945979405 0.0398838021180815 
0.2285771718679119 0.0397869850356793 
0.2293209748895870 0.0396904236304760 
0.2300648035628476 0.0395941168736124 
0.2308086577882665 0.0394980637432452 
0.2315525374670987 0.0394022632244718 
0.2322964425012736 0.0393067143092553 
0.2330403727933889 0.0392114159963510 
0.2337843282467021 0.0391163672912337 
0.2345283087651252 0.0390215672060260 
0.2352723142532154 0.0389270147594284 
0.2360163446161700 0.0388327089766491 
0.2367603997598192 0.0387386488893358 
0.2375044795906188 0.0386448335355083 
0.2382485840156445 0.0385512619594916 
0.2389927129425845 0.0384579332118507 
0.2397368662797339 0.0383648463493254 
0.2404810439359880 0.0382720004347669 
0.2412252458208360 0.0381793945370750 
0.2419694718443554 0.0380870277311354 
0.2427137219172046 0.0379948990977594 
0.2434579959506188 0.0379030077236229 
0.2442022938564027 0.0378113527012075 
0.2449466155469251 0.0377199331287415 
0.2456909609351138 0.0376287481101419 
0.2464353299344485 0.0375377967549580 
0.2471797224589569 0.0374470781783144 
0.2479241384232083 0.0373565915008561 
0.2486685777423080 0.0372663358486932 
0.2494130403318922 0.0371763103533475 
0.2501575261081234 0.0370865141516986 
0.2509020349876839 0.0369969463859320 
0.2516465668877722 0.0369076062034865 
0.2523911217260965 0.0368184927570038 
0.2531356994208702 0.0367296052042777 
0.2538802998908077 0.0366409427082040 
0.2546249230551183 0.0365525044367319 
0.2553695688335024 0.0364642895628152 
0.2561142371461467 0.0363762972643645 
0.2568589279137186 0.0362885267242000 
0.2576036410573626 0.0362009771300050 
0.2583483764986950 0.0361136476742796 
0.2590931341598006 0.0360265375542959 
0.2598379139632269 0.0359396459720524 
0.2605827158319801 0.0358529721342306 
0.2613275396895215 0.0357665152521507 
0.2620723854597624 0.0356802745417291 
0.2628172530670605 0.0355942492234351 
0.2635621424362151 0.0355084385222498 
0.2643070534924635 0.0354228416676242 
0.2650519861614770 0.0353374578934381 
0.2657969403693564 0.0352522864379600 
0.2665419160426291 0.0351673265438073 
0.2672869131082437 0.0350825774579067 
0.2680319314935673 0.0349980384314553 
0.2687769711263814 0.0349137087198822 
0.2695220319348783 0.0348295875828109 
0.2702671138476569 0.0347456742840215 
0.2710122167937192 0.0346619680914140 
0.2717573407024676 0.0345784682769713 
0.2725024855037000 0.0344951741167239 
0.2732476511276070 0.0344120848907137 
0.2739928375047685 0.0343291998829588 
0.2747380445661498 0.0342465183814193 
0.2754832722430987 0.0341640396779625 
0.2762285204673421 0.0340817630683291 
0.2769737891709821 0.0339996878520996 
0.2777190782864937 0.0339178133326618 
0.2784643877467204 0.0338361388171774 
0.2792097174848724 0.0337546636165500 
0.2799550674345220 0.0336733870453935 
0.2807004375296019 0.0335923084220000 
0.2814458277044010 0.0335114270683093 
0.2821912378935619 0.0334307423098777 
0.2829366680320776 0.0333502534758477 
0.2836821180552893 0.0332699598989182 
0.2844275878988821 0.0331898609153146 
0.2851730774988840 0.0331099558647594 
0.2859185867916605 0.0330302440904436 
0.2866641157139148 0.0329507249389977 
0.2874096642026824 0.0328713977604637 
0.2881552321953297 0.0327922619082667 
0.2889008196295507 0.0327133167391879 
0.2896464264433652 0.0326345616133367 
0.2903920525751152 0.0325559958941239 
0.2911376979634620 0.0324776189482354 
0.2918833625473849 0.0323994301456051 
0.2926290462661779 0.0323214288593894 
0.2933747490594467 0.0322436144659412 
0.2941204708671068 0.0321659863447845 
0.2948662116293812 0.0320885438785892 
0.2956119712867971 0.0320112864531461 
0.2963577497801844 0.0319342134573425 
0.2971035470506725 0.0318573242831377 
0.2978493630396889 0.0317806183255391 
0.2985951976889559 0.0317040949825781 
0.2993410509404884 0.0316277536552870 
0.3000869227365924 0.0315515937476755 
0.3008328130198619 0.0314756146667076 
0.3015787217331770 0.0313998158222794 
0.3023246488197016 0.0313241966271958 
0.3030705942228815 0.0312487564971491 
0.3038165578864417 0.0311734948506964 
0.3045625397543847 0.0310984111092382 
0.3053085397709886 0.0310235046969969 
0.3060545578808036 0.0309487750409953 
0.3068005940286521 0.0308742215710358 
0.3075466481596252 0.0307998437196794 
0.3082927202190804 0.0307256409222256 
0.3090388101526411 0.0306516126166913 
0.3097849179061931 0.0305777582437914 
0.3105310434258834 0.0305040772469186 
0.3112771866581184 0.0304305690721234 
0.3120233475495614 0.0303572331680952 
0.3127695260471309 0.0302840689861429 
0.3135157220979995 0.0302110759801753 
0.3142619356495906 0.0301382536066832 
0.3150081666495779 0.0300656013247197 
0.3157544150458825 0.0299931185958826 
0.3165006807866722 0.0299208048842958 
0.3172469638203588 0.0298486596565911 
0.3179932640955970 0.0297766823818907 
0.3187395815612819 0.0297048725317891 
0.3194859161665485 0.0296332295803359 
0.3202322678607684 0.0295617530040186 
0.3209786365935495 0.0294904422817450 
0.3217250223147334 0.0294192968948268 
0.3224714249743951 0.0293483163269624 
0.3232178445228390 0.0292775000642206 
0.3239642809105998 0.0292068475950241 
0.3247107340884393 0.0291363584101330 
0.3254572040073456 0.0290660320026293 
0.3262036906185311 0.0289958678679002 
0.3269501938734309 0.0289258655036232 
0.3276967137237022 0.0288560244097498 
0.3284432501212216 0.0287863440884904 
0.3291898030180838 0.0287168240442991 
0.3299363723666008 0.0286474637838584 
0.3306829581192998 0.0285782628160644 
0.3314295602289224 0.0285092206520119 
0.3321761786484222 0.0284403368049795 
0.3329228133309643 0.0283716107904158 
0.3336694642299229 0.0283030421259242 
0.3344161312988815 0.0282346303312493 
0.3351628144916293 0.0281663749282625 
0.3359095137621624 0.0280982754409483 
0.3366562290646798 0.0280303313953901 
0.3374029603535842 0.0279625423197571 
0.3381497075834796 0.0278949077442904 
0.3388964707091702 0.0278274272012897 
0.3396432496856591 0.0277601002251001 
0.3403900444681470 0.0276929263520990 
0.3411368550120312 0.0276259051206830 
0.3418836812729037 0.0275590360712551 
0.3426305232065509 0.0274923187462120 
0.3433773807689515 0.0274257526899315 
0.3441242539162752 0.0273593374487598 
0.3448711426048827 0.0272930725709996 
0.3456180467913232 0.0272269576068973 
0.3463649664323336 0.0271609921086313 
0.3471119014848377 0.0270951756302998 
0.3478588519059447 0.0270295077279090 
0.3486058176529481 0.0269639879593611 
0.3493527986833244 0.0268986158844430 
0.3500997949547321 0.0268333910648146 
0.3508468064250111 0.0267683130639972 
0.3515938330521805 0.0267033814473623 
0.3523408747944384 0.0266385957821205 
0.3530879316101605 0.0265739556373102 
0.3538350034578992 0.0265094605837867 
0.3545820902963819 0.0264451101942113 
0.3553291920845106 0.0263809040430403 
0.3560763087813613 0.0263168417065147 
0.3568234403461814 0.0262529227626494 
0.3575705867383900 0.0261891467912224 
0.3583177479175768 0.0261255133737649 
0.3590649238435002 0.0260620220935509 
0.3598121144760872 0.0259986725355867 
0.3605593197754320 0.0259354642866010 
0.3613065397017955 0.0258723969350350 
0.3620537742156036 0.0258094700710323 
0.3628010232774461 0.0257466832864292 
0.3635482868480774 0.0256840361747447 
0.3642955648884136 0.0256215283311713 
0.3650428573595323 0.0255591593525650 
0.3657901642226723 0.0254969288374362 
0.3665374854392315 0.0254348363859402 
0.3672848209707671 0.0253728815998675 
0.3680321707789942 0.0253110640826354 
0.3687795348257842 0.0252493834392781 
0.3695269130731658 0.0251878392764383 
0.3702743054833219 0.0251264312023575 
0.3710217120185904 0.0250651588268679 
0.3717691326414627 0.0250040217613832 
0.3725165673145829 0.0249430196188899 
0.3732640160007467 0.0248821520139385 
0.3740114786629010 0.0248214185626355 
0.3747589552641427 0.0247608188826344 
0.3755064457677185 0.0247003525931273 
0.3762539501370235 0.0246400193148368 
0.3770014683355997 0.0245798186700079 
0.3777490003271377 0.0245197502823992 
0.3784965460754728 0.0244598137772754 
0.3792441055445865 0.0244000087813989 
0.3799916786986047 0.0243403349230221 
0.3807392655017967 0.0242807918318792 
0.3814868659185756 0.0242213791391787 
0.3822344799134964 0.0241620964775953 
0.3829821074512554 0.0241029434812626 
0.3837297484966907 0.0240439197857650 
0.3844774030147794 0.0239850250281307 
0.3852250709706385 0.0239262588468237 
0.3859727523295237 0.0238676208817366 
0.3867204470568284 0.0238091107741835 
0.3874681551180833 0.0237507281668921 
0.3882158764789555 0.0236924727039971 
0.3889636111052480 0.0236343440310326 
0.3897113589628993 0.0235763417949251 
0.3904591200179817 0.0235184656439865 
0.3912068942367016 0.0234607152279073 
0.3919546815853985 0.0234030901977493 
0.3927024820305441 0.0233455902059390 
0.3934502955387422 0.0232882149062607 
0.3941981220767274 0.0232309639538497 
0.3949459616113649 0.0231738370051857 
0.3956938141096497 0.0231168337180862 
0.3964416795387058 0.0230599537516999 
0.3971895578657861 0.0230031967665001 
0.3979374490582710 0.0229465624242782 
0.3986853530836684 0.0228900503881374 
0.3994332699096128 0.0228336603224865 
0.4001811995038652 0.0227773918930331 
0.4009291418343113 0.0227212447667779 
0.4016770968689619 0.0226652186120082 
0.4024250645759525 0.0226093130982917 
0.4031730449235418 0.0225535278964708 
0.4039210378801116 0.0224978626786559 
0.4046690434141663 0.0224423171182201 
0.4054170614943324 0.0223868908897927 
0.4061650920893575 0.0223315836692538 
0.4069131351681100 0.0222763951337281 
0.4076611906995787 0.0222213249615791 
0.4084092586528718 0.0221663728324035 
0.4091573389972171 0.0221115384270255 
0.4099054317019601 0.0220568214274912 
0.4106535367365652 0.0220022215170627 
0.4114016540706139 0.0219477383802129 
0.4121497836738047 0.0218933717026195 
0.4128979255159525 0.0218391211711604 
0.4136460795669880 0.0217849864739071 
0.4143942457969576 0.0217309673001204 
0.4151424241760222 0.0216770633402443 
0.4158906146744574 0.0216232742859011 
0.4166388172626521 0.0215695998298861 
0.4173870319111090 0.0215160396661623 
0.4181352585904438 0.0214625934898553 
0.4188834972713840 0.0214092609972479 
0.4196317479247691 0.0213560418857756 
0.4203800105215504 0.0213029358540210 
0.4211282850327895 0.0212499426017090 
0.4218765714296588 0.0211970618297020 
0.4226248696834405 0.0211442932399946 
0.4233731797655264 0.0210916365357090 
0.4241215016474166 0.0210390914210902 
0.4248698353007208 0.0209866576015008 
0.4256181806971558 0.0209343347834169 
0.4263665378085471 0.0208821226744226 
0.4271149066068258 0.0208300209832059 
0.4278632870640313 0.0207780294195536 
0.4286116791523084 0.0207261476943472 
0.4293600828439078 0.0206743755195577 
0.4301084981111853 0.0206227126082416 
0.4308569249266028 0.0205711586745359 
0.4316053632627253 0.0205197134336542 
0.4323538130922228 0.0204683766018815 
0.4331022743878684 0.0204171478965706 
0.4338507471225390 0.0203660270361371 
0.4345992312692142 0.0203150137400554 
0.4353477268009754 0.0202641077288542 
0.4360962336910067 0.0202133087241125 
0.4368447519125938 0.0201626164484550 
0.4375932814391228 0.0201120306255481 
0.4383418222440815 0.0200615509800958 
0.4390903743010578 0.0200111772378353 
0.4398389375837394 0.0199609091255331 
0.4405875120659135 0.0199107463709809 
0.4413360977214670 0.0198606887029914 
0.4420846945243853 0.0198107358513945 
0.4428333024487523 0.0197608875470331 
0.4435819214687501 0.0197111435217593 
0.4443305515586581 0.0196615035084304 
0.4450791926928537 0.0196119672409051 
0.4458278448458102 0.0195625344540394 
0.4465765079920987 0.0195132048836830 
0.4473251821063855 0.0194639782666753 
0.4480738671634334 0.0194148543408419 
0.4488225631381005 0.0193658328449905 
0.4495712700053399 0.0193169135189074 
0.4503199877401995 0.0192680961033537 
0.4510687163178220 0.0192193803400618 
0.4518174557134433 0.0191707659717314 
0.4525662059023944 0.0191222527420263 
0.4533149668600981 0.0190738403955707 
0.4540637385620716 0.0190255286779453 
0.4548125209839241 0.0189773173356842 
0.4555613141013571 0.0189292061162712 
0.4563101178901650 0.0188811947681364 
0.4570589323262327 0.0188332830406525 
0.4578077573855375 0.0187854706841317 
0.4585565930441471 0.0187377574498222 
0.4593054392782203 0.0186901430899045 
0.4600542960640063 0.0186426273574885 
0.4608031633778442 0.0185952100066101 
0.4615520411961630 0.0185478907922274 
0.4623009294954810 0.0185006694702181 
0.4630498282524061 0.0184535457973758 
0.4637987374436350 0.0184065195314068 
0.4645476570459521 0.0183595904309272 
0.4652965870362311 0.0183127582554592 
0.4660455273914332 0.0182660227654284 
0.4667944780886072 0.0182193837221604 
0.4675434391048892 0.0181728408878779 
0.4682924104175027 0.0181263940256972 
0.4690413920037574 0.0180800428996255 
0.4697903838410501 0.0180337872745578 
0.4705393859068633 0.0179876269162736 
0.4712883981787656 0.0179415615914343 
0.4720374206344110 0.0178955910675799 
0.4727864532515393 0.0178497151131261 
0.4735354960079747 0.0178039334973613 
0.4742845488816269 0.0177582459904438 
0.4750336118504891 0.0177126523633990 
0.4757826848926403 0.0176671523881163 
0.4765317679862415 0.0176217458373460 
0.4772808611095389 0.0175764324846972 
0.4780299642408613 0.0175312121046343 
0.4787790773586211 0.0174860844724744 
0.4795282004413133 0.0174410493643845 
0.4802773334675158 0.0173961065573790 
0.4810264764158884 0.0173512558293166 
0.4817756292651735 0.0173064969588977 
0.4825247919941948 0.0172618297256616 
0.4832739645818583 0.0172172539099842 
0.4840231470071509 0.0171727692930747 
0.4847723392491406 0.0171283756569736 
0.4855215412869762 0.0170840727845495 
0.4862707530998872 0.0170398604594970 
0.4870199746671833 0.0169957384663335 
0.4877692059682550 0.0169517065903974 
0.4885184469825714 0.0169077646178448 
0.4892676976896825 0.0168639123356473 
0.4900169580692166 0.0168201495315896 
0.4907662281008821 0.0167764759942668 
0.4915155077644656 0.0167328915130818 
0.4922647970398327 0.0166893958782431 
0.4930140959069276 0.0166459888807621 
0.4937634043457724 0.0166026703124510 
0.4945127223364670 0.0165594399659199 
0.4952620498591900 0.0165162976345748 
0.4960113868941964 0.0164732431126149 
0.4967607334218194 0.0164302761950307 
0.4975100894224687 0.0163873966776010 
0.4982594548766310 0.0163446043568910 
0.4990088297648703 0.0163018990302499 
0.4997582140678259 0.0162592804958084 
0.5005076077662144 0.0162167485524767 
0.5012570108408274 0.0161743029999420 
0.5020064232725335 0.0161319436386663 
0.5027558450422758 0.0160896702698843 
0.5035052761310734 0.0160474826956007 
0.5042547165200202 0.0160053807185888 
0.5050041661902853 0.0159633641423871 
0.5057536251231127 0.0159214327712986 
0.5065030932998205 0.0158795864103872 
0.5072525707018012 0.0158378248654765 
0.5080020573105222 0.0157961479431472 
0.5087515531075240 0.0157545554507352 
0.5095010580744210 0.0157130471963294 
0.5102505721929016 0.0156716229887693 
0.5110000954447271 0.0156302826376435 
0.5117496278117324 0.0155890259532872 
0.5124991692758250 0.0155478527467801 
0.5132487198189850 0.0155067628299448 
0.5139982794232658 0.0154657560153441 
0.5147478480707927 0.0154248321162797 
0.5154974257437630 0.0153839909467896 
0.5162470124244467 0.0153432323216462 
0.5169966080951856 0.0153025560563549 
0.5177462127383923 0.0152619619671512 
0.5184958263365516 0.0152214498709996 
0.5192454488722194 0.0151810195855910 
0.5199950803280230 0.0151406709293411 
0.5207447206866604 0.0151004037213886 
0.5214943699309001 0.0150602177815930 
0.5222440280435818 0.0150201129305327 
0.5229936950076151 0.0149800889895035 
0.5237433708059800 0.0149401457805163 
0.5244930554217269 0.0149002831262953 
0.5252427488379752 0.0148605008502766 
0.5259924510379150 0.0148207987766058 
0.5267421620048058 0.0147811767301365 
0.5274918817219760 0.0147416345364282 
0.5282416101728233 0.0147021720217449 
0.5289913473408152 0.0146627890130531 
0.5297410932094873 0.0146234853380200 
0.5304908477624438 0.0145842608250117 
0.5312406109833585 0.0145451153030917 
0.5319903828559724 0.0145060486020186 
0.5327401633640958 0.0144670605522451 
0.5334899524916061 0.0144281509849159 
0.5342397502224496 0.0143893197318657 
0.5349895565406396 0.0143505666256182 
0.5357393714302574 0.0143118914993836 
0.5364891948754517 0.0142732941870577 
0.5372390268604386 0.0142347745232197 
0.5379888673695010 0.0141963323431307 
0.5387387163869892 0.0141579674827321 
0.5394885738973203 0.0141196797786440 
0.5402384398849780 0.0140814690681633 
0.5409883143345124 0.0140433351892626 
0.5417381972305404 0.0140052779805880 
0.5424880885577448 0.0139672972814579 
0.5432379883008749 0.0139293929318613 
0.5439878964447455 0.0138915647724560 
0.5447378129742377 0.0138538126445678 
0.5454877378742977 0.0138161363901878 
0.5462376711299382 0.0137785358519717 
0.5469876127262361 0.0137410108732382 
0.5477375626483346 0.0137035612979669 
0.5484875208814413 0.0136661869707975 
0.5492374874108292 0.0136288877370276 
0.5499874622218364 0.0135916634426120 
0.5507374452998648 0.0135545139341603 
0.5514874366303816 0.0135174390589363 
0.5522374361989184 0.0134804386648557 
0.5529874439910709 0.0134435126004854 
0.5537374599924991 0.0134066607150414 
0.5544874841889271 0.0133698828583879 
0.5552375165661425 0.0133331788810354 
0.5559875571099975 0.0132965486341395 
0.5567376058064071 0.0132599919694996 
0.5574876626413503 0.0132235087395571 
0.5582377276008692 0.0131870987973944 
0.5589878006710698 0.0131507619967334 
0.5597378818381207 0.0131144981919338 
0.5604879710882533 0.0130783072379923 
0.5612380684077622 0.0130421889905407 
0.5619881737830055 0.0130061433058447 
0.5627382872004025 0.0129701700408028 
0.5634884086464362 0.0129342690529446 
0.5642385381076516 0.0128984402004296 
0.5649886755706557 0.0128626833420459 
0.5657388210221184 0.0128269983372090 
0.5664889744487707 0.0127913850459601 
0.5672391358374064 0.0127558433289652 
0.5679893051748806 0.0127203730475136 
0.5687394824481102 0.0126849740635166 
0.5694896676440738 0.0126496462395064 
0.5702398607498116 0.0126143894386346 
0.5709900617524246 0.0125792035246710 
0.5717402706390757 0.0125440883620025 
0.5724904873969883 0.0125090438156315 
0.5732407120134475 0.0124740697511750 
0.5739909444757987 0.0124391660348632 
0.5747411847714485 0.0124043325335383 
0.5754914328878638 0.0123695691146534 
0.5762416888125725 0.0123348756462709 
0.5769919525331627 0.0123002519970618 
0.5777422240372829 0.0122656980363040 
0.5784925033126418 0.0122312136338816 
0.5792427903470083 0.0121967986602833 
0.5799930851282117 0.0121624529866014 
0.5807433876441404 0.0121281764845307 
0.5814936978827434 0.0120939690263671 
0.5822440158320292 0.0120598304850068 
0.5829943414800658 0.0120257607339445 
0.5837446748149806 0.0119917596472733 
0.5844950158249607 0.0119578270996823 
0.5852453644982527 0.0119239629664565 
0.5859957208231618 0.0118901671234751 
0.5867460847880528 0.0118564394472108 
0.5874964563813492 0.0118227798147280 
0.5882468355915340 0.0117891881036825 
0.5889972224071482 0.0117556641923198 
0.5897476168167923 0.0117222079594745 
0.5904980188091247 0.0116888192845686 
0.5912484283728630 0.0116554980476110 
0.5919988454967828 0.0116222441291961 
0.5927492701697183 0.0115890574105028 
0.5934997023805617 0.0115559377732934 
0.5942501421182635 0.0115228850999127 
0.5950005893718324 0.0114898992732867 
0.5957510441303346 0.0114569801769218 
0.5965015063828947 0.0114241276949036 
0.5972519761186950 0.0113913417118958 
0.5980024533269750 0.0113586221131394 
0.5987529379970324 0.0113259687844516 
0.5995034301182223 0.0112933816122246 
0.6002539296799569 0.0112608604834247 
0.6010044366717060 0.0112284052855915 
0.6017549510829965 0.0111960159068366 
0.6025054729034127 0.0111636922358426 
0.6032560021225959 0.0111314341618625 
0.6040065387302441 0.0110992415747183 
0.6047570827161126 0.0110671143648001 
0.6055076340700132 0.0110350524230653 
0.6062581927818147 0.0110030556410374 
0.6070087588414422 0.0109711239108053 
0.6077593322388778 0.0109392571250222 
0.6085099129641598 0.0109074551769045 
0.6092605010073828 0.0108757179602313 
0.6100110963586982 0.0108440453693428 
0.6107616990083130 0.0108124372991399 
0.6115123089464909 0.0107808936450832 
0.6122629261635513 0.0107494143031919 
0.6130135506498697 0.0107179991700428 
0.6137641823958776 0.0106866481427697 
0.6145148213920624 0.0106553611190623 
0.6152654676289668 0.0106241379971654 
0.6160161210971900 0.0105929786758776 
0.6167667817873859 0.0105618830545512 
0.6175174496902645 0.0105308510330903 
0.6182681247965911 0.0104998825119510 
0.6190188070971864 0.0104689773921394 
0.6197694965829261 0.0104381355752117 
0.6205201932447417 0.0104073569632729 
0.6212708970736192 0.0103766414589755 
0.6220216080606003 0.0103459889655197 
0.6227723261967810 0.0103153993866516 
0.6235230514733130 0.0102848726266625 
0.6242737838814022 0.0102544085903887 
0.6250245234123096 0.0102240071832097 
0.6257752700573508 0.0101936683110482 
0.6265260238078961 0.0101633918803687 
0.6272767846553704 0.0101331777981769 
0.6280275525912528 0.0101030259720190 
0.6287783276070773 0.0100729363099805 
0.6295291096944319 0.0100429087206858 
0.6302798988449589 0.0100129431132971 
0.6310306950503548 0.0099830393975138 
0.6317814983023707 0.0099531974835714 
0.6325323085928112 0.0099234172822410 
0.6332831259135351 0.0098936987048284 
0.6340339502564549 0.0098640416631733 
0.6347847816135377 0.0098344460696485 
0.6355356199768039 0.0098049118371592 
0.6362864653383273 0.0097754388791419 
0.6370373176902360 0.0097460271095642 
0.6377881770247116 0.0097166764429234 
0.6385390433339890 0.0096873867942463 
0.6392899166103565 0.0096581580790881 
0.6400407968461563 0.0096289902135316 
0.6407916840337835 0.0095998831141867 
0.6415425781656869 0.0095708366981895 
0.6422934792343680 0.0095418508832014 
0.6430443872323817 0.0095129255874088 
0.6437953021523364 0.0094840607295218 
0.6445462239868930 0.0094552562287739 
0.6452971527287656 0.0094265120049212 
0.6460480883707209 0.0093978279782415 
0.6467990309055793 0.0093692040695336 
0.6475499803262130 0.0093406402001166 
0.6483009366255477 0.0093121362918295 
0.6490518997965611 0.0092836922670300 
0.6498028698322842 0.0092553080485941 
0.6505538467258002 0.0092269835599152 
0.6513048304702447 0.0091987187249036 
0.6520558210588059 0.0091705134679856 
0.6528068184847243 0.0091423677141032 
0.6535578227412931 0.0091142813887128 
0.6543088338218572 0.0090862544177849 
0.6550598517198140 0.0090582867278035 
0.6558108764286132 0.0090303782457650 
0.6565619079417564 0.0090025288991782 
0.6573129462527969 0.0089747386160629 
0.6580639913553409 0.0089470073249495 
0.6588150432430460 0.0089193349548787 
0.6595661019096213 0.0088917214354003 
0.6603171673488281 0.0088641666965728 
0.6610682395544800 0.0088366706689627 
0.6618193185204415 0.0088092332836439 
0.6625704042406291 0.0087818544721970 
0.6633214967090106 0.0087545341667087 
0.6640725959196062 0.0087272722997709 
0.6648237018664866 0.0087000688044805 
0.6655748145437748 0.0086729236144385 
0.6663259339456444 0.0086458366637495 
0.6670770600663211 0.0086188078870207 
0.6678281929000813 0.0085918372193618 
0.6685793324412531 0.0085649245963839 
0.6693304786842156 0.0085380699541995 
0.6700816316233990 0.0085112732294211 
0.6708327912532845 0.0084845343591611 
0.6715839575684048 0.0084578532810312 
0.6723351305633432 0.0084312299331415 
0.6730863102327341 0.0084046642541000 
0.6738374965712628 0.0083781561830122 
0.6745886895736652 0.0083517056594804 
0.6753398892347283 0.0083253126236029 
0.6760910955492900 0.0082989770159735 
0.6768423085122385 0.0082726987776813 
0.6775935281185128 0.0082464778503094 
0.6783447543631026 0.0082203141759349 
0.6790959872410482 0.0081942076971282 
0.6798472267474406 0.0081681583569522 
0.6805984728774206 0.0081421660989618 
0.6813497256261800 0.0081162308672036 
0.6821009849889611 0.0080903526062150 
0.6828522509610562 0.0080645312610238 
0.6836035235378075 0.0080387667771476 
0.6843548027146087 0.0080130591005930 
0.6851060884869025 0.0079874081778557 
0.6858573808501822 0.0079618139559192 
0.6866086797999915 0.0079362763822547 
0.6873599853319237 0.0079107954048202 
0.6881112974416224 0.0078853709720605 
0.6888626161247809 0.0078600030329060 
0.6896139413771429 0.0078346915367728 
0.6903652731945018 0.0078094364335615 
0.6911166115727008 0.0077842376736572 
0.6918679565076328 0.0077590952079288 
0.6926193079952406 0.0077340089877282 
0.6933706660315169 0.0077089789648902 
0.6941220306125039 0.0076840050917318 
0.6948734017342935 0.0076590873210515 
0.6956247793930271 0.0076342256061291 
0.6963761635848960 0.0076094199007248 
0.6971275543061405 0.0075846701590791 
0.6978789515530509 0.0075599763359120 
0.6986303553219668 0.0075353383864225 
0.6993817656092769 0.0075107562662882 
0.7001331824114199 0.0074862299316649 
0.7008846057248830 0.0074617593391857 
0.7016360355462035 0.0074373444459609 
0.7023874718719674 0.0074129852095773 
0.7031389146988103 0.0073886815880977 
0.7038903640234165 0.0073644335400606 
0.7046418198425201 0.0073402410244794 
0.7053932821529036 0.0073161040008422 
0.7061447509513994 0.0072920224291110 
0.7068962262348877 0.0072679962697217 
0.7076477080002990 0.0072440254835830 
0.7083991962446119 0.0072201100320764 
0.7091506909648542 0.0071962498770554 
0.7099021921581027 0.0071724449808455 
0.7106536998214826 0.0071486953062430 
0.7114052139521687 0.0071250008165153 
0.7121567345473836 0.0071013614753998 
0.7129082616043996 0.0070777772471038 
0.7136597951205366 0.0070542480963039 
0.7144113350931642 0.0070307739881456 
0.7151628815197004 0.0070073548882427 
0.7159144343976112 0.0069839907626772 
0.7166659937244118 0.0069606815779984 
0.7174175594976655 0.0069374273012225 
0.7181691317149848 0.0069142278998326 
0.7189207103740296 0.0068910833417778 
0.7196722954725089 0.0068679935954727 
0.7204238870081801 0.0068449586297975 
0.7211754849788488 0.0068219784140968 
0.7219270893823688 0.0067990529181800 
0.7226787002166429 0.0067761821123199 
0.7234303174796211 0.0067533659672533 
0.7241819411693022 0.0067306044541796 
0.7249335712837333 0.0067078975447610 
0.7256852078210094 0.0066852452111221 
0.7264368507792738 0.0066626474258488 
0.7271885001567178 0.0066401041619886 
0.7279401559515808 0.0066176153930498 
0.7286918181621502 0.0065951810930013 
0.7294434867867617 0.0065728012362718 
0.7301951618237985 0.0065504757977499 
0.7309468432716918 0.0065282047527833 
0.7316985311289215 0.0065059880771784 
0.7324502253940142 0.0064838257472001 
0.7332019260655451 0.0064617177395712 
0.7339536331421370 0.0064396640314721 
0.7347053466224609 0.0064176646005404 
0.7354570665052348 0.0063957194248704 
0.7362087927892251 0.0063738284830125 
0.7369605254732455 0.0063519917539735 
0.7377122645561576 0.0063302092172154 
0.7384640100368709 0.0063084808526554 
0.7392157619143416 0.0062868066406656 
0.7399675201875745 0.0062651865620721 
0.7407192848556217 0.0062436205981553 
0.7414710559175822 0.0062221087306489 
0.7422228333726035 0.0062006509417400 
0.7429746172198799 0.0061792472140684 
0.7437264074586531 0.0061578975307261 
0.7444782040882130 0.0061366018752573 
0.7452300071078960 0.0061153602316579 
0.7459818165170863 0.0060941725843748 
0.7467336323152154 0.0060730389183060 
0.7474854545017621 0.0060519592187997 
0.7482372830762525 0.0060309334716546 
0.7489891180382598 0.0060099616631188 
0.7497409593874049 0.0059890437798899 
0.7504928071233554 0.0059681798091145 
0.7512446612458263 0.0059473697383877 
0.7519965217545799 0.0059266135557531 
0.7527483886494252 0.0059059112497020 
0.7535002619302187 0.0058852628091731 
0.7542521415968639 0.0058646682235526 
0.7550040276493115 0.0058441274826732 
0.7557559200875589 0.0058236405768142 
0.7565078189116508 0.0058032074967009 
0.7572597241216785 0.0057828282335044 
0.7580116357177806 0.0057625027788411 
0.7587635537001429 0.0057422311247723 
0.7595154780689974 0.0057220132638044 
0.7602674088246234 0.0057018491888876 
0.7610193459673471 0.0056817388934163 
0.7617712894975415 0.0056616823712285 
0.7625232394156263 0.0056416796166054 
0.7632751957220680 0.0056217306242714 
0.7640271584173801 0.0056018353893931 
0.7647791275021226 0.0055819939075795 
0.7655311029769023 0.0055622061748816 
0.7662830848423727 0.0055424721877918 
0.7670350730992339 0.0055227919432440 
0.7677870677482330 0.0055031654386126 
0.7685390687901632 0.0054835926717128 
0.7692910762258646 0.0054640736408001 
0.7700430900562241 0.0054446083445698 
0.7707951102821746 0.0054251967821566 
0.7715471369046962 0.0054058389531347 
0.7722991699248147 0.0053865348575171 
0.7730512093436037 0.0053672844957554 
0.7738032551621818 0.0053480878687395 
0.7745553073817151 0.0053289449777972 
0.7753073660034155 0.0053098558246938 
0.7760594310285419 0.0052908204116321 
0.7768115024583991 0.0052718387412519 
0.7775635802943385 0.0052529108166294 
0.7783156645377577 0.0052340366412775 
0.7790677551901011 0.0052152162191448 
0.7798198522528585 0.0051964495546159 
0.7805712394515112 0.0051778057147679 
0.7813219740526682 0.0051592402865035 
0.7820727179300292 0.0051406771746304 
0.7828234710970540 0.0051221163830279 
0.7835742335672503 0.0051035579160074 
0.7843250053541730 0.0050850017783123 
0.7850757864714254 0.0050664479751173 
0.7858265769326582 0.0050478965120283 
0.7865773767515702 0.0050293473950823 
0.7873281859419090 0.0050108006307464 
0.7880790045174697 0.0049922562259183 
0.7888298324920965 0.0049737141879253 
0.7895806698796815 0.0049551745245246 
0.7903315166941660 0.0049366372439025 
0.7910823729495401 0.0049181023546742 
0.7918332386598428 0.0048995698658838 
0.7925841138391616 0.0048810397870036 
0.7933349985016344 0.0048625121279339 
0.7940858926614472 0.0048439868990030 
0.7948367963328364 0.0048254641109664 
0.7955877095300872 0.0048069437750069 
0.7963386322675352 0.0047884259027339 
0.7970895645595654 0.0047699105061838 
0.7978405064206127 0.0047513975978187 
0.7985914578651624 0.0047328871905271 
0.7993424189077502 0.0047143792976229 
0.7995428772673372 0.0047094393460490 
0.7997433363121357 0.0047044995748771 
0.7999437960424237 0.0046995599843760 
0.8001442564584798 0.0046946205748163 
0.8003447175605828 0.0046896813464710 
0.8005451793490117 0.0046847422996152 
0.8007456418240460 0.0046798034345260 
0.8009461049859650 0.0046748647514829 
0.8011465688350486 0.0046699262507674 
0.8013470333715771 0.0046649879326632 
0.8015474985958307 0.0046600497974561 
0.8017479645080898 0.0046551118454342 
0.8019484311086357 0.0046501740768876 
0.8021488983977492 0.0046452364921086 
0.8023493663757116 0.0046402990913917 
0.8025498350428047 0.0046353618750334 
0.8027503043993105 0.0046304248433327 
0.8029507744455108 0.0046254879965903 
0.8031512451816885 0.0046205513351094 
0.8033517166081259 0.0046156148591951 
0.8035521887251058 0.0046106785691549 
0.8037526615329118 0.0046057424652983 
0.8039531350318272 0.0046008065479369 
0.8041536092221356 0.0045958708173847 
0.8043540841041210 0.0045909352739574 
0.8045545596780678 0.0045859999179732 
0.8047550359442602 0.0045810647497526 
0.8049555129029834 0.0045761297696177 
0.8051559905545218 0.0045711949778933 
0.8053564688991610 0.0045662603749060 
0.8055569479371868 0.0045613259609846 
0.8057574276688846 0.0045563917364603 
0.8059579080945405 0.0045514577016660 
0.8061583892144411 0.0045465238569372 
0.8063588710288726 0.0045415902026113 
0.8065593535381221 0.0045366567390278 
0.8067598367424766 0.0045317234665284 
0.8069603206422236 0.0045267903854572 
0.8071608052376505 0.0045218574961600 
0.8073612905290455 0.0045169247989851 
0.8075617765166965 0.0045119922942826 
0.8077622632008918 0.0045070599824052 
0.8079627505819206 0.0045021278637073 
0.8081632386600713 0.0044971959385458 
0.8083637274356336 0.0044922642072793 
0.8085642169088965 0.0044873326702691 
0.8087647070801499 0.0044824013278782 
0.8089651979496841 0.0044774701804720 
0.8091656895177890 0.0044725392284178 
0.8093661817847552 0.0044676084720852 
0.8095666747508735 0.0044626779118460 
0.8097671684164350 0.0044577475480740 
0.8099676627817313 0.0044528173811451 
0.8101681578470535 0.0044478874114376 
0.8103686536126937 0.0044429576393317 
0.8105691500789440 0.0044380280652097 
0.8107696472460969 0.0044330986894562 
0.8109701451144449 0.0044281695124580 
0.8111706436842808 0.0044232405346037 
0.8113711429558982 0.0044183117562844 
0.8115716429295902 0.0044133831778931 
0.8117721436056505 0.0044084547998250 
0.8119726449843734 0.0044035266224776 
0.8121731470660528 0.0043985986462502 
0.8123736498509836 0.0043936708715445 
0.8125741533394601 0.0043887432987643 
0.8127746575317777 0.0043838159283154 
0.8129751624282316 0.0043788887606059 
0.8131756680291176 0.0043739617960459 
0.8133761743347312 0.0043690350350476 
0.8135766813453689 0.0043641084780256 
0.8137771890613268 0.0043591821253963 
0.8139776974829016 0.0043542559775785 
0.8141782066103904 0.0043493300349929 
0.8143787164440903 0.0043444042980625 
0.8145792269842986 0.0043394787672122 
0.8147797382313133 0.0043345534428695 
0.8149802501854325 0.0043296283254635 
0.8151807628469543 0.0043247034154257 
0.8153812762161770 0.0043197787131897 
0.8155817902933996 0.0043148542191912 
0.8157823050789216 0.0043099299338681 
0.8159828205730417 0.0043050058576602 
0.8161833367760600 0.0043000819910098 
0.8163838536882760 0.0042951583343610 
0.8165843713099904 0.0042902348881601 
0.8167848896415032 0.0042853116528557 
0.8169854086831152 0.0042803886288983 
0.8171859284351273 0.0042754658167407 
0.8173864488978412 0.0042705432168376 
0.8175869700715579 0.0042656208296462 
0.8177874919565794 0.0042606986556253 
0.8179880145532077 0.0042557766952364 
0.8181885378617454 0.0042508549489427 
0.8183890618824949 0.0042459334172096 
0.8185895866157590 0.0042410121005048 
0.8187901120618409 0.0042360909992980 
0.8189906382210443 0.0042311701140610 
0.8191911650936727 0.0042262494452677 
0.8193916926800300 0.0042213289933942 
0.8195922209804203 0.0042164087589188 
0.8197927499951485 0.0042114887423217 
0.8199932797245195 0.0042065689440853 
0.8201938101688380 0.0042016493646943 
0.8203943413284094 0.0041967300046352 
0.8205948732035393 0.0041918108643969 
0.8207954057945339 0.0041868919444703 
0.8209959391016990 0.0041819732453484 
0.8211964731253412 0.0041770547675263 
0.8213970078657671 0.0041721365115014 
0.8215975433232841 0.0041672184777729 
0.8217980794981988 0.0041623006668425 
0.8219986163908193 0.0041573830792136 
0.8221991540014533 0.0041524657153921 
0.8223996923304088 0.0041475485758857 
0.8226002313779941 0.0041426316612045 
0.8228007711445180 0.0041377149718604 
0.8230013116302894 0.0041327985083678 
0.8232018528356175 0.0041278822712429 
0.8234023947608116 0.0041229662610041 
0.8236029374061816 0.0041180504781719 
0.8238034807720377 0.0041131349232690 
0.8240040248586900 0.0041082195968201 
0.8242045696664489 0.0041033044993522 
0.8244051151956256 0.0040983896313942 
0.8246056614465311 0.0040934749934772 
0.8248062084194769 0.0040885605861343 
0.8250067561147747 0.0040836464099010 
0.8252073045327363 0.0040787324653146 
0.8254078536736740 0.0040738187529146 
0.8256084035379003 0.0040689052732428 
0.8258089541257283 0.0040639920268429 
0.8260095054374710 0.0040590790142606 
0.8262100574734412 0.0040541662360442 
0.8264106102339532 0.0040492536927435 
0.8266111637193209 0.0040443413849108 
0.8268117179298582 0.0040394293131003 
0.8270122728658796 0.0040345174778686 
0.8272128285277000 0.0040296058797741 
0.8274133849156345 0.0040246945193774 
0.8276139420299984 0.0040197833972413 
0.8278144998711070 0.0040148725139306 
0.8280150584392765 0.0040099618700122 
0.8282156177348231 0.0040050514660552 
0.8284161777580630 0.0040001413026308 
0.8286167385093131 0.0039952313803121 
0.8288172999888903 0.0039903216996746 
0.8290178621971123 0.0039854122612956 
0.8292184251342960 0.0039805030657548 
0.8294189888007597 0.0039755941136339 
0.8296195531968213 0.0039706854055167 
0.8298201183227994 0.0039657769419889 
0.8300206841790128 0.0039608687236386 
0.8302212507657802 0.0039559607510559 
0.8304218180834210 0.0039510530248329 
0.8306223861322547 0.0039461455455640 
0.8308229549126013 0.0039412383138454 
0.8310235244247807 0.0039363313302758 
0.8312240946691132 0.0039314245954557 
0.8314246656459198 0.0039265181099878 
0.8316252373555215 0.0039216118744768 
0.8318258097982392 0.0039167058895297 
0.8320263829743946 0.0039118001557555 
0.8322269568843095 0.0039068946737652 
0.8324275315283062 0.0039019894441719 
0.8326281069067066 0.0038970844675911 
0.8328286830198338 0.0038921797446400 
0.8330292598680107 0.0038872752759382 
0.8332298374515604 0.0038823710621072 
0.8334304157708066 0.0038774671037707 
0.8336309948260729 0.0038725634015545 
0.8338315746176834 0.0038676599560864 
0.8340321551459630 0.0038627567679963 
0.8342327364112355 0.0038578538379164 
0.8344333184138264 0.0038529511664808 
0.8346339011540610 0.0038480487543256 
0.8348344846322645 0.0038431466020893 
0.8350350688487630 0.0038382447104124 
0.8352356538038824 0.0038333430799372 
0.8354362394979492 0.0038284417113085 
0.8356368259312902 0.0038235406051729 
0.8358374131042320 0.0038186397621792 
0.8360380010171020 0.0038137391829785 
0.8362385896702279 0.0038088388682235 
0.8364391790639373 0.0038039388185695 
0.8366397691985585 0.0037990390346735 
0.8368403600744200 0.0037941395171949 
0.8370409516918500 0.0037892402667950 
0.8372415440511780 0.0037843412841372 
0.8374421371527329 0.0037794425698871 
0.8376427309968445 0.0037745441247123 
0.8378433255838426 0.0037696459492826 
0.8380439209140571 0.0037647480442696 
0.8382445169878187 0.0037598504103473 
0.8384451138054579 0.0037549530481918 
0.8386457113673059 0.0037500559584810 
0.8388463096736939 0.0037451591418951 
0.8390469087249536 0.0037402625991163 
0.8392475085214166 0.0037353663308291 
0.8394481090634152 0.0037304703377197 
0.8396487103512819 0.0037255746204767 
0.8398493123853493 0.0037206791797907 
0.8400499151659507 0.0037157840163544 
0.8402505186934193 0.0037108891308625 
0.8404511229680884 0.0037059945240119 
0.8406517279902925 0.0037011001965015 
0.8408523337603653 0.0036962061490323 
0.8410529402786415 0.0036913123823074 
0.8412535475454559 0.0036864188970320 
0.8414541555611434 0.0036815256939133 
0.8416547643260397 0.0036766327736608 
0.8418553738404801 0.0036717401369858 
0.8420559841048008 0.0036668477846018 
0.8422565951193379 0.0036619557172245 
0.8424572068844279 0.0036570639355716 
0.8426578194004078 0.0036521724403627 
0.8428584326676147 0.0036472812323198 
0.8430590466863859 0.0036423903121668 
0.8432596614570593 0.0036374996806295 
0.8434602769799726 0.0036326093384363 
0.8436608932554641 0.0036277192863171 
0.8438615102838729 0.0036228295250044 
0.8440621280655374 0.0036179400552322 
0.8442627466007969 0.0036130508777372 
0.8444633658899909 0.0036081619932577 
0.8446639859334593 0.0036032734025344 
0.8448646067315418 0.0035983851063097 
0.8450652282845792 0.0035934971053286 
0.8452658505929119 0.0035886094003377 
0.8454664736568809 0.0035837219920860 
0.8456670974768276 0.0035788348813243 
0.8458677220530932 0.0035739480688057 
0.8460683473860198 0.0035690615552853 
0.8462689734759494 0.0035641753415204 
0.8464696003232246 0.0035592894282700 
0.8466702279281881 0.0035544038162955 
0.8468708562911827 0.0035495185063605 
0.8470714854125521 0.0035446334992302 
0.8472721152926395 0.0035397487956723 
0.8474727459317892 0.0035348643964564 
0.8476733773303451 0.0035299803023542 
0.8478740094886519 0.0035250965141395 
0.8480746424070542 0.0035202130325881 
0.8482752760858975 0.0035153298584779 
0.8484759105255268 0.0035104469925889 
0.8486765457262881 0.0035055644357032 
0.8488771816885272 0.0035006821886049 
0.8490778184125904 0.0034958002520802 
0.8492784558988247 0.0034909186269174 
0.8494790941475763 0.0034860373139068 
0.8496797331591928 0.0034811563138409 
0.8498803729340219 0.0034762756275141 
0.8500810134724109 0.0034713952557230 
0.8502816547747083 0.0034665151992662 
0.8504822968412622 0.0034616354589445 
0.8506829396724217 0.0034567560355605 
0.8508835832685354 0.0034518769299191 
0.8510842276299528 0.0034469981428272 
0.8512848727570234 0.0034421196750938 
0.8514855186500971 0.0034372415275300 
0.8516861653095242 0.0034323637009488 
0.8518868127356551 0.0034274861961653 
0.8520874609288407 0.0034226090139969 
0.8522881098894319 0.0034177321552628 
0.8524887596177804 0.0034128556207845 
0.8526894101142377 0.0034079794113853 
0.8528900613791558 0.0034031035278908 
0.8530907134128870 0.0033982279711284 
0.8532913662157843 0.0033933527419280 
0.8534920197881999 0.0033884778411210 
0.8536926741304877 0.0033836032695415 
0.8538933292430007 0.0033787290280250 
0.8540939851260931 0.0033738551174096 
0.8542946417801188 0.0033689815385352 
0.8544952992054323 0.0033641082922438 
0.8546959574023882 0.0033592353793795 
0.8548966163713421 0.0033543628007884 
0.8550972761126485 0.0033494905573187 
0.8552979366266635 0.0033446186498207 
0.8554985979137431 0.0033397470791468 
0.8556992599742436 0.0033348758461513 
0.8558999228085211 0.0033300049516906 
0.8561005864169329 0.0033251343966234 
0.8563012507998360 0.0033202641818101 
0.8565019159575880 0.0033153943081133 
0.8567025818905465 0.0033105247763979 
0.8569032485990697 0.0033056555875305 
0.8571039160835160 0.0033007867423799 
0.8573045843442439 0.0032959182418171 
0.8575052533816127 0.0032910500867149 
0.8577059231959814 0.0032861822779483 
0.8579065937877098 0.0032813148163944 
0.8581072651571579 0.0032764477029322 
0.8583079373046858 0.0032715809384430 
0.8585086102306538 0.0032667145238099 
0.8587092839354231 0.0032618484599183 
0.8589099584193547 0.0032569827476555 
0.8591106336828100 0.0032521173879108 
0.8593113097261510 0.0032472523815756 
0.8595119865497394 0.0032423877295436 
0.8597126641539377 0.0032375234327102 
0.8599133425391089 0.0032326594919731 
0.8601140217056156 0.0032277959082318 
0.8603147016538211 0.0032229326823882 
0.8605153823840892 0.0032180698153460 
0.8607160638967839 0.0032132073080110 
0.8609167461922691 0.0032083451612912 
0.8611174292709096 0.0032034833760964 
0.8613181131330701 0.0031986219533387 
0.8615187977791158 0.0031937608939320 
0.8617194832094123 0.0031889001987924 
0.8619201694243250 0.0031840398688382 
0.8621208564242204 0.0031791799049895 
0.8623215442094645 0.0031743203081685 
0.8625222327804245 0.0031694610792996 
0.8627229221374670 0.0031646022193091 
0.8629236122809594 0.0031597437291254 
0.8631243032112693 0.0031548856096789 
0.8633249949287648 0.0031500278619022 
0.8635256874338140 0.0031451704867298 
0.8637263807267856 0.0031403134850982 
0.8639270748080483 0.0031354568579463 
0.8641277696779717 0.0031306006062145 
0.8643284653369245 0.0031257447308458 
0.8645291617852774 0.0031208892327849 
0.8647298590233998 0.0031160341129786 
0.8649305570516628 0.0031111793723758 
0.8651312558704367 0.0031063250119275 
0.8653319554800927 0.0031014710325866 
0.8655326558810021 0.0030966174353082 
0.8657333570735367 0.0030917642210494 
0.8659340590580683 0.0030869113907692 
0.8661347618349695 0.0030820589454289 
0.8663354654046125 0.0030772068859917 
0.8665361697673707 0.0030723552134228 
0.8667368749236173 0.0030675039286895 
0.8669375808737256 0.0030626530327613 
0.8671382876180695 0.0030578025266094 
0.8673389951570236 0.0030529524112074 
0.8675397034909620 0.0030481026875307 
0.8677404126202595 0.0030432533565568 
0.8679411225452913 0.0030384044192654 
0.8681418332664332 0.0030335558766380 
0.8683425447840607 0.0030287077296583 
0.8685432570985498 0.0030238599793120 
0.8687439702102771 0.0030190126265868 
0.8689446841196190 0.0030141656724726 
0.8691453988269530 0.0030093191179611 
0.8693461143326560 0.0030044729640462 
0.8695468306371059 0.0029996272117239 
0.8697475477406806 0.0029947818619921 
0.8699482656437585 0.0029899369158507 
0.8701489843467182 0.0029850923743018 
0.8703497038499385 0.0029802482383496 
0.8705504241537987 0.0029754045090000 
0.8707511452586785 0.0029705611872612 
0.8709518671649575 0.0029657182741435 
0.8711525898730161 0.0029608757706591 
0.8713533133832350 0.0029560336778222 
0.8715540376959945 0.0029511919966491 
0.8717547628116764 0.0029463507281582 
0.8719554887306618 0.0029415098733699 
0.8721562154533322 0.0029366694333065 
0.8723569429800705 0.0029318294089926 
0.8725576713112584 0.0029269898014547 
0.8727584004472790 0.0029221506117212 
0.8729591303885152 0.0029173118408227 
0.8731598611353506 0.0029124734897919 
0.8733605926881688 0.0029076355596633 
0.8735613250473537 0.0029027980514737 
0.8737620582132899 0.0028979609662617 
0.8739627921863616 0.0028931243050682 
0.8741635269669543 0.0028882880689359 
0.8743642625554531 0.0028834522589095 
0.8745649989522436 0.0028786168760360 
0.8747657361577117 0.0028737819213642 
0.8749664741722439 0.0028689473959450 
0.8751672129962265 0.0028641133008315 
0.8753679526300464 0.0028592796370785 
0.8755686930740911 0.0028544464057431 
0.8757694343287481 0.0028496136078844 
0.8759701763944050 0.0028447812445633 
0.8761709192714503 0.0028399493168431 
0.8763716629602722 0.0028351178257889 
0.8765724074612598 0.0028302867724678 
0.8767731527748024 0.0028254561579491 
0.8769738989012890 0.0028206259833040 
0.8771746458411097 0.0028157962496057 
0.8773753935946549 0.0028109669579296 
0.8775761421623144 0.0028061381093529 
0.8777768915444795 0.0028013097049551 
0.8779776417415410 0.0027964817458176 
0.8781783927538906 0.0027916542330236 
0.8783791445819199 0.0027868271676588 
0.8785798972260209 0.0027820005508105 
0.8787806506865861 0.0027771743835683 
0.8789814049640081 0.0027723486670237 
0.8791821600586801 0.0027675234022702 
0.8793829159709954 0.0027626985904035 
0.8795836727013476 0.0027578742325211 
0.8797844302501309 0.0027530503297228 
0.8799851886177396 0.0027482268831100 
0.8801859478045682 0.0027434038937867 
0.8803867078110117 0.0027385813628584 
0.8805874686374657 0.0027337592914329 
0.8807882302843256 0.0027289376806200 
0.8809889927519874 0.0027241165315316 
0.8811897560408474 0.0027192958452813 
0.8813905201513023 0.0027144756229851 
0.8815912850837490 0.0027096558657608 
0.8817920508385849 0.0027048365747283 
0.8819928174162074 0.0027000177510096 
0.8821935848170144 0.0026951993957286 
0.8823943530414045 0.0026903815100112 
0.8825951220897758 0.0026855640949855 
0.8827958919625275 0.0026807471517814 
0.8829966626600587 0.0026759306815311 
0.8831974341827693 0.0026711146853684 
0.8833982065310589 0.0026662991644297 
0.8835989797053277 0.0026614841198529 
0.8837997537059764 0.0026566695527781 
0.8840005285334058 0.0026518554643475 
0.8842013041880173 0.0026470418557054 
0.8844020806702121 0.0026422287279978 
0.8846028579803922 0.0026374160823730 
0.8848036361189598 0.0026326039199811 
0.8850044150863177 0.0026277922419746 
0.8852051948828683 0.0026229810495075 
0.8854059755090149 0.0026181703437363 
0.8856067569651612 0.0026133601258192 
0.8858075392517111 0.0026085503969166 
0.8860083223690685 0.0026037411581907 
0.8862091063176379 0.0025989324108060 
0.8864098910978245 0.0025941241559289 
0.8866106767100330 0.0025893163947277 
0.8868114631546694 0.0025845091283728 
0.8870122504321392 0.0025797023580368 
0.8872130385428485 0.0025748960848940 
0.8874138274872041 0.0025700903101209 
0.8876146172656124 0.0025652850348961 
0.8878154078784809 0.0025604802603999 
0.8880161993262170 0.0025556759878150 
0.8882169916092285 0.0025508722183258 
0.8884177847279235 0.0025460689531190 
0.8886185786827105 0.0025412661933831 
0.8888193734739984 0.0025364639403086 
0.8890201691021964 0.0025316621950881 
0.8892209655677139 0.0025268609589164 
0.8894217628709606 0.0025220602329899 
0.8896225610123467 0.0025172600185074 
0.8898233599922828 0.0025124603166695 
0.8900241598111798 0.0025076611286788 
0.8902249604694484 0.0025028624557401 
0.8904257619675006 0.0024980642990600 
0.8906265643057478 0.0024932666598472 
0.8908273674846027 0.0024884695393125 
0.8910281715044771 0.0024836729386685 
0.8912289763657842 0.0024788768591301 
0.8914297820689372 0.0024740813019140 
0.8916305886143496 0.0024692862682389 
0.8918313960024351 0.0024644917593256 
0.8920322042336080 0.0024596977763969 
0.8922330133082824 0.0024549043206777 
0.8924338232268736 0.0024501113933947 
0.8926346339897967 0.0024453189957767 
0.8928354455974670 0.0024405271290545 
0.8930362580503004 0.0024357357944611 
0.8932370713487132 0.0024309449932313 
0.8934378854931220 0.0024261547266019 
0.8936387004839432 0.0024213649958116 
0.8938395163215945 0.0024165758021017 
0.8940403330064932 0.0024117871467146 
0.8942411505390573 0.0024069990308956 
0.8944419689197046 0.0024022114558914 
0.8946427881488540 0.0023974244229509 
0.8948436082269243 0.0023926379333251 
0.8950444291543350 0.0023878519882668 
0.8952452509315051 0.0023830665890311 
0.8954460735588547 0.0023782817368748 
0.8956468970368041 0.0023734974330569 
0.8958477213657741 0.0023687136788382 
0.8960485465461852 0.0023639304754819 
0.8962493725784587 0.0023591478242528 
0.8964501994630164 0.0023543657264180 
0.8966510272002800 0.0023495841832463 
0.8968518557906721 0.0023448031960088 
0.8970526852346150 0.0023400227659783 
0.8972535155325317 0.0023352428944300 
0.8974543466848456 0.0023304635826409 
0.8976551786919802 0.0023256848318898 
0.8978560115543595 0.0023209066434577 
0.8980568452724076 0.0023161290186279 
0.8982576798465495 0.0023113519586851 
0.8984585152772101 0.0023065754649163 
0.8986593515648147 0.0023017995386108 
0.8988601887097888 0.0022970241810593 
0.8990610267125586 0.0022922493935549 
0.8992618655735505 0.0022874751773927 
0.8994627052931911 0.0022827015338696 
0.8996635458719072 0.0022779284642848 
0.8998643873101265 0.0022731559699391 
0.9000652296082768 0.0022683840521356 
0.9002660727667858 0.0022636127121794 
0.9004669167860821 0.0022588419513774 
0.9006677616665946 0.0022540717710387 
0.9008686074087522 0.0022493021724743 
0.9010694540129843 0.0022445331569972 
0.9012703014797208 0.0022397647259225 
0.9014711498093916 0.0022349968805670 
0.9016719990024274 0.0022302296222500 
0.9018728490592590 0.0022254629522924 
0.9020736999803175 0.0022206968720171 
0.9022745517660344 0.0022159313827493 
0.9024754044168417 0.0022111664858159 
0.9026762579331711 0.0022064021825459 
0.9028771123154555 0.0022016384742704 
0.9030779675641277 0.0021968753623223 
0.9032788236796211 0.0021921128480366 
0.9034796806623691 0.0021873509327504 
0.9036805385128055 0.0021825896178026 
0.9038813972313647 0.0021778289045343 
0.9040822568184813 0.0021730687942883 
0.9042831172745902 0.0021683092884098 
0.9044839786001269 0.0021635503882456 
0.9046848407955266 0.0021587920951447 
0.9048857038612256 0.0021540344104582 
0.9050865677976603 0.0021492773355388 
0.9052874326052670 0.0021445208717418 
0.9054882982844832 0.0021397650204239 
0.9056891648357459 0.0021350097829441 
0.9058900322594933 0.0021302551606633 
0.9060909005561628 0.0021255011549446 
0.9062917697261933 0.0021207477671528 
0.9064926397700234 0.0021159949986547 
0.9066935106880921 0.0021112428508195 
0.9068943824808392 0.0021064913250179 
0.9070952551487043 0.0021017404226228 
0.9072961286921275 0.0020969901450091 
0.9074970031115493 0.0020922404935537 
0.9076978784074108 0.0020874914696356 
0.9078987545801528 0.0020827430746355 
0.9080996316302172 0.0020779953099362 
0.9083005095580456 0.0020732481769227 
0.9085013883640808 0.0020685016769818 
0.9087022680487647 0.0020637558115023 
0.9089031486125407 0.0020590105818749 
0.9091040300558521 0.0020542659894927 
0.9093049123791422 0.0020495220357502 
0.9095057955828554 0.0020447787220443 
0.9097066796674358 0.0020400360497739 
0.9099075646333281 0.0020352940203395 
0.9101084504809777 0.0020305526351440 
0.9103093372108295 0.0020258118955922 
0.9105102248233294 0.0020210718030908 
0.9107111133189238 0.0020163323590484 
0.9109120026980591 0.0020115935648759 
0.9111128929611817 0.0020068554219858 
0.9113137841087391 0.0020021179317928 
0.9115146761411788 0.0019973810957137 
0.9117155690589486 0.0019926449151671 
0.9119164628624967 0.0019879093915736 
0.9121173575522717 0.0019831745263558 
0.9123182531287225 0.0019784403209384 
0.9125191495922985 0.0019737067767480 
0.9127200469434492 0.0019689738952131 
0.9129209451826246 0.0019642416777643 
0.9131218443102750 0.0019595101258342 
0.9133227443268512 0.0019547792408573 
0.9135236452328042 0.0019500490242701 
0.9137245470285854 0.0019453194775112 
0.9139254497146464 0.0019405906020209 
0.9141263532914394 0.0019358623992420 
0.9143272577594171 0.0019311348706187 
0.9145281631190321 0.0019264080175975 
0.9147290693707375 0.0019216818416269 
0.9149299765149869 0.0019169563441572 
0.9151308845522343 0.0019122315266409 
0.9153317934829338 0.0019075073905323 
0.9155327033075400 0.0019027839372878 
0.9157336140265078 0.0018980611683658 
0.9159345256402927 0.0018933390852265 
0.9161354381493501 0.0018886176893322 
0.9163363515541361 0.0018838969821474 
0.9165372658551072 0.0018791769651381 
0.9167381810527200 0.0018744576397727 
0.9169390971474317 0.0018697390075214 
0.9171400141396996 0.0018650210698564 
0.9173409320299816 0.0018603038282519 
0.9175418508187358 0.0018555872841841 
0.9177427705064207 0.0018508714391311 
0.9179436910934953 0.0018461562945730 
0.9181446125804187 0.0018414418519920 
0.9183455349676504 0.0018367281128722 
0.9185464582556505 0.0018320150786996 
0.9187473824448793 0.0018273027509622 
0.9189483075357975 0.0018225911311502 
0.9191492335288659 0.0018178802207553 
0.9193501604245461 0.0018131700212718 
0.9195510882232997 0.0018084605341956 
0.9197520169255888 0.0018037517610245 
0.9199529465318761 0.0017990437032584 
0.9201538770426241 0.0017943363623994 
0.9203548084582961 0.0017896297399512 
0.9205557407793556 0.0017849238374197 
0.9207566740062665 0.0017802186563127 
0.9209576081394931 0.0017755141981400 
0.9211585431795001 0.0017708104644134 
0.9213594791267523 0.0017661074566466 
0.9215604159817150 0.0017614051763554 
0.9217613537448541 0.0017567036250574 
0.9219622924166356 0.0017520028042723 
0.9221632319975258 0.0017473027155219 
0.9223641724879915 0.0017426033603296 
0.9225651138885000 0.0017379047402212 
0.9227660561995187 0.0017332068567241 
0.9229669994215153 0.0017285097113679 
0.9231679435549582 0.0017238133056842 
0.9233688886003161 0.0017191176412064 
0.9235698345580580 0.0017144227194700 
0.9237707814286527 0.0017097285420125 
0.9239717292125704 0.0017050351103732 
0.9241726779102808 0.0017003424260936 
0.9243736275222546 0.0016956504907170 
0.9245745780489625 0.0016909593057886 
0.9247755294908753 0.0016862688728560 
0.9249764818484648 0.0016815791934682 
0.9251774351222031 0.0016768902691766 
0.9253783893125619 0.0016722021015344 
0.9255793444200140 0.0016675146920968 
0.9257803004450322 0.0016628280424208 
0.9259812573880903 0.0016581421540657 
0.9261822152496614 0.0016534570285925 
0.9263831740302197 0.0016487726675644 
0.9265841337302400 0.0016440890725463 
0.9267850943501965 0.0016394062451053 
0.9269860558905648 0.0016347241868103 
0.9271870183518200 0.0016300428992324 
0.9273879817344383 0.0016253623839443 
0.9275889460388959 0.0016206826425210 
0.9277899112656691 0.0016160036765394 
0.9279908774152351 0.0016113254875782 
0.9281918444880713 0.0016066480772183 
0.9283928124846552 0.0016019714470424 
0.9285937814054651 0.0015972955986353 
0.9287947512509792 0.0015926205335837 
0.9289957220216765 0.0015879462534761 
0.9291966937180360 0.0015832727599032 
0.9293976663405372 0.0015786000544577 
0.9295986398896602 0.0015739281387341 
0.9297996143658851 0.0015692570143288 
0.9300005897696927 0.0015645866828405 
0.9302015661015639 0.0015599171458696 
0.9304025433619800 0.0015552484050185 
0.9306035215514228 0.0015505804618915 
0.9308045006703745 0.0015459133180951 
0.9310054807193175 0.0015412469752376 
0.9312064616987348 0.0015365814349292 
0.9314074436091092 0.0015319166987822 
0.9316084264509247 0.0015272527684108 
0.9318094102246651 0.0015225896454312 
0.9320103949308148 0.0015179273314616 
0.9322113805698583 0.0015132658281220 
0.9324123671422809 0.0015086051370345 
0.9326133546485680 0.0015039452598233 
0.9328143430892052 0.0014992861981141 
0.9330153324646788 0.0014946279535351 
0.9332163227754754 0.0014899705277161 
0.9334173140220818 0.0014853139222890 
0.9336183062049854 0.0014806581388877 
0.9338192993246739 0.0014760031791480 
0.9340202933816351 0.0014713490447076 
0.9342212883763578 0.0014666957372063 
0.9344222843093303 0.0014620432582858 
0.9346232811810420 0.0014573916095897 
0.9348242789919822 0.0014527407927637 
0.9350252777426411 0.0014480908094553 
0.9352262774335089 0.0014434416613140 
0.9354272780650761 0.0014387933499915 
0.9356282796378338 0.0014341458771410 
0.9358292821522731 0.0014294992444181 
0.9360302856088865 0.0014248534534801 
0.9362312900081651 0.0014202085059864 
0.9364322953506021 0.0014155644035982 
0.9366333016366901 0.0014109211479788 
0.9368343088669225 0.0014062787407935 
0.9370353170417930 0.0014016371837093 
0.9372363261617952 0.0013969964783955 
0.9374373362274239 0.0013923566265231 
0.9376383472391735 0.0013877176297651 
0.9378393591975392 0.0013830794897967 
0.9380403721030166 0.0013784422082946 
0.9382413859561015 0.0013738057869379 
0.9384424007572902 0.0013691702274074 
0.9386434165070795 0.0013645355313860 
0.9388444332059659 0.0013599017005584 
0.9390454508544469 0.0013552687366115 
0.9392464694530206 0.0013506366412339 
0.9394474890021848 0.0013460054161162 
0.9396485095024381 0.0013413750629510 
0.9398495309542793 0.0013367455834331 
0.9400505533582076 0.0013321169792588 
0.9402515767147229 0.0013274892521267 
0.9404526010243249 0.0013228624037371 
0.9406536262875141 0.0013182364357926 
0.9408546525047913 0.0013136113499973 
0.9410556796766576 0.0013089871480577 
0.9412567078036145 0.0013043638316820 
0.9414577368861636 0.0012997414025804 
0.9416587669248077 0.0012951198624650 
0.9418597979200491 0.0012904992130500 
0.9420608298723909 0.0012858794560515 
0.9422618627823365 0.0012812605931874 
0.9424628966503896 0.0012766426261777 
0.9426639314770545 0.0012720255567444 
0.9428649672628356 0.0012674093866113 
0.9430660040082379 0.0012627941175044 
0.9432670417137666 0.0012581797511513 
0.9434680803799275 0.0012535662892818 
0.9436691200072265 0.0012489537336275 
0.9438701605961702 0.0012443420859222 
0.9440712021472653 0.0012397313479014 
0.9442722446610190 0.0012351215213027 
0.9444732881379388 0.0012305126078655 
0.9446743325785327 0.0012259046093312 
0.9448753779833092 0.0012212975274434 
0.9450764243527767 0.0012166913639474 
0.9452774716874447 0.0012120861205902 
0.9454785199878223 0.0012074817991214 
0.9456795692544194 0.0012028784012921 
0.9458806194877465 0.0011982759288553 
0.9460816706883139 0.0011936743835662 
0.9462827228566328 0.0011890737671819 
0.9464837759932145 0.0011844740814613 
0.9466848300985707 0.0011798753281653 
0.9468858851732138 0.0011752775090569 
0.9470869412176562 0.0011706806259008 
0.9472879982324106 0.0011660846804639 
0.9474890562179905 0.0011614896745150 
0.9476901151749096 0.0011568956098245 
0.9478911751036819 0.0011523024881653 
0.9480922360048216 0.0011477103113118 
0.9482932978788440 0.0011431190810406 
0.9484943607262639 0.0011385287991302 
0.9486954245475974 0.0011339394673608 
0.9488964893433598 0.0011293510875150 
0.9490975551140679 0.0011247636613771 
0.9492986218602384 0.0011201771907332 
0.9494996895823883 0.0011155916773716 
0.9497007582810352 0.0011110071230824 
0.9499018279566969 0.0011064235296577 
0.9501028986098918 0.0011018408988915 
0.9503039702411387 0.0010972592325798 
0.9505050428509563 0.0010926785325205 
0.9507061164398642 0.0010880988005135 
0.9509071910083825 0.0010835200383606 
0.9511082665570310 0.0010789422478656 
0.9513093430863305 0.0010743654308341 
0.9515104205968019 0.0010697895890738 
0.9517114990889666 0.0010652147243943 
0.9519125785633463 0.0010606408386071 
0.9521136590204634 0.0010560679335256 
0.9523147404608402 0.0010514960109654 
0.9525158228849996 0.0010469250727437 
0.9527169062934651 0.0010423551206798 
0.9529179906867600 0.0010377861565950 
0.9531190760654087 0.0010332181823125 
0.9533201624299357 0.0010286511996574 
0.9535212497808655 0.0010240852104568 
0.9537223381187239 0.0010195202165396 
0.9539234274440360 0.0010149562197368 
0.9541245177573281 0.0010103932218814 
0.9543256090591267 0.0010058312248081 
0.9545267013499582 0.0010012702303537 
0.9547277946303502 0.0009967102403569 
0.9549288889008299 0.0009921512566584 
0.9551299841619255 0.0009875932811008 
0.9553310804141656 0.0009830363155286 
0.9555321776580783 0.0009784803617883 
0.9557332758941931 0.0009739254217282 
0.9559343751230397 0.0009693714971988 
0.9561354753451478 0.0009648185900524 
0.9563365765610475 0.0009602667021431 
0.9565376787712698 0.0009557158353271 
0.9567387819763458 0.0009511659914625 
0.9569398861768067 0.0009466171724095 
0.9571409913731846 0.0009420693800299 
0.9573420975660119 0.0009375226161876 
0.9575432047558207 0.0009329768827486 
0.9577443129431444 0.0009284321815807 
0.9579454221285165 0.0009238885145535 
0.9581465323124707 0.0009193458835388 
0.9583476434955411 0.0009148042904100 
0.9585487556782626 0.0009102637370430 
0.9587498688611700 0.0009057242253149 
0.9589509830447988 0.0009011857571053 
0.9591520982296844 0.0008966483342956 
0.9593532144163637 0.0008921119587690 
0.9595543316053725 0.0008875766324108 
0.9597554497972481 0.0008830423571080 
0.9599565689925280 0.0008785091347499 
0.9601576891917498 0.0008739769672274 
0.9603588103954517 0.0008694458564335 
0.9605599326041722 0.0008649158042630 
0.9607610558184501 0.0008603868126130 
0.9609621800388249 0.0008558588833820 
0.9611633052658363 0.0008513320184708 
0.9613644315000242 0.0008468062197821 
0.9615655587419294 0.0008422814892204 
0.9617666869920926 0.0008377578286921 
0.9619678162510552 0.0008332352401059 
0.9621689465193590 0.0008287137253719 
0.9623700777975458 0.0008241932864026 
0.9625712100861583 0.0008196739251121 
0.9627723433857395 0.0008151556434167 
0.9629734776968323 0.0008106384432344 
0.9631746130199805 0.0008061223264853 
0.9633757493557282 0.0008016072950913 
0.9635768867046202 0.0007970933509763 
0.9637780250672009 0.0007925804960662 
0.9639791644440157 0.0007880687322887 
0.9641803048356101 0.0007835580615735 
0.9643814462425306 0.0007790484858523 
0.9645825886653232 0.0007745400070585 
0.9647837321045349 0.0007700326271277 
0.9649848765607130 0.0007655263479973 
0.9651860220344051 0.0007610211716066 
0.9653871685261594 0.0007565170998969 
0.9655883160365238 0.0007520141348114 
0.9657894645660478 0.0007475122782953 
0.9659906141152803 0.0007430115322955 
0.9661917646847709 0.0007385118987612 
0.9663929162750696 0.0007340133796432 
0.9665940688867272 0.0007295159768943 
0.9667952225202939 0.0007250196924695 
0.9669963771763215 0.0007205245283253 
0.9671975328553616 0.0007160304864204 
0.9673986895579658 0.0007115375687153 
0.9675998472846867 0.0007070457771726 
0.9678010060360774 0.0007025551137568 
0.9680021658126909 0.0006980655804340 
0.9682033266150807 0.0006935771791726 
0.9684044884438010 0.0006890899119429 
0.9686056512994063 0.0006846037807168 
0.9688068151824514 0.0006801187874686 
0.9690079800934913 0.0006756349341742 
0.9692091460330819 0.0006711522228114 
0.9694103130017793 0.0006666706553602 
0.9696114810001395 0.0006621902338023 
0.9698126500287196 0.0006577109601214 
0.9700138200880769 0.0006532328363031 
0.9702149911787690 0.0006487558643349 
0.9704161633013541 0.0006442800462062 
0.9706173364563903 0.0006398053839087 
0.9708185106444365 0.0006353318794354 
0.9710196858660523 0.0006308595347817 
0.9712208621217969 0.0006263883519446 
0.9714220394122306 0.0006219183329234 
0.9716232177379139 0.0006174494797190 
0.9718243970994076 0.0006129817943344 
0.9720255774972728 0.0006085152787743 
0.9722267589320716 0.0006040499350456 
0.9724279414043657 0.0005995857651572 
0.9726291249147176 0.0005951227711194 
0.9728303094636904 0.0005906609549449 
0.9730314950518472 0.0005862003186482 
0.9732326816797517 0.0005817408642456 
0.9734338693479681 0.0005772825937556 
0.9736350580570606 0.0005728255091983 
0.9738362478075946 0.0005683696125959 
0.9740374386001350 0.0005639149059726 
0.9742386304352477 0.0005594613913542 
0.9744398233134990 0.0005550090707688 
0.9746410172354550 0.0005505579462463 
0.9748422122016829 0.0005461080198182 
0.9750434082127500 0.0005416592935185 
0.9752446052692240 0.0005372117693826 
0.9754458033716732 0.0005327654494482 
0.9756470025206658 0.0005283203357547 
0.9758482027167712 0.0005238764303434 
0.9760494039605586 0.0005194337352577 
0.9762506062525977 0.0005149922525428 
0.9764518095934588 0.0005105519842458 
0.9766530139837124 0.0005061129324158 
0.9768542194239295 0.0005016750991038 
0.9770554259146815 0.0004972384863626 
0.9772566334565406 0.0004928030962471 
0.9774578420500785 0.0004883689308140 
0.9776590516958680 0.0004839359921220 
0.9778602623944823 0.0004795042822316 
0.9780614741464946 0.0004750738032054 
0.9782626869524790 0.0004706445571077 
0.9784639008130096 0.0004662165460049 
0.9786651157286611 0.0004617897719652 
0.9788663317000088 0.0004573642370587 
0.9790675487276279 0.0004529399433576 
0.9792687668120945 0.0004485168929358 
0.9794699859539848 0.0004440950878693 
0.9796712061538756 0.0004396745302359 
0.9798724274123440 0.0004352552221154 
0.9800736497299676 0.0004308371655893 
0.9802748731073242 0.0004264203627413 
0.9804760975449925 0.0004220048156570 
0.9806773230435510 0.0004175905264235 
0.9808785496035789 0.0004131774971304 
0.9810797772256560 0.0004087657298689 
0.9812810059103620 0.0004043552267321 
0.9814822356582776 0.0003999459898151 
0.9816834664699836 0.0003955380212148 
0.9818846983460611 0.0003911313230303 
0.9820859312870919 0.0003867258973622 
0.9822871652936580 0.0003823217463134 
0.9824884003663420 0.0003779188719885 
0.9826896365057266 0.0003735172764940 
0.9828908737123954 0.0003691169619384 
0.9830921119869318 0.0003647179304322 
0.9832933513299200 0.0003603201840876 
0.9834945917419448 0.0003559237250187 
0.9836958332235909 0.0003515285553419 
0.9838970757754438 0.0003471346771750 
0.9840983193980893 0.0003427420926381 
0.9842995640921135 0.0003383508038531 
0.9845008098581033 0.0003339608129436 
0.9847020566966453 0.0003295721220354 
0.9849033046083272 0.0003251847332561 
0.9851045535937369 0.0003207986487353 
0.9853058036534625 0.0003164138706043 
0.9855070547880931 0.0003120304009964 
0.9857083069982173 0.0003076482420470 
0.9859095602844248 0.0003032673958932 
0.9861108146473057 0.0002988878646741 
0.9863120700874501 0.0002945096505306 
0.9865133266054490 0.0002901327556057 
0.9867145842018934 0.0002857571820441 
0.9869158428773750 0.0002813829319927 
0.9871171026324859 0.0002770100075998 
0.9873183634678184 0.0002726384110163 
0.9875196253839655 0.0002682681443945 
0.9877208883815202 0.0002638992098887 
0.9879221524610765 0.0002595316096551 
0.9881234176232282 0.0002551653458521 
0.9883246838685700 0.0002508004206396 
0.9885259511976968 0.0002464368361798 
0.9887272196112039 0.0002420745946363 
0.9889284891096874 0.0002377136981751 
0.9891297596937431 0.0002333541489639 
0.9893310313639677 0.0002289959491724 
0.9895323041209583 0.0002246391009719 
0.9897335779653123 0.0002202836065361 
0.9899348528976275 0.0002159294680402 
0.9901361289185023 0.0002115766876615 
0.9903374060285355 0.0002072252675793 
0.9905386842283260 0.0002028752099744 
0.9907399635184734 0.0001985265170299 
0.9909412438995777 0.0001941791909308 
0.9911425253722393 0.0001898332338637 
0.9913438079370591 0.0001854886480175 
0.9915450915946379 0.0001811454355826 
0.9917463763455778 0.0001768035987517 
0.9919476621904808 0.0001724631397192 
0.9921489491299491 0.0001681240606812 
0.9923502371645859 0.0001637863638362 
0.9925515262949944 0.0001594500513842 
0.9927528165217783 0.0001551151255272 
0.9929541078455421 0.0001507815884693 
0.9931554002668898 0.0001464494424163 
0.9933566937864268 0.0001421186895758 
0.9935579884047584 0.0001377893321576 
0.9937592841224905 0.0001334613723733 
0.9939605809402295 0.0001291348124363 
0.9941618788585820 0.0001248096545619 
0.9943631778781549 0.0001204859009676 
0.9945644779995562 0.0001161635538723 
0.9947657792233934 0.0001118426154973 
0.9949670815502751 0.0001075230880655 
0.9951683849808103 0.0001032049738017 
0.9953696895156078 0.0000988882749329 
0.9955709951552778 0.0000945729936876 
0.9957723019004299 0.0000902591322966 
0.9959736097516747 0.0000859466929922 
0.9961749187096234 0.0000816356780090 
0.9963762287748872 0.0000773260895831 
0.9965775399480777 0.0000730179299528 
0.9967788522298072 0.0000687112013582 
0.9969801656206886 0.0000644059060413 
0.9971814801213348 0.0000601020462462 
0.9973827957323590 0.0000557996242184 
0.9975841124543754 0.0000514986422058 
0.9977854302879983 0.0000471991024580 
0.9979867492338425 0.0000429010072264 
0.9981880692925228 0.0000386043587647 
0.9983893904646552 0.0000343091593279 
0.9985907127508556 0.0000300154111733 
0.9987920361517406 0.0000257231165602 
0.9989933606679271 0.0000214322777494 
0.9991946863000321 0.0000171428970040 
0.9993960130486734 0.0000128549765886 
0.9995973409144696 0.0000085685187701 
0.9997986698980387 0.0000042835258171 
1.0000000000000000 0.0000000000000000 


==> tikz/naca_optimum_upper.txt <==
0.0055787777585665 0.1054819072441034 
0.0057199589403099 0.1063915817739754 
0.0058074219114899 0.1067638542844728 
0.0058860469876809 0.1070477102360934 
0.0059600972495301 0.1072857980238958 
0.0060312239584512 0.1074946371454027 
0.0061002739784018 0.1076826998050555 
0.0061677503834187 0.1078550188811429 
0.0062339809527754 0.1080148735724541 
0.0062991933618424 0.1081645416183650 
0.0063635533790239 0.1083056814271412 
0.0064271861455886 0.1084395449631363 
0.0064901888834765 0.1085671048781754 
0.0065526389078936 0.1086891346712440 
0.0066145989054692 0.1088062614923880 
0.0066761205387745 0.1089190022032032 
0.0067372469834515 0.1090277887589435 
0.0067980147605931 0.1091329865401610 
0.0068584550898206 0.1092349078892969 
0.0069185949079297 0.1093338223015294 
0.0069784576489030 0.1094299642282877 
0.0070380638502568 0.1095235391433488 
0.0070974316307632 0.1096147283221444 
0.0071565770714026 0.1097036926529601 
0.0072155145224798 0.1097905757094385 
0.0072742568536736 0.1098755062521870 
0.0073328156594709 0.1099586002840237 
0.0073912014293438 0.1100399627525091 
0.0074494236897957 0.1101196889710408 
0.0075074911237594 0.1101978658133658 
0.0075654116716092 0.1102745727241618 
0.0076231926171344 0.1103498825791605 
0.0076808406611240 0.1104238624213200 
0.0077383619846747 0.1104965740942018 
0.0077957623039262 0.1105680747895695 
0.0078530469176000 0.1106384175229966 
0.0079102207484664 0.1107076515487206 
0.0079672883796589 0.1107758227229707 
0.0080242540866027 0.1108429738233795 
0.0080811218651813 0.1109091448307981 
0.0081378954566750 0.1109743731787863 
0.0081945783699083 0.1110386939751965 
0.0082511739009811 0.1111021401995747 
0.0083076851508971 0.1111647428795278 
0.0083641150413568 0.1112265312487336 
0.0084204663289449 0.1112875328888760 
0.0084767416179058 0.1113477738574599 
0.0085329433716743 0.1114072788031862 
0.0085890739233111 0.1114660710703347 
0.0086451354849605 0.1115241727934093 
0.0087011301564469 0.1115816049831324 
0.0087570599331004 0.1116383876047365 
0.0088129267128937 0.1116945396493790 
0.0088687323029664 0.1117500791994055 
0.0089244784255956 0.1118050234880959 
0.0089801667236734 0.1118593889544538 
0.0090357987657358 0.1119131912935322 
0.0090913760505911 0.1119664455027322 
0.0091469000115831 0.1120191659244615 
0.0092023720205258 0.1120713662854975 
0.0092577933913383 0.1121230597333593 
0.0093131653834093 0.1121742588699627 
0.0093684892047136 0.1122249757828028 
0.0094237660147026 0.1122752220738813 
0.0094789969269911 0.1123250088865757 
0.0095341830118537 0.1123743469306260 
0.0095893252985506 0.1124232465053986 
0.0096444247774942 0.1124717175215686 
0.0096994824022716 0.1125197695213524 
0.0097544990915338 0.1125674116974045 
0.0098094757307612 0.1126146529104878 
0.0098644131739158 0.1126615017060105 
0.0099193122449917 0.1127079663295194 
0.0099741737394649 0.1127540547412273 
0.0100289984256576 0.1127997746296482 
0.0100837870460178 0.1128451334244062 
0.0101385403183227 0.1128901383082781 
0.0101932589368121 0.1129347962285249 
0.0102479435732541 0.1129791139075638 
0.0103025948779509 0.1130230978530256 
0.0103572134806870 0.1130667543672421 
0.0104117999916236 0.1131100895562002 
0.0104663550021444 0.1131531093380004 
0.0105208790856555 0.1131958194508535 
0.0105753727983393 0.1132382254606431 
0.0106298366798728 0.1132803327680859 
0.0106842712541028 0.1133221466155132 
0.0107386770296903 0.1133636720932980 
0.0107930545007184 0.1134049141459522 
0.0108474041472716 0.1134458775779111 
0.0109017264359839 0.1134865670590272 
0.0109560218205610 0.1135269871297901 
0.0110102907422762 0.1135671422062882 
0.0110645336304422 0.1136070365849295 
0.0111187509028602 0.1136466744469332 
0.0111729429662466 0.1136860598626083 
0.0112271102166416 0.1137251967954284 
0.0112812530397964 0.1137640891059179 
0.0113353718115445 0.1138027405553564 
0.0113894668981543 0.1138411548093149 
0.0114435386566665 0.1138793354410309 
0.0114975874352169 0.1139172859346322 
0.0115516135733437 0.1139550096882176 
0.0116056174022817 0.1139925100168016 
0.0116595992452447 0.1140297901551308 
0.0117135594176939 0.1140668532603795 
0.0117674982275959 0.1141037024147288 
0.0118214159756703 0.1141403406278373 
0.0118753129556249 0.1141767708392082 
0.0119291894543841 0.1142129959204572 
0.0119830457523048 0.1142490186774879 
0.0120368821233858 0.1142848418525778 
0.0120906988354672 0.1143204681263803 
0.0121444961504233 0.1143559001198458 
0.0121982743243461 0.1143911403960675 
0.0122520336077231 0.1144261914620534 
0.0123057742456070 0.1144610557704301 
0.0123594964777800 0.1144957357210797 
0.0124132005389105 0.1145302336627145 
0.0124668866587048 0.1145645518943918 
0.0125205550620527 0.1145986926669709 
0.0125742059691679 0.1146326581845163 
0.0126278395957227 0.1146664506056488 
0.0126814561529778 0.1147000720448460 
0.0127350558479085 0.1147335245736961 
0.0127886388833246 0.1147668102221065 
0.0128422054579870 0.1147999309794680 
0.0128957557667201 0.1148328887957784 
0.0129492900005203 0.1148656855827260 
0.0130028083466597 0.1148983232147351 
0.0130563109887878 0.1149308035299751 
0.0131097981070286 0.1149631283313346 
0.0131632698780743 0.1149952993873627 
0.0132167264752766 0.1150273184331773 
0.0132701680687340 0.1150591871713435 
0.0133235948253771 0.1150909072727223 
0.0133770069090503 0.1151224803772912 
0.0134304044805910 0.1151539080949372 
0.0134837876979066 0.1151851920062244 
0.0135371567160484 0.1152163336631363 
0.0135905116872834 0.1152473345897944 
0.0136438527611643 0.1152781962831532 
0.0136971800845959 0.1153089202136734 
0.0137504938019010 0.1153395078259743 
0.0138037940548832 0.1153699605394644 
0.0138570809828880 0.1154002797489538 
0.0139103547228621 0.1154304668252465 
0.0139636154094107 0.1154605231157152 
0.0140168631748534 0.1154904499448581 
0.0140700981492782 0.1155202486148390 
0.0141233204605929 0.1155499204060111 
0.0141765302345779 0.1155794665774251 
0.0142297275949332 0.1156088883673218 
0.0142829126633276 0.1156381869936113 
0.0143360855594447 0.1156673636543365 
0.0143892464010278 0.1156964195281242 
0.0144423953039241 0.1157253557746232 
0.0144955323821269 0.1157541735349288 
0.0145486577478163 0.1157828739319962 
0.0146017715114010 0.1158114580710415 
0.0146548737815549 0.1158399270399317 
0.0147079646652569 0.1158682819095636 
0.0147610442678270 0.1158965237342320 
0.0148141126929617 0.1159246535519882 
0.0148671700427698 0.1159526723849878 
0.0149202164178048 0.1159805812398298 
0.0149732519170995 0.1160083811078859 
0.0150262766381970 0.1160360729656210 
0.0150792906771816 0.1160636577749057 
0.0151322941287103 0.1160911364833190 
0.0151852870860411 0.1161185100244445 
0.0152382696410629 0.1161457793181583 
0.0152912418843224 0.1161729452709083 
0.0153442039050520 0.1162000087759879 
0.0153971557911964 0.1162269707138014 
0.0154500976294382 0.1162538319521229 
0.0155030295052231 0.1162805933463484 
0.0155559515027848 0.1163072557397420 
0.0156088637051686 0.1163338199636753 
0.0156617661942546 0.1163602868378606 
0.0157146590507815 0.1163866571705790 
0.0157675423543669 0.1164129317589022 
0.0158204161835309 0.1164391113889089 
0.0158732806157159 0.1164651968358959 
0.0159261357273075 0.1164911888645843 
0.0159789815936550 0.1165170882293201 
0.0160318182890904 0.1165428956742702 
0.0160846458869478 0.1165686119336140 
0.0161374644595821 0.1165942377317298 
0.0161902740783871 0.1166197737833772 
0.0162430748138133 0.1166452207938748 
0.0162958667353853 0.1166705794592741 
0.0163486499117187 0.1166958504665290 
0.0164014244105366 0.1167210344936613 
0.0164541902986860 0.1167461322099227 
0.0165069476421531 0.1167711442759529 
0.0165596965060794 0.1167960713439334 
0.0166124369547761 0.1168209140577392 
0.0166651690517395 0.1168456730530853 
0.0167178928596649 0.1168703489576716 
0.0167706084404605 0.1168949423913230 
0.0168233158552622 0.1169194539661275 
0.0168760151644454 0.1169438842865705 
0.0169287064276396 0.1169682339496667 
0.0169813897037410 0.1169925035450882 
0.0170340650509240 0.1170166936552909 
0.0170867325266549 0.1170408048556370 
0.0171393921877031 0.1170648377145159 
0.0171920440901531 0.1170887927934617 
0.0172446882894159 0.1171126706472684 
0.0172973248402407 0.1171364718241027 
0.0173499537967252 0.1171601968656142 
0.0174025752123269 0.1171838463070437 
0.0174551891398735 0.1172074206773285 
0.0175077956315735 0.1172309204992061 
0.0175603947390257 0.1172543462893153 
0.0176129865132300 0.1172776985582956 
0.0176655710045959 0.1173009778108841 
0.0177181482629535 0.1173241845460107 
0.0177707183375613 0.1173473192568912 
0.0178232812771167 0.1173703824311183 
0.0178758371297638 0.1173933745507516 
0.0179283859431025 0.1174162960924043 
0.0179809277641978 0.1174391475273295 
0.0180334626395867 0.1174619293215042 
0.0180859906152881 0.1174846419357114 
0.0181385117368095 0.1175072858256211 
0.0181910260491559 0.1175298614418691 
0.0182435335968365 0.1175523692301347 
0.0182960344238736 0.1175748096312170 
0.0183485285738091 0.1175971830811086 
0.0184010160897118 0.1176194900110695 
0.0184534970141851 0.1176417308476983 
0.0185059713893736 0.1176639060130026 
0.0185584392569702 0.1176860159244678 
0.0186109006582227 0.1177080609951246 
0.0186633556339403 0.1177300416336154 
0.0187158042245009 0.1177519582442595 
0.0187682464698561 0.1177738112271164 
0.0188206824095386 0.1177956009780487 
0.0188731120826678 0.1178173278887836 
0.0189255355279564 0.1178389923469728 
0.0189779527837152 0.1178605947362519 
0.0190303638878599 0.1178821354362982 
0.0190827688779166 0.1179036148228881 
0.0191351677910269 0.1179250332679524 
0.0191875606639540 0.1179463911396316 
0.0192399475330876 0.1179676888023295 
0.0192923284344497 0.1179889266167664 
0.0193447034036994 0.1180101049400308 
0.0193970724761376 0.1180312241256306 
0.0194494356867131 0.1180522845235429 
0.0195017930700268 0.1180732864802632 
0.0195541446603361 0.1180942303388542 
0.0196064904915609 0.1181151164389927 
0.0196588305972871 0.1181359451170162 
0.0197111650107715 0.1181567167059693 
0.0197634937649468 0.1181774315356479 
0.0198158168924253 0.1181980899326440 
0.0198681344255035 0.1182186922203887 
0.0199204463961667 0.1182392387191952 
0.0199727528360926 0.1182597297463005 
0.0200250537766560 0.1182801656159067 
0.0200773492489323 0.1183005466392215 
0.0201296392837018 0.1183208731244982 
0.0201819239114537 0.1183411453770743 
0.0202342031623899 0.1183613636994107 
0.0202864770664281 0.1183815283911289 
0.0203387456532067 0.1184016397490484 
0.0203910089520875 0.1184216980672234 
0.0204432669921599 0.1184417036369786 
0.0204955198022441 0.1184616567469446 
0.0205477674108941 0.1184815576830926 
0.0206000098464025 0.1185014067287686 
0.0206522471368028 0.1185212041647272 
0.0207044793098723 0.1185409502691642 
0.0207567063931365 0.1185606453177499 
0.0208089284138721 0.1185802895836604 
0.0208611453991090 0.1185998833376093 
0.0209133573756347 0.1186194268478789 
0.0209655643699966 0.1186389203803504 
0.0210177664085059 0.1186583641985340 
0.0210699635172391 0.1186777585635984 
0.0211221557220419 0.1186971037343999 
0.0211743430485321 0.1187163999675106 
0.0212265255221020 0.1187356475172472 
0.0212787031679215 0.1187548466356981 
0.0213308760109404 0.1187739975727509 
0.0213830440758912 0.1187931005761191 
0.0214352073872925 0.1188121558913686 
0.0214873659694504 0.1188311637619437 
0.0215395198464617 0.1188501244291924 
0.0215916690422167 0.1188690381323922 
0.0216438135804007 0.1188879051087742 
0.0216959534844975 0.1189067255935479 
0.0217480887777913 0.1189254998199253 
0.0218002194833691 0.1189442280191444 
0.0218523456241231 0.1189629104204925 
0.0219044672227525 0.1189815472513294 
0.0219565843017669 0.1190001387371097 
0.0220086968834876 0.1190186851014056 
0.0220608049900498 0.1190371865659281 
0.0221129086434049 0.1190556433505492 
0.0221650078653233 0.1190740556733230 
0.0222171026773954 0.1190924237505068 
0.0222691931010343 0.1191107477965816 
0.0223212791574777 0.1191290280242724 
0.0223733608677901 0.1191472646445687 
0.0224254382528642 0.1191654578667437 
0.0224775113334238 0.1191836078983741 
0.0225295801300247 0.1192017149453596 
0.0225816446630570 0.1192197792119410 
0.0226337049527474 0.1192378009007196 
0.0226857610191603 0.1192557802126754 
0.0227378128822003 0.1192737173471849 
0.0227898605616133 0.1192916125020393 
0.0228419040769887 0.1193094658734620 
0.0228939434477610 0.1193272776561260 
0.0229459786932117 0.1193450480431709 
0.0229980098324707 0.1193627772262196 
0.0230500368845181 0.1193804653953955 
0.0231020598681858 0.1193981127393382 
0.0231540788021593 0.1194157194452203 
0.0232060937049788 0.1194332856987627 
0.0232581045950416 0.1194508116842510 
0.0233101114906027 0.1194682975845503 
0.0233621144097769 0.1194857435811209 
0.0234141133705400 0.1195031498540336 
0.0234661083907313 0.1195205165819837 
0.0235180994880528 0.1195378439423068 
0.0235700866800735 0.1195551321109923 
0.0236220699842284 0.1195723812626980 
0.0236740494178217 0.1195895915707646 
0.0237260249980267 0.1196067632072288 
0.0237779967418882 0.1196238963428375 
0.0238299646663234 0.1196409911470612 
0.0238819287881235 0.1196580477881073 
0.0239338891239546 0.1196750664329334 
0.0239858456903594 0.1196920472472599 
0.0240377985037586 0.1197089903955831 
0.0240897475804513 0.1197258960411878 
0.0241416929366175 0.1197427643461598 
0.0241936345883180 0.1197595954713979 
0.0242455725514968 0.1197763895766265 
0.0242975068419815 0.1197931468204072 
0.0243494374754848 0.1198098673601508 
0.0244013644676057 0.1198265513521288 
0.0244532878338304 0.1198431989514852 
0.0245052075895339 0.1198598103122476 
0.0245571237499806 0.1198763855873386 
0.0246090363303256 0.1198929249285867 
0.0246609453456160 0.1199094284867375 
0.0247128508107918 0.1199258964114641 
0.0247647527406867 0.1199423288513781 
0.0248166511500295 0.1199587259540401 
0.0248685460534455 0.1199750878659696 
0.0249204374654565 0.1199914147326561 
0.0249723254004827 0.1200077066985684 
0.0250242098728433 0.1200239639071652 
0.0250760908967577 0.1200401865009045 
0.0251279684863460 0.1200563746212537 
0.0251798426556309 0.1200725284086992 
0.0252317134185375 0.1200886480027555 
0.0252835807888949 0.1201047335419753 
0.0253354447804374 0.1201207851639579 
0.0253873054068047 0.1201368030053591 
0.0254391626815433 0.1201527872018999 
0.0254910166181069 0.1201687378883755 
0.0255428672298582 0.1201846551986641 
0.0255947145300688 0.1202005392657357 
0.0256465585319203 0.1202163902216605 
0.0256983992485057 0.1202322081976176 
0.0257502366928297 0.1202479933239035 
0.0258020708778095 0.1202637457299399 
0.0258539018162760 0.1202794655442826 
0.0259057295209741 0.1202951528946291 
0.0259575540045645 0.1203108079078267 
0.0260093752796227 0.1203264307098805 
0.0260611933586415 0.1203420214259613 
0.0261130082540314 0.1203575801804129 
0.0261648199781208 0.1203731070967603 
0.0262166285431565 0.1203886022977169 
0.0262684339613062 0.1204040659051919 
0.0263202362446570 0.1204194980402978 
0.0263720354052175 0.1204348988233578 
0.0264238314549180 0.1204502683739128 
0.0264756244056120 0.1204656068107283 
0.0265274142690757 0.1204809142518020 
0.0265792010570094 0.1204961908143703 
0.0266309847810381 0.1205114366149151 
0.0266827654527122 0.1205266517691710 
0.0267345430835080 0.1205418363921317 
0.0267863176848286 0.1205569905980566 
0.0268380892680045 0.1205721145004776 
0.0268898578442938 0.1205872082122053 
0.0269416234248836 0.1206022718453355 
0.0269933860208902 0.1206173055112556 
0.0270451456433595 0.1206323093206508 
0.0270969023032683 0.1206472833835103 
0.0271486560115242 0.1206622278091335 
0.0272004067789665 0.1206771427061357 
0.0272521546163670 0.1206920281824547 
0.0273038995344302 0.1207068843453560 
0.0273556415437944 0.1207217113014392 
0.0274073806550317 0.1207365091566435 
0.0274591168786485 0.1207512780162536 
0.0275108502250870 0.1207660179849051 
0.0275625807047252 0.1207807291665904 
0.0276143083278767 0.1207954116646640 
0.0276660331047924 0.1208100655818479 
0.0277177550456607 0.1208246910202374 
0.0277694741606077 0.1208392880813060 
0.0278211904596980 0.1208538568659110 
0.0278729039529353 0.1208683974742986 
0.0279246146502627 0.1208829100061089 
0.0279763225615632 0.1208973945603816 
0.0280280276966604 0.1209118512355602 
0.0280797300653189 0.1209262801294980 
0.0281314296772450 0.1209406813394620 
0.0281831265420867 0.1209550549621389 
0.0282348206694346 0.1209694010936389 
0.0282865120688222 0.1209837198295013 
0.0283382007497265 0.1209980112646988 
0.0283898867215685 0.1210122754936423 
0.0284415699937134 0.1210265126101858 
0.0284932505754711 0.1210407227076304 
0.0285449284760975 0.1210549058787296 
0.0285966037047930 0.1210690622156931 
0.0286482762707053 0.1210831918101917 
0.0286999461829280 0.1210972947533618 
0.0287516134505024 0.1211113711358091 
0.0288032780824165 0.1211254210476136 
0.0288549400876067 0.1211394445783337 
0.0289065994749579 0.1211534418170101 
0.0289582562533031 0.1211674128521704 
0.0290099104314251 0.1211813577718330 
0.0290615620180558 0.1211952766635112 
0.0291132110218775 0.1212091696142175 
0.0291648574515223 0.1212230367104671 
0.0292165013155737 0.1212368780382825 
0.0292681426225663 0.1212506936831969 
0.0293197813809855 0.1212644837302584 
0.0293714175992694 0.1212782482640336 
0.0294230512858082 0.1212919873686118 
0.0294746824489448 0.1213057011276084 
0.0295263110969750 0.1213193896241687 
0.0295779372381483 0.1213330529409717 
0.0296295608806678 0.1213466911602337 
0.0296811820326907 0.1213603043637121 
0.0297328007023291 0.1213738926327087 
0.0297844168976494 0.1213874560480731 
0.0298360306266738 0.1214009946902070 
0.0298876418973797 0.1214145086390667 
0.0299392507177008 0.1214279979741673 
0.0299908570955262 0.1214414627745856 
0.0300424610387025 0.1214549031189639 
0.0300940625550329 0.1214683190855129 
0.0301456616522778 0.1214817107520154 
0.0301972583381553 0.1214950781958294 
0.0302488526203413 0.1215084214938912 
0.0303004445064700 0.1215217407227191 
0.0303520340041342 0.1215350359584158 
0.0304036211208852 0.1215483072766724 
0.0304552058642341 0.1215615547527709 
0.0305067882416509 0.1215747784615876 
0.0305583682605657 0.1215879784775960 
0.0306099459283686 0.1216011548748700 
0.0306615212524102 0.1216143077270868 
0.0307130942400015 0.1216274371075297 
0.0307646648984148 0.1216405430890913 
0.0308162332348837 0.1216536257442765 
0.0308677992566028 0.1216666851452050 
0.0309193629707293 0.1216797213636144 
0.0309709243843819 0.1216927344708631 
0.0310224835046422 0.1217057245379330 
0.0310740403385541 0.1217186916354322 
0.0311255948931247 0.1217316358335980 
0.0311771471753244 0.1217445572022992 
0.0312286971920868 0.1217574558110393 
0.0312802449503095 0.1217703317289590 
0.0313317904568540 0.1217831850248385 
0.0313833337185462 0.1217960157671007 
0.0314348747421764 0.1218088240238134 
0.0314864135345003 0.1218216098626919 
0.0315379501022376 0.1218343733511019 
0.0315894844520742 0.1218471145560616 
0.0316410165906613 0.1218598335442445 
0.0316925465246159 0.1218725303819814 
0.0317440742605212 0.1218852051352638 
0.0317955998049264 0.1218978578697453 
0.0318471231643475 0.1219104886507447 
0.0318986443452672 0.1219230975432480 
0.0319501633541353 0.1219356846119112 
0.0320016801973687 0.1219482499210621 
0.0320531948813521 0.1219607935347030 
0.0321047074124376 0.1219733155165131 
0.0321562177969453 0.1219858159298503 
0.0322077260411640 0.1219982948377539 
0.0322592321513497 0.1220107523029468 
0.0323107361337284 0.1220231883878374 
0.0323622379944940 0.1220356031545224 
0.0324137377398098 0.1220479966647882 
0.0324652353758086 0.1220603689801137 
0.0325167309085922 0.1220727201616723 
0.0325682243442325 0.1220850502703338 
0.0326197156887709 0.1220973593666667 
0.0326712049482194 0.1221096475109402 
0.0327226921285600 0.1221219147631264 
0.0327741772357457 0.1221341611829023 
0.0328256602756993 0.1221463868296516 
0.0328771412543155 0.1221585917624671 
0.0329286201774598 0.1221707760401525 
0.0329800970509688 0.1221829397212242 
0.0330315718806510 0.1221950828639136 
0.0330830446722863 0.1222072055261689 
0.0331345154316266 0.1222193077656569 
0.0331859841643960 0.1222313896397652 
0.0332374508762912 0.1222434512056039 
0.0332889155729806 0.1222554925200073 
0.0333403782601061 0.1222675136395361 
0.0333918389432818 0.1222795146204792 
0.0334432976280952 0.1222914955188553 
0.0334947543201070 0.1223034563904150 
0.0335462090248513 0.1223153972906421 
0.0335976617478355 0.1223273182747562 
0.0336491124945411 0.1223392193977137 
0.0337005612704232 0.1223511007142098 
0.0337520080809116 0.1223629622786806 
0.0338034529314095 0.1223748041453042 
0.0338548958272954 0.1223866263680029 
0.0339063367739217 0.1223984290004445 
0.0339577757766163 0.1224102120960445 
0.0340092128406814 0.1224219757079671 
0.0340606479713944 0.1224337198891275 
0.0341120811740082 0.1224454446921931 
0.0341635124537514 0.1224571501695852 
0.0342149418158276 0.1224688363734808 
0.0342663692654163 0.1224805033558140 
0.0343177948076735 0.1224921511682776 
0.0343692184477303 0.1225037798623248 
0.0344206401906948 0.1225153894891706 
0.0344720600416512 0.1225269800997935 
0.0345234780056602 0.1225385517449368 
0.0345748940877594 0.1225501044751104 
0.0346263082929629 0.1225616383405921 
0.0346777206262620 0.1225731533914292 
0.0347291310926250 0.1225846496774398 
0.0347805396969978 0.1225961272482147 
0.0348319464443033 0.1226075861531181 
0.0348833513394422 0.1226190264412900 
0.0349347543872930 0.1226304481616468 
0.0349861555927117 0.1226418513628832 
0.0350375549605327 0.1226532360934734 
0.0350889524955684 0.1226646024016725 
0.0351403482026093 0.1226759503355181 
0.0351917420864243 0.1226872799428315 
0.0352431341517612 0.1226985912712190 
0.0352945244033464 0.1227098843680733 
0.0353459128458845 0.1227211592805750 
0.0353972994840600 0.1227324160556937 
0.0354486843225358 0.1227436547401896 
0.0355000673659540 0.1227548753806144 
0.0355514486189367 0.1227660780233130 
0.0356028280860847 0.1227772627144245 
0.0356542057719788 0.1227884294998838 
0.0357055816811793 0.1227995784254225 
0.0357569558182267 0.1228107095365704 
0.0358083281876411 0.1228218228786565 
0.0358596987939229 0.1228329184968108 
0.0359110676415527 0.1228439964359647 
0.0359624347349915 0.1228550567408529 
0.0360138000786806 0.1228660994560144 
0.0360651636770417 0.1228771246257936 
0.0361165255344778 0.1228881322943415 
0.0361678856553721 0.1228991225056170 
0.0362192440440893 0.1229100953033880 
0.0362706007049746 0.1229210507312326 
0.0363219556423546 0.1229319888325402 
0.0363733088605374 0.1229429096505125 
0.0364246603638122 0.1229538132281652 
0.0364760101564497 0.1229646996083284 
0.0365273582427026 0.1229755688336481 
0.0365787046268047 0.1229864209465873 
0.0366300493129722 0.1229972559894271 
0.0366813923054029 0.1230080740042676 
0.0367327336082768 0.1230188750330293 
0.0367840732257561 0.1230296591174540 
0.0368354111619852 0.1230404262991056 
0.0368867474210909 0.1230511766193718 
0.0369380820071823 0.1230619101194646 
0.0369894149243516 0.1230726268404215 
0.0370407461766731 0.1230833268231066 
0.0370920757682041 0.1230940101082116 
0.0371434037029847 0.1231046767362567 
0.0371947299850387 0.1231153267475919 
0.0372460546183717 0.1231259601823977 
0.0372973776069735 0.1231365770806863 
0.0373486989548171 0.1231471774823023 
0.0374000186658582 0.1231577614269241 
0.0374513367440369 0.1231683289540645 
0.0375026531932761 0.1231788801030720 
0.0375539680174830 0.1231894149131315 
0.0376052812205481 0.1231999334232652 
0.0376565928063459 0.1232104356723339 
0.0377079027787353 0.1232209216990376 
0.0377592111415584 0.1232313915419166 
0.0378105178986423 0.1232418452393522 
0.0378618230537977 0.1232522828295680 
0.0379131266108200 0.1232627043506305 
0.0379644285734890 0.1232731098404502 
0.0380157289455688 0.1232834993367822 
0.0380670277308082 0.1232938728772276 
0.0381183249329407 0.1233042304992336 
0.0381696205556845 0.1233145722400954 
0.0382209146027430 0.1233248981369560 
0.0382722070778041 0.1233352082268081 
0.0383234979845408 0.1233455025464939 
0.0383747873266115 0.1233557811327070 
0.0384260751076597 0.1233660440219924 
0.0384773613313137 0.1233762912507478 
0.0385286460011881 0.1233865228552243 
0.0385799291208820 0.1233967388715272 
0.0386312106939809 0.1234069393356169 
0.0386824907240552 0.1234171242833097 
0.0387337692146612 0.1234272937502786 
0.0387850461693412 0.1234374477720540 
0.0388363215916232 0.1234475863840246 
0.0388875954850212 0.1234577096214382 
0.0389388678530349 0.1234678175194025 
0.0389901386991507 0.1234779101128858 
0.0390414080268404 0.1234879874367178 
0.0390926758395629 0.1234980495255905 
0.0391439421407626 0.1235080964140587 
0.0391952069338709 0.1235181281365410 
0.0392464702223054 0.1235281447273205 
0.0392977320094703 0.1235381462205455 
0.0393489922987564 0.1235481326502300 
0.0394002510935411 0.1235581040502551 
0.0394515083971888 0.1235680604543692 
0.0395027642130507 0.1235780018961886 
0.0395540185444647 0.1235879284091987 
0.0396052713947558 0.1235978400267546 
0.0396565227672361 0.1236077367820813 
0.0397077726652049 0.1236176187082753 
0.0397590210919483 0.1236274858383045 
0.0398102680507403 0.1236373382050093 
0.0398615135448418 0.1236471758411031 
0.0399127575775011 0.1236569987791732 
0.0399640001519541 0.1236668070516813 
0.0400152412714242 0.1236766006909644 
0.0400664809391224 0.1236863797292352 
0.0401177191582475 0.1236961441985828 
0.0401689559319858 0.1237058941309735 
0.0402201912635114 0.1237156295582516 
0.0402714251559866 0.1237253505121397 
0.0403226576125615 0.1237350570242395 
0.0403738886363739 0.1237447491260324 
0.0404251182305501 0.1237544268488805 
0.0404763463982041 0.1237640902240266 
0.0405275731424385 0.1237737392825954 
0.0405787984663439 0.1237833740555938 
0.0406300223729994 0.1237929945739116 
0.0406812448654720 0.1238026008683222 
0.0407324659468180 0.1238121929694832 
0.0407836856200813 0.1238217709079368 
0.0408349038882950 0.1238313347141108 
0.0408861207544804 0.1238408844183189 
0.0409373362216477 0.1238504200507612 
0.0409885502927959 0.1238599416415253 
0.0410397629709127 0.1238694492205863 
0.0410909742589745 0.1238789428178077 
0.0411421841599469 0.1238884224629421 
0.0411933926767841 0.1238978881856315 
0.0412445998124299 0.1239073400154079 
0.0412958055698168 0.1239167779816941 
0.0413470099518666 0.1239262021138040 
0.0413982129614898 0.1239356124409435 
0.0414494146015870 0.1239450089922106 
0.0415006148750473 0.1239543917965965 
0.0415518137847498 0.1239637608829855 
0.0416030113335628 0.1239731162801561 
0.0416542075243438 0.1239824580167816 
0.0417054023599404 0.1239917861214299 
0.0417565958431892 0.1240011006225649 
0.0418077879769168 0.1240104015485465 
0.0418589787639393 0.1240196889276315 
0.0419101682070628 0.1240289627879737 
0.0419613563090827 0.1240382231576247 
0.0420125430727851 0.1240474700645344 
0.0420637285009451 0.1240567035365516 
0.0421149125963282 0.1240659236014243 
0.0421660953616898 0.1240751302868004 
0.0422172767997754 0.1240843236202278 
0.0422684569133206 0.1240935036291557 
0.0423196357050512 0.1241026703409344 
0.0423708131776830 0.1241118237828158 
0.0424219893339223 0.1241209639819546 
0.0424731641764654 0.1241300909654080 
0.0425243377079996 0.1241392047601365 
0.0425755099312015 0.1241483053930044 
0.0426266808487393 0.1241573928907803 
0.0426778504632710 0.1241664672801377 
0.0427290187774453 0.1241755285876550 
0.0427801857939016 0.1241845768398164 
0.0428313515152696 0.1241936120630125 
0.0428825159441701 0.1242026342835403 
0.0429336790832147 0.1242116435276037 
0.0429848409350051 0.1242206398213146 
0.0430360015021344 0.1242296231906926 
0.0430871607871866 0.1242385936616658 
0.0431383187927360 0.1242475512600713 
0.0431894755213488 0.1242564960116555 
0.0432406309755813 0.1242654279420747 
0.0432917851579814 0.1242743470768952 
0.0433429380710877 0.1242832534415943 
0.0433940897174303 0.1242921470615603 
0.0434452400995304 0.1243010279620930 
0.0434963892199003 0.1243098961684042 
0.0435475370810435 0.1243187517056183 
0.0435986836854549 0.1243275945987724 
0.0436498290356208 0.1243364248728168 
0.0437009731340188 0.1243452425526158 
0.0437521159831179 0.1243540476629474 
0.0438032575853787 0.1243628402285046 
0.0438543979432535 0.1243716202738948 
0.0439055370591854 0.1243803878236413 
0.0439566749356100 0.1243891429021829 
0.0440078115749538 0.1243978855338744 
0.0440589469796356 0.1244066157429876 
0.0441100811520654 0.1244153335537109 
0.0441612140946454 0.1244240389901503 
0.0442123458097692 0.1244327320763294 
0.0442634762998224 0.1244414128361901 
0.0443146055671826 0.1244500812935928 
0.0443657336142190 0.1244587374723169 
0.0444168604432932 0.1244673813960610 
0.0444679860567582 0.1244760130884436 
0.0445191104569597 0.1244846325730031 
0.0445702336462347 0.1244932398731984 
0.0446213556269132 0.1245018350124095 
0.0446724764013164 0.1245104180139373 
0.0447235959717585 0.1245189889010044 
0.0447747143405455 0.1245275476967556 
0.0448258315099753 0.1245360944242577 
0.0448769474823391 0.1245446291065004 
0.0449280622599194 0.1245531517663963 
0.0449791758449913 0.1245616624267818 
0.0450302882398231 0.1245701611104166 
0.0450813994466746 0.1245786478399848 
0.0451325094677979 0.1245871226380951 
0.0451836183054386 0.1245955855272808 
0.0452347259618343 0.1246040365300006 
0.0452858324392149 0.1246124756686386 
0.0453369377398035 0.1246209029655049 
0.0453880418658151 0.1246293184428359 
0.0454391448194582 0.1246377221227943 
0.0454902466029332 0.1246461140274701 
0.0455413472184339 0.1246544941788803 
0.0455924466681468 0.1246628625989696 
0.0456435449542505 0.1246712193096105 
0.0456946420789174 0.1246795643326040 
0.0457457380443123 0.1246878976896795 
0.0457968328525928 0.1246962194024954 
0.0458479265059096 0.1247045294926393 
0.0458990190064065 0.1247128279816285 
0.0459501103562200 0.1247211148909100 
0.0460012005574799 0.1247293902418612 
0.0460522896123091 0.1247376540557899 
0.0461033775228232 0.1247459063539348 
0.0461544642911316 0.1247541471574658 
0.0462055499193360 0.1247623764874842 
0.0462566344095321 0.1247705943650232 
0.0463077177638083 0.1247788008110481 
0.0463587999842465 0.1247869958464564 
0.0464098810729221 0.1247951794920786 
0.0464609610319031 0.1248033517686780 
0.0465120398632517 0.1248115126969513 
0.0465631175690228 0.1248196622975288 
0.0466141941512650 0.1248278005909749 
0.0466652696120206 0.1248359275977879 
0.0467163439533247 0.1248440433384009 
0.0467674171772063 0.1248521478331815 
0.0468184892856883 0.1248602411024328 
0.0468695602807866 0.1248683231663929 
0.0469206301645105 0.1248763940452359 
0.0469716989388638 0.1248844537590716 
0.0470227666058428 0.1248925023279461 
0.0470738331674385 0.1249005397718422 
0.0471248986256351 0.1249085661106795 
0.0471759629824102 0.1249165813643144 
0.0472270262397361 0.1249245855525410 
0.0472780883995779 0.1249325786950909 
0.0473291494638950 0.1249405608116337 
0.0473802094346406 0.1249485319217771 
0.0474312683137617 0.1249564920450675 
0.0474823261031992 0.1249644412009897 
0.0475333828048879 0.1249723794089677 
0.0475844384207568 0.1249803066883650 
0.0476354929527282 0.1249882230584842 
0.0476865464027190 0.1249961285385681 
0.0477375987726401 0.1250040231477993 
0.0477886500643960 0.1250119069053010 
0.0478397002798858 0.1250197798301369 
0.0478907494210025 0.1250276419413114 
0.0479417974896328 0.1250354932577702 
0.0479928444876584 0.1250433337984004 
0.0480438904169546 0.1250511635820306 
0.0480949352793909 0.1250589826274314 
0.0481459790768312 0.1250667909533153 
0.0481970218111336 0.1250745885783375 
0.0482480634841504 0.1250823755210957 
0.0482991040977285 0.1250901518001305 
0.0483501436537088 0.1250979174339255 
0.0484011821539265 0.1251056724409078 
0.0484522196002115 0.1251134168394482 
0.0485032559943878 0.1251211506478611 
0.0485542913382740 0.1251288738844052 
0.0486053256336832 0.1251365865672836 
0.0486563588824228 0.1251442887146438 
0.0487073910862947 0.1251519803445782 
0.0487584222470955 0.1251596614751242 
0.0488094523666163 0.1251673321242646 
0.0488604814466422 0.1251749923099276 
0.0489115094889541 0.1251826420499871 
0.0489625364953260 0.1251902813622633 
0.0490135624675280 0.1251979102645222 
0.0490645874073238 0.1252055287744765 
0.0491156113164722 0.1252131369097855 
0.0491666341967268 0.1252207346880553 
0.0492176560498359 0.1252283221268393 
0.0492686768775419 0.1252358992436381 
0.0493196966815829 0.1252434660558999 
0.0493707154636914 0.1252510225810207 
0.0494217332255945 0.1252585688363445 
0.0494727499690144 0.1252661048391634 
0.0495237656956682 0.1252736306067181 
0.0495747804072678 0.1252811461561979 
0.0496257941055198 0.1252886515047410 
0.0496768067921259 0.1252961466694345 
0.0497278184687828 0.1253036316673151 
0.0497788291371820 0.1253111065153687 
0.0498298387990103 0.1253185712305312 
0.0498808474559490 0.1253260258296881 
0.0499318551096748 0.1253334703296753 
0.0499828617618595 0.1253409047472790 
0.0500338674141696 0.1253483290992359 
0.0500848720682670 0.1253557434022333 
0.0501358757258087 0.1253631476729098 
0.0501868783884465 0.1253705419278548 
0.0502378800578276 0.1253779261836093 
0.0502888807355947 0.1253853004566658 
0.0503398804233852 0.1253926647634684 
0.0503908791228316 0.1254000191204135 
0.0504418768355621 0.1254073635438493 
0.0504928735631998 0.1254146980500765 
0.0505438693073634 0.1254220226553483 
0.0505948640696664 0.1254293373758708 
0.0506458578517182 0.1254366422278028 
0.0506968506551227 0.1254439372272564 
0.0507478424814801 0.1254512223902970 
0.0507988333323853 0.1254584977329433 
0.0508498232094290 0.1254657632711680 
0.0509008121141968 0.1254730190208974 
0.0509518000482703 0.1254802649980122 
0.0510027870132259 0.1254875012183469 
0.0510537730106361 0.1254947276976910 
0.0511047580420683 0.1255019444517881 
0.0511557421090859 0.1255091514963368 
0.0512067252132474 0.1255163488469910 
0.0512577073561074 0.1255235365193593 
0.0513086885392151 0.1255307145290059 
0.0513596687641160 0.1255378828914504 
0.0514106480323511 0.1255450416221684 
0.0514616263454568 0.1255521907365910 
0.0515126037049652 0.1255593302501057 
0.0515635801124043 0.1255664601780560 
0.0516145555692973 0.1255735805357419 
0.0516655300771631 0.1255806913384201 
0.0517165036375168 0.1255877926013040 
0.0517674762518685 0.1255948843395637 
0.0518184479217246 0.1256019665683268 
0.0518694186485871 0.1256090393026779 
0.0519203884339535 0.1256161025576592 
0.0519713572793172 0.1256231563482704 
0.0520223251861679 0.1256302006894691 
0.0520732921559899 0.1256372355961707 
0.0521242581902646 0.1256442610832490 
0.0521752232904686 0.1256512771655356 
0.0522261874580745 0.1256582838578211 
0.0522771506945506 0.1256652811748544 
0.0523281130013612 0.1256722691313431 
0.0523790743799668 0.1256792477419540 
0.0524300348318232 0.1256862170213128 
0.0524809943583826 0.1256931769840046 
0.0525319529610930 0.1257001276445737 
0.0525829106413988 0.1257070690175242 
0.0526338674007393 0.1257140011173198 
0.0526848232405510 0.1257209239583842 
0.0527357781622655 0.1257278375551011 
0.0527867321673113 0.1257347419218143 
0.0528376852571121 0.1257416370728281 
0.0528886374330882 0.1257485230224072 
0.0529395886966557 0.1257553997847772 
0.0529905390492270 0.1257622673741243 
0.0530414884922105 0.1257691258045956 
0.0530924370270108 0.1257759750902994 
0.0531433846550284 0.1257828152453055 
0.0531943313776603 0.1257896462836449 
0.0532452771962992 0.1257964682193101 
0.0532962221123346 0.1258032810662554 
0.0533471661271517 0.1258100848383972 
0.0533981092421322 0.1258168795496135 
0.0534490514586538 0.1258236652137447 
0.0534999927780906 0.1258304418445934 
0.0535509332018127 0.1258372094559249 
0.0536018727311869 0.1258439680614667 
0.0536528113675760 0.1258507176749094 
0.0537037491123390 0.1258574583099061 
0.0537546859668316 0.1258641899800733 
0.0538056219324055 0.1258709126989905 
0.0538565570104086 0.1258776264802004 
0.0539074912021857 0.1258843313372092 
0.0539584245090776 0.1258910272834868 
0.0540093569324214 0.1258977143324667 
0.0540602884735506 0.1259043924975461 
0.0541112191337955 0.1259110617920867 
0.0541621489144825 0.1259177222294137 
0.0542130778169342 0.1259243738228170 
0.0542640058424702 0.1259310165855507 
0.0543149329924064 0.1259376505308334 
0.0543658592680548 0.1259442756718486 
0.0544167846707244 0.1259508920217444 
0.0544677092017203 0.1259574995936338 
0.0545186328623442 0.1259640984005951 
0.0545695556538947 0.1259706884556714 
0.0546204775776664 0.1259772697718715 
0.0546713986349509 0.1259838423621694 
0.0547223188270359 0.1259904062395049 
0.0547732381552062 0.1259969614167834 
0.0548241566207429 0.1260035079068761 
0.0548750742249235 0.1260100457226201 
0.0549259909690228 0.1260165748768188 
0.0549769068543114 0.1260230953822418 
0.0550278218820573 0.1260296072516247 
0.0550787360535245 0.1260361104976700 
0.0551296493699741 0.1260426051330466 
0.0551805618326637 0.1260490911703902 
0.0552314734428478 0.1260555686223030 
0.0552823842017771 0.1260620375013548 
0.0553332941106996 0.1260684978200819 
0.0553842031708599 0.1260749495909881 
0.0554351113834991 0.1260813928265443 
0.0554860187498550 0.1260878275391892 
0.0555369252711626 0.1260942537413287 
0.0555878309486534 0.1261006714453367 
0.0556387357835556 0.1261070806635547 
0.0556896397770944 0.1261134814082921 
0.0557405429304918 0.1261198736918265 
0.0557914452449665 0.1261262575264034 
0.0558423467217339 0.1261326329242370 
0.0558932473620066 0.1261389998975094 
0.0559441471669941 0.1261453584583716 
0.0559950461379023 0.1261517086189429 
0.0560459442759342 0.1261580503913116 
0.0560968415822899 0.1261643837875346 
0.0561477380581662 0.1261707088196381 
0.0561986337047569 0.1261770254996168 
0.0562495285232525 0.1261833338394353 
0.0563004225148409 0.1261896338510270 
0.0563513156807064 0.1261959255462947 
0.0564022080220309 0.1262022089371110 
0.0564530995399926 0.1262084840353180 
0.0565039902357669 0.1262147508527274 
0.0565548801105267 0.1262210094011210 
0.0566057691654409 0.1262272596922502 
0.0566566574016766 0.1262335017378369 
0.0567075448203970 0.1262397355495728 
0.0567584314227626 0.1262459611391200 
0.0568093172099311 0.1262521785181110 
0.0568602021830573 0.1262583876981489 
0.0569110863432927 0.1262645886908072 
0.0569619696917861 0.1262707815076301 
0.0570128522296837 0.1262769661601328 
0.0570637339581281 0.1262831426598012 
0.0571146148782598 0.1262893110180923 
0.0571654949912156 0.1262954712464342 
0.0572163742981301 0.1263016233562262 
0.0572672528001348 0.1263077673588390 
0.0573181304983582 0.1263139032656146 
0.0573690073939264 0.1263200310878666 
0.0574198834879618 0.1263261508368802 
0.0574707587815851 0.1263322625239122 
0.0575216332759134 0.1263383661601916 
0.0575725069720614 0.1263444617569188 
0.0576233798711405 0.1263505493252665 
0.0576742519742601 0.1263566288763797 
0.0577251232825260 0.1263627004213752 
0.0577759937970419 0.1263687639713425 
0.0578268635189085 0.1263748195373431 
0.0578777324492237 0.1263808671304115 
0.0579286005890826 0.1263869067615544 
0.0586915285687118 0.1264765531995673 
0.0594542825457623 0.1265644468994997 
0.0602168660054553 0.1266506228922871 
0.0609792823091063 0.1267351149662462 
0.0617415347002460 0.1268179557283921 
0.0625036263103534 0.1268991766619188 
0.0632655601642387 0.1269788081801314 
0.0640273391850967 0.1270568796770949 
0.0647889661992560 0.1271334195752396 
0.0655504439406484 0.1272084553701455 
0.0663117750550142 0.1272820136727050 
0.0670729621038670 0.1273541202488515 
0.0678340075682303 0.1274248000570210 
0.0685949138521645 0.1274940772835057 
0.0693556832860983 0.1275619753758394 
0.0701163181299750 0.1276285170743504 
0.0708768205762303 0.1276937244420009 
0.0716371927526086 0.1277576188926262 
0.0723974367248307 0.1278202212176775 
0.0731575544991220 0.1278815516115640 
0.0739175480246086 0.1279416296956823 
0.0746774191955922 0.1280004745412161 
0.0754371698537082 0.1280581046907821 
0.0761968017899775 0.1281145381789923 
0.0769563167467547 0.1281697925519983 
0.0777157164195831 0.1282238848860788 
0.0784750024589574 0.1282768318053273 
0.0792341764720039 0.1283286494984915 
0.0799932400240800 0.1283793537350147 
0.0807521946402988 0.1284289598803244 
0.0815110418069827 0.1284774829104113 
0.0822697829730511 0.1285249374257374 
0.0830284195513427 0.1285713376645128 
0.0837869529198811 0.1286166975153729 
0.0845453844230825 0.1286610305294913 
0.0853037153729084 0.1287043499321574 
0.0860619470499718 0.1287466686338481 
0.0868200807045915 0.1287879992408197 
0.0875781175578035 0.1288283540652454 
0.0883360588023288 0.1288677451349224 
0.0890939056035001 0.1289061842025706 
0.0898516591001502 0.1289436827547424 
0.0906093204054641 0.1289802520203659 
0.0913668906077950 0.1290159029789375 
0.0921243707714479 0.1290506463683816 
0.0928817619374321 0.1290844926925956 
0.0936390651241830 0.1291174522286928 
0.0943962813282553 0.1291495350339604 
0.0951534115249898 0.1291807509525441 
0.0959104566691531 0.1292111096218732 
0.0966674176955546 0.1292406204788397 
0.0974242955196375 0.1292692927657396 
0.0981810910380491 0.1292971355359907 
0.0989378051291894 0.1293241576596357 
0.0996944386537387 0.1293503678286401 
0.1004509924551668 0.1293757745619945 
0.1012074673602218 0.1294003862106308 
0.1019638641794030 0.1294242109621589 
0.1027201837074158 0.1294472568454335 
0.1034764267236101 0.1294695317349574 
0.1042325939924040 0.1294910433551285 
0.1049886862636920 0.1295117992843378 
0.1057447042732380 0.1295318069589240 
0.1065006487430580 0.1295510736769913 
0.1072565203817847 0.1295696066020960 
0.1080123198850244 0.1295874127668070 
0.1087680479356981 0.1296044990761461 
0.1095237052043740 0.1296208723109128 
0.1102792923495873 0.1296365391308978 
0.1110348100181490 0.1296515060779902 
0.1117902588454460 0.1296657795791828 
0.1125456394557309 0.1296793659494793 
0.1133009524624016 0.1296922713947070 
0.1140561984682724 0.1297045020142395 
0.1148113780658372 0.1297160638036321 
0.1155664918375233 0.1297269626571738 
0.1163215403559372 0.1297372043703587 
0.1170765241841041 0.1297467946422806 
0.1178314438756974 0.1297557390779528 
0.1185862999752644 0.1297640431905566 
0.1193410930184418 0.1297717124036206 
0.1200958235321672 0.1297787520531343 
0.1208504920348830 0.1297851673895972 
0.1216050990367336 0.1297909635800067 
0.1223596450397585 0.1297961457097870 
0.1231141305380782 0.1298007187846600 
0.1238685560180743 0.1298046877324620 
0.1246229219585671 0.1298080574049069 
0.1253772288309836 0.1298108325792985 
0.1261314770995247 0.1298130179601928 
0.1268856672213254 0.1298146181810130 
0.1276397996466114 0.1298156378056187 
0.1283938748188503 0.1298160813298301 
0.1291478931748995 0.1298159531829098 
0.1299018551451493 0.1298152577290029 
0.1306557611536626 0.1298139992685372 
0.1314096116183104 0.1298121820395846 
0.1321634069509032 0.1298098102191853 
0.1329171475573198 0.1298068879246355 
0.1336708338376315 0.1298034192147410 
0.1344244661862235 0.1297994080910359 
0.1351780449919137 0.1297948584989693 
0.1359315706380667 0.1297897743290604 
0.1366850435027065 0.1297841594180229 
0.1374384639586246 0.1297780175498596 
0.1381918323734870 0.1297713524569287 
0.1389451491099370 0.1297641678209819 
0.1396984145256963 0.1297564672741763 
0.1404516289736621 0.1297482544000595 
0.1412047928020040 0.1297395327345300 
0.1419579063542561 0.1297303057667735 
0.1427109699694082 0.1297205769401741 
0.1434639839819941 0.1297103496532044 
0.1442169487221783 0.1296996272602922 
0.1449698645158394 0.1296884130726657 
0.1457227316846526 0.1296767103591787 
0.1464755505461700 0.1296645223471137 
0.1472283214138975 0.1296518522229678 
0.1479810445973728 0.1296387031332168 
0.1487337204022376 0.1296250781850635 
0.1494863491303120 0.1296109804471653 
0.1502389310796639 0.1295964129503469 
0.1509914665446789 0.1295813786882938 
0.1517439558161272 0.1295658806182312 
0.1524963991812300 0.1295499216615858 
0.1532487969237237 0.1295335047046322 
0.1540011493239221 0.1295166325991247 
0.1547534566587784 0.1294993081629138 
0.1555057192019453 0.1294815341805494 
0.1562579372238326 0.1294633134038687 
0.1570101109916654 0.1294446485525723 
0.1577622407695395 0.1294255423147860 
0.1585143268184762 0.1294059973476105 
0.1592663693964760 0.1293860162776584 
0.1600183687585698 0.1293656017015791 
0.1607703251568713 0.1293447561865730 
0.1615222388406258 0.1293234822708924 
0.1622741100562600 0.1293017824643335 
0.1630259390474288 0.1292796592487157 
0.1637777260550627 0.1292571150783519 
0.1645294713174130 0.1292341523805076 
0.1652811750700967 0.1292107735558506 
0.1660328375461403 0.1291869809788905 
0.1667844589760226 0.1291627769984095 
0.1675360395877163 0.1291381639378834 
0.1682875796067294 0.1291131440958941 
0.1690390792561449 0.1290877197465325 
0.1697905387566601 0.1290618931397945 
0.1705419583266252 0.1290356665019672 
0.1712933381820816 0.1290090420360075 
0.1720446785367971 0.1289820219219135 
0.1727959796023039 0.1289546083170875 
0.1735472415879323 0.1289268033566915 
0.1742984647008465 0.1288986091539961 
0.1750496491460783 0.1288700278007214 
0.1758007951265598 0.1288410613673718 
0.1765519028431562 0.1288117119035638 
0.1773029724946983 0.1287819814383467 
0.1780540042780128 0.1287518719805176 
0.1788049983879538 0.1287213855189296 
0.1795559550174322 0.1286905240227945 
0.1803068743574455 0.1286592894419785 
0.1810577565971070 0.1286276837072934 
0.1818086019236729 0.1285957087307811 
0.1825594105225715 0.1285633664059926 
0.1833101825774291 0.1285306586082624 
0.1840609182700983 0.1284975871949767 
0.1848116177806819 0.1284641540058370 
0.1855622812875608 0.1284303608631182 
0.1863129089674177 0.1283962095719222 
0.1870635009952628 0.1283617019204267 
0.1878140575444568 0.1283268396801286 
0.1885645787867363 0.1282916246060838 
0.1893150648922354 0.1282560584371419 
0.1900655160295098 0.1282201428961763 
0.1908159323655590 0.1281838796903110 
0.1915663140658479 0.1281472705111419 
0.1923166612943286 0.1281103170349550 
0.1930669742134625 0.1280730209229405 
0.1938172529842398 0.1280353838214021 
0.1945674977662009 0.1279974073619638 
0.1953177087174558 0.1279590931617719 
0.1960678859947046 0.1279204428236939 
0.1968180297532566 0.1278814579365133 
0.1975681401470488 0.1278421400751220 
0.1983182173286653 0.1278024908007074 
0.1990682614493552 0.1277625116609386 
0.1998182726590512 0.1277222041901468 
0.2005682511063862 0.1276815699095045 
0.2013181969387119 0.1276406103272003 
0.2020681103021155 0.1275993269386115 
0.2028179913414357 0.1275577212264726 
0.2035678402002810 0.1275157946610425 
0.2043176570210435 0.1274735487002669 
0.2050674419449169 0.1274309847899397 
0.2058171951119114 0.1273881043638600 
0.2065669166608689 0.1273449088439879 
0.2073166067294784 0.1273013996405962 
0.2080662654542902 0.1272575781524212 
0.2088158929707323 0.1272134457668090 
0.2095654894131224 0.1271690038598612 
0.2103150549146837 0.1271242537965767 
0.2110645896075585 0.1270791969309918 
0.2118140936228210 0.1270338346063185 
0.2125635670904918 0.1269881681550789 
0.2133130101395511 0.1269421988992392 
0.2140624228979503 0.1268959281503403 
0.2148118054926265 0.1268493572096266 
0.2155611580495141 0.1268024873681727 
0.2163104806935573 0.1267553199070081 
0.2170597735487225 0.1267078560972400 
0.2178090367380102 0.1266600972001735 
0.2185582703834662 0.1266120444674305 
0.2193074746061942 0.1265636991410667 
0.2200566495263665 0.1265150624536859 
0.2208057952632351 0.1264661356285539 
0.2215549119351433 0.1264169198797088 
0.2223039996595365 0.1263674164120714 
0.2230530585529720 0.1263176264215525 
0.2238020887311304 0.1262675510951589 
0.2245510903088260 0.1262171916110982 
0.2253000634000165 0.1261665491388812 
0.2260490081178133 0.1261156248394233 
0.2267979245744912 0.1260644198651440 
0.2275468128814984 0.1260129353600651 
0.2282956731494655 0.1259611724599072 
0.2290445054882161 0.1259091322921847 
0.2297933100067744 0.1258568159762994 
0.2305420868133760 0.1258042246236331 
0.2312908360154758 0.1257513593376376 
0.2320395577197573 0.1256982212139249 
0.2327882520321408 0.1256448113403548 
0.2335369190577934 0.1255911307971218 
0.2342855589011353 0.1255371806568406 
0.2350341716658506 0.1254829619846300 
0.2357827574548930 0.1254284758381961 
0.2365313163704960 0.1253737232679138 
0.2372798485141796 0.1253187053169073 
0.2380283539867589 0.1252634230211293 
0.2387768328883512 0.1252078774094395 
0.2395252853183841 0.1251520695036809 
0.2402737113756025 0.1250960003187562 
0.2410221111580771 0.1250396708627022 
0.2417704847632099 0.1249830821367638 
0.2425188322877437 0.1249262351354660 
0.2432671538277664 0.1248691308466861 
0.2440154494787208 0.1248117702517240 
0.2447637193354095 0.1247541543253712 
0.2455119634920027 0.1246962840359800 
0.2462601820420440 0.1246381603455308 
0.2470083750784582 0.1245797842096983 
0.2477565426935568 0.1245211565779178 
0.2485046849790449 0.1244622783934493 
0.2492528020260271 0.1244031505934416 
0.2500008939250139 0.1243437741089952 
0.2507489607659286 0.1242841498652239 
0.2514970026381119 0.1242242787813169 
0.2522450196303292 0.1241641617705979 
0.2529930118307756 0.1241037997405855 
0.2537409793270822 0.1240431935930515 
0.2544889222063214 0.1239823442240786 
0.2552368405550133 0.1239212525241178 
0.2559847344591303 0.1238599193780442 
0.2567326040041034 0.1237983456652131 
0.2574804492748268 0.1237365322595142 
0.2582282703556644 0.1236744800294259 
0.2589760673304539 0.1236121898380683 
0.2597238402825127 0.1235496625432562 
0.2604715892946429 0.1234868989975506 
0.2612193144491357 0.1234239000483098 
0.2619670158277778 0.1233606665377402 
0.2627146935118551 0.1232971993029458 
0.2634623475821580 0.1232334991759775 
0.2642099781189861 0.1231695669838814 
0.2649575852021532 0.1231054035487470 
0.2657051689109913 0.1230410096877541 
0.2664527293243560 0.1229763862132194 
0.2672002665206310 0.1229115339326427 
0.2679477805777316 0.1228464536487520 
0.2686952715731107 0.1227811461595487 
0.2694427395837613 0.1227156122583515 
0.2701901846862226 0.1226498527338399 
0.2709376069565832 0.1225838683700979 
0.2716850064704855 0.1225176599466557 
0.2724323833031304 0.1224512282385326 
0.2731797375292799 0.1223845740162775 
0.2739270692232630 0.1223176980460105 
0.2746743784589791 0.1222506010894632 
0.2754216653099009 0.1221832839040181 
0.2761689298490795 0.1221157472427487 
0.2769161721491479 0.1220479918544577 
0.2776633922823246 0.1219800184837161 
0.2784105903204173 0.1219118278709003 
0.2791577663348273 0.1218434207522303 
0.2799049203965519 0.1217747978598061 
0.2806520525761896 0.1217059599216447 
0.2813991629439421 0.1216369076617157 
0.2821462515696186 0.1215676417999772 
0.2828933185226395 0.1214981630524110 
0.2836403638720395 0.1214284721310571 
0.2843873876864705 0.1213585697440482 
0.2851343900342062 0.1212884565956436 
0.2858813709831437 0.1212181333862627 
0.2866283306008087 0.1211476008125177 
0.2873752689543573 0.1210768595672471 
0.2881221861105794 0.1210059103395471 
0.2888690821359025 0.1209347538148039 
0.2896159570963942 0.1208633906747253 
0.2903628110577655 0.1207918215973717 
0.2911096440853741 0.1207200472571866 
0.2918564562442264 0.1206480683250275 
0.2926032475989816 0.1205758854681957 
0.2933500182139543 0.1205034993504656 
0.2940967681531171 0.1204309106321147 
0.2948434974801037 0.1203581199699521 
0.2955902062582116 0.1202851280173473 
0.2963368945504050 0.1202119354242583 
0.2970835624193175 0.1201385428372599 
0.2978302099272550 0.1200649508995710 
0.2985768371361976 0.1199911602510822 
0.2993234441078040 0.1199171715283826 
0.3000700309034119 0.1198429853647864 
0.3008165975840428 0.1197686023903597 
0.3015631442104023 0.1196940232319460 
0.3023096708428848 0.1196192485131925 
0.3030561775415749 0.1195442788545752 
0.3038026643662495 0.1194691148734242 
0.3045491313763813 0.1193937571839486 
0.3052955786311408 0.1193182063972612 
0.3060420061893977 0.1192424631214026 
0.3067884141097257 0.1191665279613655 
0.3075348024504017 0.1190904015191185 
0.3082811712694109 0.1190140843936292 
0.3090275206244474 0.1189375771808881 
0.3097738505729174 0.1188608804739309 
0.3105201611719405 0.1187839948628618 
0.3112664524783528 0.1187069209348757 
0.3120127245487087 0.1186296592742805 
0.3127589774392832 0.1185522104625188 
0.3135052112060733 0.1184745750781903 
0.3142514259048018 0.1183967536970726 
0.3149976215909178 0.1183187468921429 
0.3157437983195990 0.1182405552335987 
0.3164899561457547 0.1181621792888790 
0.3172360951240268 0.1180836196226845 
0.3179822153087923 0.1180048767969981 
0.3187283167541655 0.1179259513711050 
0.3194743995139990 0.1178468439016125 
0.3202204636418865 0.1177675549424701 
0.3209665091911650 0.1176880850449882 
0.3217125362149156 0.1176084347578583 
0.3224585447659662 0.1175286046271711 
0.3232045348968930 0.1174485951964363 
0.3239505066600225 0.1173684070066005 
0.3246964601074332 0.1172880405960659 
0.3254423952909579 0.1172074965007087 
0.3261883122621843 0.1171267752538970 
0.3269342110724580 0.1170458773865088 
0.3276800917728837 0.1169648034269495 
0.3284259544143268 0.1168835539011693 
0.3291717990474150 0.1168021293326810 
0.3299176257225411 0.1167205302425766 
0.3306634344898628 0.1166387571495444 
0.3314092253993063 0.1165568105698862 
0.3321549985005657 0.1164746910175330 
0.3329007538431072 0.1163923990040622 
0.3336464914761689 0.1163099350387136 
0.3343922114487625 0.1162272996284054 
0.3351379138096758 0.1161444932777502 
0.3358835986074734 0.1160615164890705 
0.3366292658904982 0.1159783697624150 
0.3373749157068744 0.1158950535955731 
0.3381205481045061 0.1158115684840907 
0.3388661631310819 0.1157279149212854 
0.3396117608340742 0.1156440933982611 
0.3403573412607420 0.1155601044039230 
0.3411029044581313 0.1154759484249924 
0.3418484504730773 0.1153916259460208 
0.3425939793522054 0.1153071374494048 
0.3433394911419325 0.1152224834153997 
0.3440849858884688 0.1151376643221342 
0.3448304636378191 0.1150526806456239 
0.3455759244357838 0.1149675328597851 
0.3463213683279600 0.1148822214364488 
0.3470667953597442 0.1147967468453739 
0.3478122055763321 0.1147111095542606 
0.3485575990227204 0.1146253100287639 
0.3493029757437085 0.1145393487325064 
0.3500483357838992 0.1144532261270914 
0.3507936791877001 0.1143669426721160 
0.3515390059993254 0.1142804988251835 
0.3522843162627961 0.1141938950419161 
0.3530296100219424 0.1141071317759675 
0.3537748873204037 0.1140202094790351 
0.3545201482016310 0.1139331286008724 
0.3552653927088869 0.1138458895893012 
0.3560106208852480 0.1137584928902230 
0.3567558327736050 0.1136709389476320 
0.3575010284166646 0.1135832282036256 
0.3582462078569499 0.1134953610984170 
0.3589913711368027 0.1134073380703465 
0.3597365182983829 0.1133191595558926 
0.3604816493836717 0.1132308259896839 
0.3612267644344704 0.1131423378045098 
0.3619718634924041 0.1130536954313318 
0.3627169465989200 0.1129648992992947 
0.3634620137952905 0.1128759498357372 
0.3642070651226139 0.1127868474662029 
0.3649521006218142 0.1126975926144509 
0.3656971203336437 0.1126081857024663 
0.3664421242986836 0.1125186271504710 
0.3671871125573443 0.1124289173769339 
0.3679320851498671 0.1123390567985810 
0.3686770421163250 0.1122490458304060 
0.3694219834966237 0.1121588848856800 
0.3701669093305029 0.1120685743759621 
0.3709118196575362 0.1119781147111086 
0.3716567145171337 0.1118875062992831 
0.3724015939485414 0.1117967495469667 
0.3731464579908429 0.1117058448589669 
0.3738913066829607 0.1116147926384276 
0.3746361400636561 0.1115235932868384 
0.3753809581715309 0.1114322472040443 
0.3761257610450284 0.1113407547882543 
0.3768705487224331 0.1112491164360515 
0.3776153212418736 0.1111573325424016 
0.3783600786413215 0.1110654035006619 
0.3791048209585935 0.1109733297025907 
0.3798495482313520 0.1108811115383561 
0.3805942604971054 0.1107887493965442 
0.3813389577932099 0.1106962436641686 
0.3820836401568695 0.1106035947266787 
0.3828283076251374 0.1105108029679681 
0.3835729602349166 0.1104178687703834 
0.3843175980229607 0.1103247925147323 
0.3850622210258745 0.1102315745802921 
0.3858068292801154 0.1101382153448182 
0.3865514228219938 0.1100447151845517 
0.3872960016876736 0.1099510744742279 
0.3880405659131738 0.1098572935870845 
0.3887851155343685 0.1097633728948691 
0.3895296505869877 0.1096693127678474 
0.3902741711066191 0.1095751135748110 
0.3910186771287075 0.1094807756830852 
0.3917631686885560 0.1093862994585364 
0.3925076458213275 0.1092916852655800 
0.3932521085620444 0.1091969334671881 
0.3939965569455894 0.1091020444248966 
0.3947409910067073 0.1090070184988128 
0.3954854107800047 0.1089118560476227 
0.3962298162999504 0.1088165574285985 
0.3969742076008776 0.1087211229976057 
0.3977185847169833 0.1086255531091100 
0.3984629476823291 0.1085298481161850 
0.3992072965308426 0.1084340083705186 
0.3999516312963175 0.1083380342224206 
0.4006959520124141 0.1082419260208290 
0.4014402587126608 0.1081456841133175 
0.4021845514304537 0.1080493088461016 
0.4029288301990586 0.1079528005640461 
0.4036730950516098 0.1078561596106712 
0.4044173460211126 0.1077593863281595 
0.4051615831404428 0.1076624810573622 
0.4059058064423476 0.1075654441378062 
0.4066500159594467 0.1074682759076999 
0.4073942117242318 0.1073709767039402 
0.4081383937690690 0.1072735468621182 
0.4088825621261970 0.1071759867165264 
0.4096267168277301 0.1070782966001641 
0.4103708579056574 0.1069804768447440 
0.4111149853918437 0.1068825277806982 
0.4118590993180300 0.1067844497371847 
0.4126031997158345 0.1066862430420927 
0.4133472866167528 0.1065879080220494 
0.4140913600521587 0.1064894450024252 
0.4148354200533044 0.1063908543073402 
0.4155794666513215 0.1062921362596697 
0.4163234998772212 0.1061932911810503 
0.4170675197618954 0.1060943193918850 
0.4178115263361162 0.1059952212113498 
0.4185555196305379 0.1058959969573986 
0.4192994996756962 0.1057966469467692 
0.4200434665020102 0.1056971714949889 
0.4207874201397807 0.1055975709163797 
0.4215313606191928 0.1054978455240641 
0.4222752879703161 0.1053979956299702 
0.4230192022231041 0.1052980215448374 
0.4237631034073960 0.1051979235782217 
0.4245069915529163 0.1050977020385007 
0.4252508666892755 0.1049973572328791 
0.4259947288459713 0.1048968894673941 
0.4267385780523882 0.1047962990469199 
0.4274824143377987 0.1046955862751738 
0.4282262377313626 0.1045947514547203 
0.4289700482621295 0.1044937948869767 
0.4297138459590372 0.1043927168722182 
0.4304576308509135 0.1042915177095824 
0.4312014029664762 0.1041901976970747 
0.4319451623343338 0.1040887571315728 
0.4326889089829856 0.1039871963088318 
0.4334326429408224 0.1038855155234890 
0.4341763642361269 0.1037837150690684 
0.4349200728970744 0.1036817952379859 
0.4356637689517328 0.1035797563215535 
0.4364074524280633 0.1034775986099842 
0.4371511233539213 0.1033753223923968 
0.4378947817570557 0.1032729279568202 
0.4386384276651106 0.1031704155901978 
0.4393820611056245 0.1030677855783926 
0.4401256821060321 0.1029650382061913 
0.4408692906936635 0.1028621737573085 
0.4416128868957455 0.1027591925143916 
0.4423564707394014 0.1026560947590250 
0.4431000422516518 0.1025528807717342 
0.4438436014594148 0.1024495508319905 
0.4445871483895062 0.1023461052182151 
0.4453306830686410 0.1022425442077831 
0.4460742055234326 0.1021388680770282 
0.4468177157803931 0.1020350771012464 
0.4475612138659351 0.1019311715547004 
0.4483046998063706 0.1018271517106239 
0.4490481736279123 0.1017230178412249 
0.4497916353566732 0.1016187702176910 
0.4505350850186682 0.1015144091101921 
0.4512785226398135 0.1014099347878854 
0.4520219482459268 0.1013053475189187 
0.4527653618627285 0.1012006475704348 
0.4535087635158419 0.1010958352085749 
0.4542521532307925 0.1009909106984832 
0.4549955310330104 0.1008858743043098 
0.4557388969478284 0.1007807262892154 
0.4564822510004842 0.1006754669153744 
0.4572255932161198 0.1005700964439790 
0.4579689236197819 0.1004646151352429 
0.4587122422364225 0.1003590232484052 
0.4594555490908991 0.1002533210417333 
0.4601988442079755 0.1001475087725276 
0.4609421276123213 0.1000415866971242 
0.4616853993285130 0.0999355550708991 
0.4624286593810338 0.0998294141482714 
0.4631719077942744 0.0997231641827070 
0.4639151445925332 0.0996168054267222 
0.4646583698000160 0.0995103381318869 
0.4654015834408377 0.0994037625488284 
0.4661447855390213 0.0992970789272344 
0.4668879761184986 0.0991902875158568 
0.4676311552031115 0.0990833885625151 
0.4683743228166102 0.0989763823140993 
0.4691174789826558 0.0988692690165736 
0.4698606237248194 0.0987620489149799 
0.4706037570665822 0.0986547222534404 
0.4713468790313371 0.0985472892751617 
0.4720899896423870 0.0984397502224372 
0.4728330889229474 0.0983321053366510 
0.4735761768961447 0.0982243548582810 
0.4743192535850176 0.0981164990269013 
0.4750623190125178 0.0980085380811865 
0.4758053732015084 0.0979004722589140 
0.4765484161747666 0.0977923017969673 
0.4772914479549821 0.0976840269313392 
0.4780344685647586 0.0975756478971349 
0.4787774780266134 0.0974671649285746 
0.4795204763629779 0.0973585782589971 
0.4802634635961979 0.0972498881208625 
0.4810064397485341 0.0971410947457549 
0.4817494048421618 0.0970321983643860 
0.4824923588991716 0.0969231992065973 
0.4832353019415701 0.0968140975013637 
0.4839782339912786 0.0967048934767957 
0.4847211550701356 0.0965955873601429 
0.4854640651998956 0.0964861793777963 
0.4862069644022291 0.0963766697552915 
0.4869498526987242 0.0962670587173113 
0.4876927301108855 0.0961573464876888 
0.4884355966601355 0.0960475332894095 
0.4891784523678140 0.0959376193446149 
0.4899212972551791 0.0958276048746044 
0.4906641313434064 0.0957174900998387 
0.4914069546535905 0.0956072752399421 
0.4921497672067445 0.0954969605137052 
0.4928925690238001 0.0953865461390876 
0.4936353601256086 0.0952760323332206 
0.4943781405329405 0.0951654193124097 
0.4951209102664857 0.0950547072921375 
0.4958636693468547 0.0949438964870656 
0.4966064177945775 0.0948329871110378 
0.4973491556301045 0.0947219793770825 
0.4980918828738071 0.0946108734974151 
0.4988345995459774 0.0944996696834406 
0.4995773056668285 0.0943883681457559 
0.5003200012564946 0.0942769690941526 
0.5010626863350317 0.0941654727376191 
0.5018053609224179 0.0940538792843436 
0.5025480250385528 0.0939421889417156 
0.5032906787032585 0.0938304019163293 
0.5040333219362793 0.0937185184139854 
0.5047759547572825 0.0936065386396936 
0.5055185771858581 0.0934944627976749 
0.5062611892415193 0.0933822910913642 
0.5070037909437027 0.0932700237234124 
0.5077463823117684 0.0931576608956885 
0.5084889633650002 0.0930452028092825 
0.5092315341226058 0.0929326496645071 
0.5099740946037176 0.0928200016609004 
0.5107166448273919 0.0927072589972277 
0.5114591848126097 0.0925944218714842 
0.5122017145782769 0.0924814904808969 
0.5129442341432247 0.0923684650219268 
0.5136867435262092 0.0922553456902713 
0.5144292427459121 0.0921421326808664 
0.5151717318209406 0.0920288261878884 
0.5159142107698278 0.0919154264047566 
0.5166566796110330 0.0918019335241352 
0.5173991383629417 0.0916883477379354 
0.5181415870438657 0.0915746692373174 
0.5188840256720435 0.0914608982126929 
0.5196264542656405 0.0913470348537265 
0.5203688728427489 0.0912330793493386 
0.5211112814213886 0.0911190318877066 
0.5218536800195065 0.0910048926562675 
0.5225960686549771 0.0908906618417199 
0.5233384473456030 0.0907763396300257 
0.5240808161091141 0.0906619262064124 
0.5248231749631692 0.0905474217553747 
0.5255655239253552 0.0904328264606770 
0.5263078630131874 0.0903181405053550 
0.5270501922441095 0.0902033640717176 
0.5277925116354951 0.0900884973413491 
0.5285348212046457 0.0899735404951109 
0.5292771209687925 0.0898584937131436 
0.5300194109450962 0.0897433571748685 
0.5307616911506472 0.0896281310589901 
0.5315039616024655 0.0895128155434973 
0.5322462223175006 0.0893974108056659 
0.5329884733126327 0.0892819170220599 
0.5337307146046723 0.0891663343685337 
0.5344729462103599 0.0890506630202338 
0.5352151681463668 0.0889349031516004 
0.5359573804292951 0.0888190549363697 
0.5366995830756780 0.0887031185475751 
0.5374417761019796 0.0885870941575496 
0.5381839595245952 0.0884709819379269 
0.5389261333598516 0.0883547820596436 
0.5396682976240077 0.0882384946929410 
0.5404104523332531 0.0881221200073665 
0.5411525975037100 0.0880056581717754 
0.5418947331514330 0.0878891093543330 
0.5426368592924082 0.0877724737225155 
0.5433789759425542 0.0876557514431128 
0.5441210831177227 0.0875389426822291 
0.5448631808336974 0.0874220476052851 
0.5456052691061954 0.0873050663770197 
0.5463473479508663 0.0871879991614917 
0.5470894173832931 0.0870708461220808 
0.5478314774189922 0.0869536074214902 
0.5485735280734133 0.0868362832217472 
0.5493155693619397 0.0867188736842059 
0.5500576012998883 0.0866013789695477 
0.5507996239025104 0.0864837992377837 
0.5515416371849905 0.0863661346482559 
0.5522836411624480 0.0862483853596389 
0.5530256358499361 0.0861305515299413 
0.5537676212624429 0.0860126333165073 
0.5545095974148910 0.0858946308760185 
0.5552515643221374 0.0857765443644952 
0.5559935219989742 0.0856583739372977 
0.5567354704601286 0.0855401197491283 
0.5574774097202628 0.0854217819540323 
0.5582193397939745 0.0853033607054000 
0.5589612606957965 0.0851848561559677 
0.5597031724401973 0.0850662684578197 
0.5604450750415813 0.0849475977623890 
0.5611869685142883 0.0848288442204597 
0.5619288528725943 0.0847100079821676 
0.5626707281307116 0.0845910891970022 
0.5634125943027883 0.0844720880138078 
0.5641544514029093 0.0843530045807851 
0.5648962994450955 0.0842338390454926 
0.5656381384433042 0.0841145915548481 
0.5663799684114306 0.0839952622551295 
0.5671217893633056 0.0838758512919771 
0.5678636013126974 0.0837563588103943 
0.5686054042733115 0.0836367849547493 
0.5693471982587905 0.0835171298687764 
0.5700889832827143 0.0833973936955770 
0.5708307593586002 0.0832775765776216 
0.5715725264999034 0.0831576786567506 
0.5723142847200167 0.0830377000741760 
0.5730560340322701 0.0829176409704824 
0.5737977744499327 0.0827975014856284 
0.5745395059862106 0.0826772817589480 
0.5752812286542490 0.0825569819291520 
0.5760229424671307 0.0824366021343290 
0.5767646474378771 0.0823161425119470 
0.5775063435794484 0.0821956031988542 
0.5782480309047431 0.0820749843312808 
0.5789897094265986 0.0819542860448401 
0.5797313791577912 0.0818335084745296 
0.5804730401110363 0.0817126517547321 
0.5812146922989879 0.0815917160192176 
0.5819563357342400 0.0814707014011439 
0.5826979704293251 0.0813496080330579 
0.5834395963967158 0.0812284360468972 
0.5841812136488238 0.0811071855739907 
0.5849228221980007 0.0809858567450605 
0.5856644220565375 0.0808644496902227 
0.5864060132366654 0.0807429645389885 
0.5871475957505556 0.0806214014202654 
0.5878891696103190 0.0804997604623588 
0.5886307348280069 0.0803780417929728 
0.5893722914156110 0.0802562455392113 
0.5901138393850630 0.0801343718275793 
0.5908553787482357 0.0800124207839840 
0.5915969095169415 0.0798903925337360 
0.5923384317029348 0.0797682872015506 
0.5930799453179094 0.0796461049115484 
0.5938214503735011 0.0795238457872569 
0.5945629468812861 0.0794015099516114 
0.5953044348527815 0.0792790975269564 
0.5960459142994463 0.0791566086350461 
0.5967873852326802 0.0790340433970462 
0.5975288476638243 0.0789114019335345 
0.5982703016041615 0.0787886843645022 
0.5990117470649159 0.0786658908093549 
0.5997531840572534 0.0785430213869137 
0.6004946125922819 0.0784200762154162 
0.6012360326810507 0.0782970554125176 
0.6019774443345515 0.0781739590952920 
0.6027188475637173 0.0780507873802331 
0.6034602423794243 0.0779275403832551 
0.6042016287924901 0.0778042182196943 
0.6049430068136747 0.0776808210043098 
0.6056843764536806 0.0775573488512844 
0.6064257377231532 0.0774338018742259 
0.6071670906326796 0.0773101801861679 
0.6079084351927906 0.0771864838995709 
0.6086497714139586 0.0770627131263232 
0.6093910993065998 0.0769388679777423 
0.6101324188810731 0.0768149485645752 
0.6108737301476801 0.0766909549969998 
0.6116150331166654 0.0765668873846262 
0.6123563277982175 0.0764427458364969 
0.6130976142024677 0.0763185304610882 
0.6138388923394904 0.0761942413663114 
0.6145801622193039 0.0760698786595133 
0.6153214238518699 0.0759454424474774 
0.6160626772470936 0.0758209328364248 
0.6168039224148238 0.0756963499320151 
0.6175451593648532 0.0755716938393474 
0.6182863881069186 0.0754469646629613 
0.6190276086507003 0.0753221625068374 
0.6197688210058225 0.0751972874743990 
0.6205100251818542 0.0750723396685122 
0.6212512211883079 0.0749473191914874 
0.6219924090346406 0.0748222261450798 
0.6227335887302534 0.0746970606304907 
0.6234747602844922 0.0745718227483680 
0.6242159237066472 0.0744465125988073 
0.6249570790059531 0.0743211302813528 
0.6256982261915891 0.0741956758949982 
0.6264393652726792 0.0740701495381873 
0.6271804962582925 0.0739445513088154 
0.6279216191574426 0.0738188813042295 
0.6286627339790880 0.0736931396212298 
0.6294038407321324 0.0735673263560701 
0.6301449394254245 0.0734414416044590 
0.6308860300677581 0.0733154854615603 
0.6316271126678724 0.0731894580219944 
0.6323681872344515 0.0730633593798388 
0.6331092537761256 0.0729371896286288 
0.6338503123014694 0.0728109488613587 
0.6345913628190036 0.0726846371704825 
0.6353324053371949 0.0725582546479145 
0.6360734398644547 0.0724318013850303 
0.6368144664091411 0.0723052774726678 
0.6375554849795571 0.0721786830011277 
0.6382964955839521 0.0720520180601742 
0.6390374982305214 0.0719252827390364 
0.6397784929274061 0.0717984771264085 
0.6405194796826934 0.0716716013104508 
0.6412604585044166 0.0715446553787904 
0.6420014294005555 0.0714176394185223 
0.6427423923790357 0.0712905535162097 
0.6434833474477295 0.0711633977578853 
0.6442242946144552 0.0710361722290516 
0.6449652338869780 0.0709088770146818 
0.6457061652730094 0.0707815121992209 
0.6464470887802072 0.0706540778665859 
0.6471880044161766 0.0705265741001670 
0.6479289121884686 0.0703990009828281 
0.6486698121045817 0.0702713585969077 
0.6494107041719608 0.0701436470242195 
0.6501515883979978 0.0700158663460533 
0.6508924647900318 0.0698880166431757 
0.6516333333553488 0.0697600979958306 
0.6523741941011815 0.0696321104837401 
0.6531150470347100 0.0695040541861056 
0.6538558921630622 0.0693759291816078 
0.6545967294933122 0.0692477355484077 
0.6553375590324819 0.0691194733641478 
0.6560783807875410 0.0689911427059519 
0.6568191947654061 0.0688627436504266 
0.6575600009729414 0.0687342762736618 
0.6583007994169587 0.0686057406512309 
0.6590415901042177 0.0684771368581922 
0.6597823730414252 0.0683484649690892 
0.6605231482352361 0.0682197250579512 
0.6612639156922531 0.0680909171982945 
0.6620046754190265 0.0679620414631225 
0.6627454274220548 0.0678330979249265 
0.6634861717077842 0.0677040866556868 
0.6642269082826093 0.0675750077268726 
0.6649676371528723 0.0674458612094437 
0.6657083583248636 0.0673166471738499 
0.6664490718048220 0.0671873656900330 
0.6671897775989344 0.0670580168274263 
0.6679304757133361 0.0669286006549560 
0.6686711661541105 0.0667991172410414 
0.6694118489272893 0.0666695666535960 
0.6701525240388533 0.0665399489600277 
0.6708931914947311 0.0664102642272396 
0.6716338513008001 0.0662805125216308 
0.6723745034628863 0.0661506939090967 
0.6731151479867643 0.0660208084550301 
0.6738557848781577 0.0658908562243212 
0.6745964141427381 0.0657608372813589 
0.6753370357861266 0.0656307516900310 
0.6760776498138932 0.0655005995137246 
0.6768182562315563 0.0653703808153274 
0.6775588550445836 0.0652400956572279 
0.6782994462583913 0.0651097441013159 
0.6790400298783457 0.0649793262089833 
0.6797806059097609 0.0648488420411246 
0.6805211743579014 0.0647182916581376 
0.6812617352279795 0.0645876751199241 
0.6820022885251582 0.0644569924858900 
0.6827428342545490 0.0643262438149465 
0.6834833724212127 0.0641954291655103 
0.6842239030301595 0.0640645485955043 
0.6849644260863492 0.0639336021623583 
0.6857049415946914 0.0638025899230092 
0.6864454495600445 0.0636715119339022 
0.6871859499872170 0.0635403682509906 
0.6879264428809668 0.0634091589297371 
0.6886669282460014 0.0632778840251139 
0.6894074060869784 0.0631465435916034 
0.6901478764085043 0.0630151376831988 
0.6908883392151365 0.0628836663534047 
0.6916287945113815 0.0627521296552375 
0.6923692423016958 0.0626205276412259 
0.6931096825904861 0.0624888603634120 
0.6938501153821086 0.0623571278733510 
0.6945905406808701 0.0622253302221123 
0.6953309584910267 0.0620934674602802 
0.6960713688167854 0.0619615396379537 
0.6968117716623030 0.0618295468047479 
0.6975521670316863 0.0616974890097940 
0.6982925549289923 0.0615653663017399 
0.6990329353582290 0.0614331787287507 
0.6997733083233536 0.0613009263385097 
0.7005136738282745 0.0611686091782183 
0.7012540318768500 0.0610362272945967 
0.7019943824728891 0.0609037807338846 
0.7027347256201516 0.0607712695418415 
0.7034750613223468 0.0606386937637475 
0.7042153895831353 0.0605060534444037 
0.7049557104061285 0.0603733486281322 
0.7056960237948877 0.0602405793587775 
0.7064363297529255 0.0601077456797063 
0.7071766282837046 0.0599748476338084 
0.7079169193906392 0.0598418852634969 
0.7086572030770937 0.0597088586107091 
0.7093974793463835 0.0595757677169065 
0.7101377482017747 0.0594426126230756 
0.7108780096464848 0.0593093933697284 
0.7116182636836816 0.0591761099969029 
0.7123585103164847 0.0590427625441631 
0.7130987495479635 0.0589093510506005 
0.7138389813811394 0.0587758755548334 
0.7145792058189849 0.0586423360950083 
0.7153194228644231 0.0585087327087999 
0.7160596325203282 0.0583750654334116 
0.7167998347895264 0.0582413343055763 
0.7175400296747944 0.0581075393615564 
0.7182802171788603 0.0579736806371447 
0.7190203973044036 0.0578397581676646 
0.7197605700540552 0.0577057719879705 
0.7205007354303975 0.0575717221324486 
0.7212408934359636 0.0574376086350171 
0.7219810440732387 0.0573034315291266 
0.7227211873446595 0.0571691908477608 
0.7234613232526137 0.0570348866234366 
0.7242014517994411 0.0569005188882051 
0.7249415729874327 0.0567660876736515 
0.7256816868188314 0.0566315930108957 
0.7264217932958312 0.0564970349305930 
0.7271618924205783 0.0563624134629341 
0.7279019841951706 0.0562277286376462 
0.7286420686216575 0.0560929804839925 
0.7293821457020402 0.0559581690307735 
0.7301222154382716 0.0558232943063270 
0.7308622778322569 0.0556883563385286 
0.7316023328858529 0.0555533551547922 
0.7323423806008679 0.0554182907820704 
0.7330824209790627 0.0552831632468548 
0.7338224540221497 0.0551479725751767 
0.7345624797317938 0.0550127187926071 
0.7353024981096113 0.0548774019242576 
0.7360425091571708 0.0547420219947806 
0.7367825128759933 0.0546065790283695 
0.7375225092675513 0.0544710730487594 
0.7382624983332697 0.0543355040792276 
0.7390024800745258 0.0541998721425937 
0.7397424544926492 0.0540641772612201 
0.7404824215889212 0.0539284194570125 
0.7412223813645755 0.0537925987514203 
0.7419623338207986 0.0536567151654370 
0.7427022789587288 0.0535207687196004 
0.7434422167794567 0.0533847594339934 
0.7441821472840259 0.0532486873282439 
0.7449220704734314 0.0531125524215258 
0.7456619863486219 0.0529763547325586 
0.7464018949104977 0.0528400942796086 
0.7471417961599115 0.0527037710804888 
0.7478816900976690 0.0525673851525595 
0.7486215767245284 0.0524309365127284 
0.7493614560412001 0.0522944251774515 
0.7501013280483475 0.0521578511627330 
0.7508411927465862 0.0520212144841257 
0.7515810501364851 0.0518845151567319 
0.7523209002185651 0.0517477531952032 
0.7530607429933004 0.0516109286137410 
0.7538005784611173 0.0514740414260972 
0.7545404066223953 0.0513370916455741 
0.7552802274774669 0.0512000792850252 
0.7560200410266167 0.0510630043568553 
0.7567598472700827 0.0509258668730209 
0.7574996462080558 0.0507886668450307 
0.7582394378406794 0.0506514042839460 
0.7589792221680500 0.0505140792003805 
0.7597189991902173 0.0503766916045016 
0.7604587689071836 0.0502392415060300 
0.7611985313189041 0.0501017289142403 
0.7619382864252875 0.0499641538379615 
0.7626780342261954 0.0498265162855772 
0.7634177747214419 0.0496888162650259 
0.7641575079107951 0.0495510537838015 
0.7648972337939753 0.0494132288489538 
0.7656369523706569 0.0492753414670881 
0.7663766636404665 0.0491373916443666 
0.7671163676029846 0.0489993793865080 
0.7678560642577444 0.0488613046987881 
0.7685957536042327 0.0487231675860401 
0.7693354356418896 0.0485849680526551 
0.7700751103701080 0.0484467061025820 
0.7708147777882343 0.0483083817393285 
0.7715544378955688 0.0481699949659607 
0.7722940906913642 0.0480315457851042 
0.7730337361748274 0.0478930341989436 
0.7737733743451178 0.0477544602092237 
0.7745130052013494 0.0476158238172491 
0.7752526287425885 0.0474771250238850 
0.7759922449678553 0.0473383638295573 
0.7767318538761239 0.0471995402342529 
0.7774714554663211 0.0470606542375203 
0.7782110497373279 0.0469217058384696 
0.7789506366879784 0.0467826950357730 
0.7796902163170604 0.0466436218276651 
0.7804297886233154 0.0465044862119432 
0.7811693536054383 0.0463652881859675 
0.7819089112620778 0.0462260277466617 
0.7826484615918362 0.0460867048905130 
0.7833880045932695 0.0459473196135727 
0.7841275402648873 0.0458078719114563 
0.7848677834272293 0.0456682790098240 
0.7856086687522719 0.0455285093235171 
0.7863495331274222 0.0453886272681668 
0.7870903765392202 0.0452486328398939 
0.7878311989741581 0.0451085260343868 
0.7885720004186808 0.0449683068469023 
0.7893127808591855 0.0448279752722656 
0.7900535402820213 0.0446875313048707 
0.7907942786734891 0.0445469749386808 
0.7915349960198418 0.0444063061672287 
0.7922756923072839 0.0442655249836168 
0.7930163675219715 0.0441246313805175 
0.7937570216500122 0.0439836253501740 
0.7944976546774648 0.0438425068843998 
0.7952382665903394 0.0437012759745796 
0.7959788573745968 0.0435599326116695 
0.7967194270161493 0.0434184767861971 
0.7974599755008596 0.0432769084882621 
0.7982005028145411 0.0431352277075362 
0.7989410089429579 0.0429934344332639 
0.7996814938718243 0.0428515286542625 
0.8004219575868051 0.0427095103589224 
0.8011624000735152 0.0425673795352075 
0.8019028213175197 0.0424251361706553 
0.8026432213043329 0.0422827802523776 
0.8033836000194197 0.0421403117670603 
0.8035812283766242 0.0421022631052415 
0.8037788552168255 0.0420642064213787 
0.8039764805397457 0.0420261417152034 
0.8041741043451061 0.0419880689864448 
0.8043717266326277 0.0419499882348301 
0.8045693474020317 0.0419118994600841 
0.8047669666530388 0.0418738026619296 
0.8049645843853693 0.0418356978400872 
0.8051622005987435 0.0417975849942754 
0.8053598152928811 0.0417594641242105 
0.8055574284675020 0.0417213352296067 
0.8057550401223256 0.0416831983101758 
0.8059526502570706 0.0416450533656279 
0.8061502588714564 0.0416069003956706 
0.8063478659652017 0.0415687394000093 
0.8065454715380243 0.0415305703783475 
0.8067430755896428 0.0414923933303865 
0.8069406781197747 0.0414542082558252 
0.8071382791281378 0.0414160151543607 
0.8073358786144494 0.0413778140256878 
0.8075334765784267 0.0413396048694989 
0.8077310730197862 0.0413013876854847 
0.8079286679382447 0.0412631624733333 
0.8081262613335184 0.0412249292327311 
0.8083238532053233 0.0411866879633621 
0.8085214435533752 0.0411484386649081 
0.8087190323773896 0.0411101813370489 
0.8089166196770819 0.0410719159794620 
0.8091142054521669 0.0410336425918229 
0.8093117897023595 0.0409953611738048 
0.8095093724273739 0.0409570717250790 
0.8097069536269246 0.0409187742453143 
0.8099045333007252 0.0408804687341777 
0.8101021114484895 0.0408421551913340 
0.8102996880699312 0.0408038336164455 
0.8104972631647633 0.0407655040091727 
0.8106948367326986 0.0407271663691740 
0.8108924087734498 0.0406888206961054 
0.8110899792867291 0.0406504669896209 
0.8112875482722490 0.0406121052493723 
0.8114851157297209 0.0405737354750095 
0.8116826816588567 0.0405353576661798 
0.8118802460593675 0.0404969718225287 
0.8120778089309646 0.0404585779436995 
0.8122753702733585 0.0404201760293334 
0.8124729300862599 0.0403817660790693 
0.8126704883693791 0.0403433480925440 
0.8128680451224259 0.0403049220693922 
0.8130656003451103 0.0402664880092466 
0.8132631540371416 0.0402280459117376 
0.8134607061982289 0.0401895957764934 
0.8136582568280813 0.0401511376031401 
0.8138558059264077 0.0401126713913019 
0.8140533534929160 0.0400741971406006 
0.8142508995273148 0.0400357148506558 
0.8144484440293116 0.0399972245210853 
0.8146459869986143 0.0399587261515044 
0.8148435284349301 0.0399202197415266 
0.8150410683379662 0.0398817052907629 
0.8152386067074292 0.0398431827988225 
0.8154361435430260 0.0398046522653122 
0.8156336788444625 0.0397661136898369 
0.8158312126114449 0.0397275670719992 
0.8160287448436787 0.0396890124113996 
0.8162262755408700 0.0396504497076364 
0.8164238047027235 0.0396118789603060 
0.8166213323289442 0.0395733001690025 
0.8168188584192368 0.0395347133333178 
0.8170163829733059 0.0394961184528417 
0.8172139059908554 0.0394575155271621 
0.8174114274715891 0.0394189045558644 
0.8176089474152111 0.0393802855385322 
0.8178064658214244 0.0393416584747467 
0.8180039826899319 0.0393030233640872 
0.8182014980204366 0.0392643802061307 
0.8183990118126412 0.0392257290004521 
0.8185965240662475 0.0391870697466243 
0.8187940347809579 0.0391484024442179 
0.8189915439564740 0.0391097270928016 
0.8191890515924973 0.0390710436919416 
0.8193865576887289 0.0390323522412022 
0.8195840622448698 0.0389936527401457 
0.8197815652606204 0.0389549451883321 
0.8199790667356813 0.0389162295853193 
0.8201765666697527 0.0388775059306631 
0.8203740650625342 0.0388387742239170 
0.8205715619137254 0.0388000344646328 
0.8207690572230257 0.0387612866523596 
0.8209665509901340 0.0387225307866450 
0.8211640432147493 0.0386837668670339 
0.8213615338965697 0.0386449948930694 
0.8215590230352936 0.0386062148642925 
0.8217565106306191 0.0385674267802419 
0.8219539966822434 0.0385286306404542 
0.8221514811898643 0.0384898264444641 
0.8223489641531787 0.0384510141918038 
0.8225464455718836 0.0384121938820039 
0.8227439254456754 0.0383733655145922 
0.8229414037742506 0.0383345290890951 
0.8231388805573050 0.0382956846050363 
0.8233363557945346 0.0382568320619376 
0.8235338294856346 0.0382179714593189 
0.8237313016303004 0.0381791027966975 
0.8239287722282268 0.0381402260735891 
0.8241262412791085 0.0381013412895068 
0.8243237087826399 0.0380624484439620 
0.8245211747385153 0.0380235475364637 
0.8247186391464281 0.0379846385665188 
0.8249161020060722 0.0379457215336323 
0.8251135633171408 0.0379067964373069 
0.8253110230793269 0.0378678632770431 
0.8255084812923231 0.0378289220523396 
0.8257059379558220 0.0377899727626926 
0.8259033930695159 0.0377510154075966 
0.8261008466330965 0.0377120499865434 
0.8262982986462554 0.0376730764990234 
0.8264957491086840 0.0376340949445244 
0.8266931980200733 0.0375951053225322 
0.8268906453801146 0.0375561076325304 
0.8270880911884979 0.0375171018740006 
0.8272855354449135 0.0374780880464225 
0.8274829781490514 0.0374390661492733 
0.8276804193006015 0.0374000361820282 
0.8278778588992531 0.0373609981441603 
0.8280752969446952 0.0373219520351408 
0.8282727334366167 0.0372828978544385 
0.8284701683747063 0.0372438356015201 
0.8286676017586525 0.0372047652758504 
0.8288650335881429 0.0371656868768920 
0.8290624638628653 0.0371266004041053 
0.8292598925825074 0.0370875058569487 
0.8294573197467565 0.0370484032348783 
0.8296547453552989 0.0370092925373485 
0.8298521694078220 0.0369701737638111 
0.8300495919040116 0.0369310469137161 
0.8302470128435542 0.0368919119865112 
0.8304444322261351 0.0368527689816423 
0.8306418500514401 0.0368136178985529 
0.8308392663191546 0.0367744587366845 
0.8310366810289632 0.0367352914954764 
0.8312340941805508 0.0366961161743659 
0.8314315057736018 0.0366569327727883 
0.8316289158078003 0.0366177412901764 
0.8318263242828301 0.0365785417259614 
0.8320237311983747 0.0365393340795721 
0.8322211365541173 0.0365001183504351 
0.8324185403497411 0.0364608945379752 
0.8326159425849289 0.0364216626416149 
0.8328133432593626 0.0363824226607746 
0.8330107423727249 0.0363431745948725 
0.8332081399246974 0.0363039184433251 
0.8334055359149618 0.0362646542055464 
0.8336029303431994 0.0362253818809483 
0.8338003232090911 0.0361861014689409 
0.8339977145123176 0.0361468129689319 
0.8341951042525595 0.0361075163803271 
0.8343924924294971 0.0360682117025300 
0.8345898790428099 0.0360288989349422 
0.8347872640921777 0.0359895780769632 
0.8349846475772800 0.0359502491279901 
0.8351820294977955 0.0359109120874182 
0.8353794098534031 0.0358715669546407 
0.8355767886437814 0.0358322137290484 
0.8357741658686084 0.0357928524100305 
0.8359715415275621 0.0357534829969737 
0.8361689156203200 0.0357141054892626 
0.8363662881465597 0.0356747198862799 
0.8365636591059579 0.0356353261874062 
0.8367610284981916 0.0355959243920199 
0.8369583963229370 0.0355565144994972 
0.8371557625798707 0.0355170965092125 
0.8373531272686683 0.0354776704205379 
0.8375504903890054 0.0354382362328433 
0.8377478519405576 0.0353987939454969 
0.8379452119229998 0.0353593435578643 
0.8381425703360065 0.0353198850693094 
0.8383399271792525 0.0352804184791939 
0.8385372824524122 0.0352409437868772 
0.8387346361551589 0.0352014609917169 
0.8389319882871665 0.0351619700930683 
0.8391293388481086 0.0351224710902848 
0.8393266878376577 0.0350829639827176 
0.8395240352554870 0.0350434487697157 
0.8397213811012687 0.0350039254506261 
0.8399187253746752 0.0349643940247938 
0.8401160680753783 0.0349248544915616 
0.8403134092030493 0.0348853068502703 
0.8405107487573600 0.0348457511002584 
0.8407080867379810 0.0348061872408626 
0.8409054231445836 0.0347666152714173 
0.8411027579768376 0.0347270351912548 
0.8413000912344135 0.0346874469997056 
0.8414974229169810 0.0346478506960977 
0.8416947530242100 0.0346082462797573 
0.8418920815557696 0.0345686337500084 
0.8420894085113285 0.0345290131061729 
0.8422867338905559 0.0344893843475708 
0.8424840576931200 0.0344497474735196 
0.8426813799186889 0.0344101024833351 
0.8428787005669304 0.0343704493763310 
0.8430760196375121 0.0343307881518186 
0.8432733371301013 0.0342911188091075 
0.8434706530443652 0.0342514413475048 
0.8436679673799700 0.0342117557663159 
0.8438652801365822 0.0341720620648440 
0.8440625913138682 0.0341323602423900 
0.8442599009114936 0.0340926502982530 
0.8444572089291238 0.0340529322317298 
0.8446545153664241 0.0340132060421154 
0.8448518202230595 0.0339734717287024 
0.8450491234986948 0.0339337292907815 
0.8452464251929939 0.0338939787276412 
0.8454437253056211 0.0338542200385680 
0.8456410238362402 0.0338144532228464 
0.8458383207845147 0.0337746782797586 
0.8460356161501075 0.0337348952085850 
0.8462329099326815 0.0336951040086036 
0.8464302021318998 0.0336553046790904 
0.8466274927474241 0.0336154972193197 
0.8468247817789166 0.0335756816285632 
0.8470220692260392 0.0335358579060907 
0.8472193550884528 0.0334960260511701 
0.8474166393658191 0.0334561860630670 
0.8476139220577986 0.0334163379410450 
0.8478112031640519 0.0333764816843656 
0.8480084826842391 0.0333366172922884 
0.8482057606180206 0.0332967447640705 
0.8484030369650553 0.0332568640989674 
0.8486003117250029 0.0332169752962321 
0.8487975848975227 0.0331770783551160 
0.8489948564822731 0.0331371732748679 
0.8491921264789128 0.0330972600547349 
0.8493893948870996 0.0330573386939620 
0.8495866617064919 0.0330174091917918 
0.8497839269367468 0.0329774715474653 
0.8499811905775219 0.0329375257602209 
0.8501784526284739 0.0328975718292954 
0.8503757130892595 0.0328576097539232 
0.8505729719595354 0.0328176395333369 
0.8507702292389574 0.0327776611667667 
0.8509674849271813 0.0327376746534411 
0.8511647390238626 0.0326976799925861 
0.8513619915286567 0.0326576771834261 
0.8515592424412182 0.0326176662251830 
0.8517564917612018 0.0325776471170769 
0.8519537394882618 0.0325376198583257 
0.8521509856220523 0.0324975844481453 
0.8523482301622269 0.0324575408857494 
0.8525454731084390 0.0324174891703499 
0.8527427144603417 0.0323774293011563 
0.8529399542175877 0.0323373612773762 
0.8531371923798299 0.0322972850982152 
0.8533344289467200 0.0322572007628767 
0.8535316639179101 0.0322171082705621 
0.8537288972930519 0.0321770076204706 
0.8539261290717968 0.0321368988117995 
0.8541233592537955 0.0320967818437441 
0.8543205878386987 0.0320566567154973 
0.8545178148261571 0.0320165234262502 
0.8547150402158206 0.0319763819751918 
0.8549122640073391 0.0319362323615089 
0.8551094862003620 0.0318960745843865 
0.8553067067945385 0.0318559086430071 
0.8555039257895176 0.0318157345365517 
0.8557011431849481 0.0317755522641986 
0.8558983589804776 0.0317353618251247 
0.8560955731757547 0.0316951632185042 
0.8562927857704270 0.0316549564435098 
0.8564899967641417 0.0316147414993116 
0.8566872061565461 0.0315745183850781 
0.8568844139472868 0.0315342870999755 
0.8570816201360104 0.0314940476431679 
0.8572788247223631 0.0314538000138174 
0.8574760277059905 0.0314135442110842 
0.8576732290865385 0.0313732802341261 
0.8578704288636524 0.0313330080820991 
0.8580676270369769 0.0312927277541571 
0.8582648236061567 0.0312524392494519 
0.8584620185708363 0.0312121425671331 
0.8586592119306596 0.0311718377063485 
0.8588564036852706 0.0311315246662437 
0.8590535938343125 0.0310912034459621 
0.8592507823774285 0.0310508740446454 
0.8594479693142614 0.0310105364614329 
0.8596451546444537 0.0309701906954621 
0.8598423383676480 0.0309298367458681 
0.8600395204834856 0.0308894746117843 
0.8602367009916086 0.0308491042923417 
0.8604338798916582 0.0308087257866698 
0.8606310571832754 0.0307683390938953 
0.8608282328661007 0.0307279442131434 
0.8610254069397746 0.0306875411435370 
0.8612225794039372 0.0306471298841971 
0.8614197502582284 0.0306067104342423 
0.8616169195022875 0.0305662827927897 
0.8618140871357536 0.0305258469589537 
0.8620112531582658 0.0304854029318472 
0.8622084175694626 0.0304449507105807 
0.8624055803689821 0.0304044902942629 
0.8626027415564623 0.0303640216820001 
0.8627999011315408 0.0303235448728970 
0.8629970590938550 0.0302830598660556 
0.8631942154430418 0.0302425666605767 
0.8633913701787380 0.0302020652555582 
0.8635885233005799 0.0301615556500965 
0.8637856748082038 0.0301210378432858 
0.8639828247012451 0.0300805118342182 
0.8641799729793395 0.0300399776219837 
0.8643771196421222 0.0299994352056703 
0.8645742646892279 0.0299588845843641 
0.8647714081202913 0.0299183257571489 
0.8649685499349465 0.0298777587231066 
0.8651656901328275 0.0298371834813170 
0.8653628287135680 0.0297966000308577 
0.8655599656768010 0.0297560083708046 
0.8657571010221597 0.0297154085002313 
0.8659542347492768 0.0296748004182095 
0.8661513668577845 0.0296341841238085 
0.8663484973473153 0.0295935596160960 
0.8665456262175003 0.0295529268941373 
0.8667427534679712 0.0295122859569960 
0.8669398790983595 0.0294716368037333 
0.8671370031082956 0.0294309794334085 
0.8673341254974100 0.0293903138450789 
0.8675312462653328 0.0293496400377998 
0.8677283654116944 0.0293089580106242 
0.8679254829361238 0.0292682677626032 
0.8681225988382506 0.0292275692927860 
0.8683197131177034 0.0291868626002195 
0.8685168257741112 0.0291461476839487 
0.8687139368071022 0.0291054245430165 
0.8689110462163043 0.0290646931764639 
0.8691081540013452 0.0290239535833295 
0.8693052601618523 0.0289832057626504 
0.8695023646974527 0.0289424497134610 
0.8696994676077732 0.0289016854347942 
0.8698965688924400 0.0288609129256806 
0.8700936685510794 0.0288201321851487 
0.8702907665833173 0.0287793432122253 
0.8704878629887789 0.0287385460059347 
0.8706849577670897 0.0286977405652994 
0.8708820509178743 0.0286569268893399 
0.8710791424407573 0.0286161049770746 
0.8712762323353631 0.0285752748275197 
0.8714733206013154 0.0285344364396897 
0.8716704072382380 0.0284935898125967 
0.8718674922457539 0.0284527349452509 
0.8720645756234864 0.0284118718366605 
0.8722616573710580 0.0283710004858318 
0.8724587374880908 0.0283301208917687 
0.8726558159742073 0.0282892330534733 
0.8728528928290288 0.0282483369699456 
0.8730499680521769 0.0282074326401836 
0.8732470416432726 0.0281665200631832 
0.8734441136019366 0.0281255992379383 
0.8736411839277896 0.0280846701634407 
0.8738382526204513 0.0280437328386803 
0.8740353196795418 0.0280027872626448 
0.8742323851046804 0.0279618334343200 
0.8744294488954865 0.0279208713526895 
0.8746265110515788 0.0278799010167350 
0.8748235715725757 0.0278389224254362 
0.8750206304580956 0.0277979355777705 
0.8752176877077565 0.0277569404727136 
0.8754147433211756 0.0277159371092389 
0.8756117972979705 0.0276749254863180 
0.8758088496377578 0.0276339056029202 
0.8760059003401545 0.0275928774580130 
0.8762029494047767 0.0275518410505616 
0.8763999968312404 0.0275107963795295 
0.8765970426191609 0.0274697434438780 
0.8767940867681543 0.0274286822425663 
0.8769911292778351 0.0273876127745515 
0.8771881701478180 0.0273465350387889 
0.8773852093777175 0.0273054490342317 
0.8775822469671476 0.0272643547598309 
0.8777792829157220 0.0272232522145356 
0.8779763172230542 0.0271821413972930 
0.8781733498887574 0.0271410223070480 
0.8783703809124441 0.0270998949427436 
0.8785674102937270 0.0270587593033207 
0.8787644380322179 0.0270176153877183 
0.8789614641275290 0.0269764631948732 
0.8791584885792715 0.0269353027237204 
0.8793555113870567 0.0268941339731926 
0.8795525325504954 0.0268529569422206 
0.8797495520691981 0.0268117716297332 
0.8799465699427751 0.0267705780346572 
0.8801435861708360 0.0267293761559172 
0.8803406007529907 0.0266881659924359 
0.8805376136888482 0.0266469475431339 
0.8807346249780174 0.0266057208069300 
0.8809316346201068 0.0265644857827405 
0.8811286426147250 0.0265232424694801 
0.8813256489614797 0.0264819908660614 
0.8815226536599785 0.0264407309713948 
0.8817196567098287 0.0263994627843888 
0.8819166581106372 0.0263581863039498 
0.8821136578620107 0.0263169015289823 
0.8823106559635556 0.0262756084583886 
0.8825076524148777 0.0262343070910691 
0.8827046472155828 0.0261929974259221 
0.8829016403652761 0.0261516794618439 
0.8830986318635627 0.0261103531977289 
0.8832956217100473 0.0260690186324692 
0.8834926099043343 0.0260276757649552 
0.8836895964460275 0.0259863245940749 
0.8838865813347309 0.0259449651187146 
0.8840835645700476 0.0259035973377585 
0.8842805461515808 0.0258622212500885 
0.8844775260789333 0.0258208368545850 
0.8846745043517072 0.0257794441501259 
0.8848714809695050 0.0257380431355873 
0.8850684559319282 0.0256966338098432 
0.8852654292385782 0.0256552161717657 
0.8854624008890560 0.0256137902202247 
0.8856593708829628 0.0255723559540881 
0.8858563392198983 0.0255309133722221 
0.8860533058994633 0.0254894624734903 
0.8862502709212573 0.0254480032567548 
0.8864472342848796 0.0254065357208755 
0.8866441959899295 0.0253650598647100 
0.8868411560360059 0.0253235756871144 
0.8870381144227070 0.0252820831869425 
0.8872350711496311 0.0252405823630459 
0.8874320262163758 0.0251990732142745 
0.8876289796225389 0.0251575557394760 
0.8878259313677174 0.0251160299374963 
0.8880228814515080 0.0250744958071789 
0.8882198298735073 0.0250329533473655 
0.8884167766333115 0.0249914025568959 
0.8886137217305162 0.0249498434346076 
0.8888106651647172 0.0249082759793365 
0.8890076069355094 0.0248667001899159 
0.8892045470424879 0.0248251160651776 
0.8894014854852470 0.0247835236039511 
0.8895984222633808 0.0247419228050640 
0.8897953573764834 0.0247003136673419 
0.8899922908241481 0.0246586961896081 
0.8901892226059682 0.0246170703706845 
0.8903861527215364 0.0245754362093902 
0.8905830811704454 0.0245337937045429 
0.8907800079522872 0.0244921428549581 
0.8909769330666539 0.0244504836594491 
0.8911738565131367 0.0244088161168274 
0.8913707782913269 0.0243671402259024 
0.8915676984008154 0.0243254559854816 
0.8917646168411928 0.0242837633943702 
0.8919615336120492 0.0242420624513718 
0.8921584487129743 0.0242003531552876 
0.8923553621435578 0.0241586355049170 
0.8925522739033890 0.0241169094990574 
0.8927491839920564 0.0240751751365040 
0.8929460924091487 0.0240334324160501 
0.8931429991542541 0.0239916813364871 
0.8933399042269604 0.0239499218966043 
0.8935368076268553 0.0239081540951888 
0.8937337093535257 0.0238663779310260 
0.8939306094065586 0.0238245934028991 
0.8941275077855403 0.0237828005095895 
0.8943244044900573 0.0237409992498760 
0.8945212995196953 0.0236991896225362 
0.8947181928740398 0.0236573716263452 
0.8949150845526760 0.0236155452600761 
0.8951119745551885 0.0235737105225003 
0.8953088628811621 0.0235318674123867 
0.8955057495301807 0.0234900159285026 
0.8957026345018283 0.0234481560696130 
0.8958995177956885 0.0234062878344814 
0.8960963994113441 0.0233644112218686 
0.8962932793483781 0.0233225262305338 
0.8964901576063731 0.0232806328592342 
0.8966870341849110 0.0232387311067249 
0.8968839090835737 0.0231968209717589 
0.8970807823019427 0.0231549024530873 
0.8972776538395990 0.0231129755494593 
0.8974745236961236 0.0230710402596219 
0.8976713918710968 0.0230290965823202 
0.8978682583640987 0.0229871445162973 
0.8980651231747090 0.0229451840602941 
0.8982619863025074 0.0229032152130498 
0.8984588477470727 0.0228612379733014 
0.8986557075079837 0.0228192523397840 
0.8988525655848191 0.0227772583112305 
0.8990494219771566 0.0227352558863721 
0.8992462766845744 0.0226932450639376 
0.8994431297066492 0.0226512258426543 
0.8996399810429586 0.0226091982212470 
0.8998368306930793 0.0225671621984387 
0.9000336786565875 0.0225251177729506 
0.9002305249330591 0.0224830649435016 
0.9004273695220701 0.0224410037088087 
0.9006242124231958 0.0223989340675868 
0.9008210536360112 0.0223568560185491 
0.9010178931600907 0.0223147695604064 
0.9012147309950089 0.0222726746918678 
0.9014115671403398 0.0222305714116403 
0.9016084015956570 0.0221884597184287 
0.9018052343605337 0.0221463396109363 
0.9020020654345431 0.0221042110878638 
0.9021988948172576 0.0220620741479103 
0.9023957225082495 0.0220199287897728 
0.9025925485070908 0.0219777750121463 
0.9027893728133531 0.0219356128137237 
0.9029861954266077 0.0218934421931960 
0.9031830163464255 0.0218512631492522 
0.9033798355723769 0.0218090756805792 
0.9035766531040322 0.0217668797858621 
0.9037734689409614 0.0217246754637839 
0.9039702830827339 0.0216824627130255 
0.9041670955289192 0.0216402415322658 
0.9043639062790856 0.0215980119201820 
0.9045607153328019 0.0215557738754489 
0.9047575226896364 0.0215135273967396 
0.9049543283491567 0.0214712724827250 
0.9051511323109304 0.0214290091320742 
0.9053479345745244 0.0213867373434542 
0.9055447351395057 0.0213444571155298 
0.9057415340054409 0.0213021684469643 
0.9059383311718956 0.0212598713364184 
0.9061351266384359 0.0212175657825514 
0.9063319204046272 0.0211752517840201 
0.9065287124700344 0.0211329293394796 
0.9067255028342222 0.0210905984475830 
0.9069222914967551 0.0210482591069812 
0.9071190784571970 0.0210059113163233 
0.9073158637151116 0.0209635550742563 
0.9075126472700623 0.0209211903794253 
0.9077094291216120 0.0208788172304733 
0.9079062092693233 0.0208364356260413 
0.9081029877127585 0.0207940455647686 
0.9082997644514795 0.0207516470452920 
0.9084965394850479 0.0207092400662466 
0.9086933128130251 0.0206668246262657 
0.9088900844349718 0.0206244007239802 
0.9090868543504487 0.0205819683580192 
0.9092836225590156 0.0205395275270099 
0.9094803890602328 0.0204970782295773 
0.9096771538536597 0.0204546204643446 
0.9098739169388551 0.0204121542299329 
0.9100706783153782 0.0203696795249614 
0.9102674379827873 0.0203271963480472 
0.9104641959406405 0.0202847046978054 
0.9106609521884956 0.0202422045728492 
0.9108577067259100 0.0201996959717898 
0.9110544595524407 0.0201571788932364 
0.9112512106676443 0.0201146533357962 
0.9114479600710774 0.0200721192980743 
0.9116447077622958 0.0200295767786740 
0.9118414537408550 0.0199870257761965 
0.9120381980063108 0.0199444662892410 
0.9122349405582177 0.0199018983164049 
0.9124316813961304 0.0198593218562833 
0.9126284205196034 0.0198167369074695 
0.9128251579281902 0.0197741434685548 
0.9130218936214446 0.0197315415381285 
0.9132186275989196 0.0196889311147780 
0.9134153598601683 0.0196463121970884 
0.9136120904047429 0.0196036847836433 
0.9138088192321957 0.0195610488730238 
0.9140055463420786 0.0195184044638094 
0.9142022717339428 0.0194757515545774 
0.9143989954073394 0.0194330901439033 
0.9145957173618192 0.0193904202303604 
0.9147924375969326 0.0193477418125201 
0.9149891561122295 0.0193050548889519 
0.9151858729072597 0.0192623594582232 
0.9153825879815723 0.0192196555188996 
0.9155793013347167 0.0191769430695443 
0.9157760129662409 0.0191342221087190 
0.9159727228756936 0.0190914926349832 
0.9161694310626225 0.0190487546468943 
0.9163661375265754 0.0190060081430079 
0.9165628422670989 0.0189632531218776 
0.9167595452837404 0.0189204895820549 
0.9169562465760461 0.0188777175220895 
0.9171529461435622 0.0188349369405289 
0.9173496439858346 0.0187921478359187 
0.9175463401024084 0.0187493502068027 
0.9177430344928288 0.0187065440517224 
0.9179397271566407 0.0186637293692175 
0.9181364180933881 0.0186209061578258 
0.9183331073026152 0.0185780744160828 
0.9185297947838655 0.0185352341425225 
0.9187264805366824 0.0184923853356765 
0.9189231645606089 0.0184495279940745 
0.9191198468551873 0.0184066621162445 
0.9193165274199600 0.0183637877007121 
0.9195132062544686 0.0183209047460013 
0.9197098833582549 0.0182780132506338 
0.9199065587308597 0.0182351132131295 
0.9201032323718240 0.0181922046320064 
0.9202999042806883 0.0181492875057804 
0.9204965744569925 0.0181063618329652 
0.9206932429002763 0.0180634276120730 
0.9208899096100790 0.0180204848416137 
0.9210865745859397 0.0179775335200954 
0.9212832378273971 0.0179345736460239 
0.9214798993339891 0.0178916052179034 
0.9216765591052539 0.0178486282342358 
0.9218732171407290 0.0178056426935215 
0.9220698734399517 0.0177626485942582 
0.9222665280024586 0.0177196459349424 
0.9224631808277861 0.0176766347140680 
0.9226598319154706 0.0176336149301274 
0.9228564812650478 0.0175905865816106 
0.9230531288760528 0.0175475496670059 
0.9232497747480208 0.0175045041847996 
0.9234464188804867 0.0174614501334758 
0.9236430612729843 0.0174183875115171 
0.9238397019250482 0.0173753163174036 
0.9240363408362113 0.0173322365496137 
0.9242329780060072 0.0172891482066238 
0.9244296134339689 0.0172460512869082 
0.9246262471196285 0.0172029457889395 
0.9248228790625184 0.0171598317111881 
0.9250195092621702 0.0171167090521224 
0.9252161377181155 0.0170735778102089 
0.9254127644298852 0.0170304379839123 
0.9256093893970101 0.0169872895716949 
0.9258060126190204 0.0169441325720175 
0.9260026340954461 0.0169009669833387 
0.9261992538258170 0.0168577928041150 
0.9263958718096620 0.0168146100328012 
0.9265924880465102 0.0167714186678499 
0.9267891025358901 0.0167282187077119 
0.9269857152773296 0.0166850101508360 
0.9271823262703568 0.0166417929956688 
0.9273789355144989 0.0165985672406553 
0.9275755430092831 0.0165553328842383 
0.9277721487542361 0.0165120899248585 
0.9279687527488840 0.0164688383609551 
0.9281653549927530 0.0164255781909648 
0.9283619554853685 0.0163823094133226 
0.9285585542262558 0.0163390320264616 
0.9287551512149399 0.0162957460288127 
0.9289517464509451 0.0162524514188050 
0.9291483399337958 0.0162091481948656 
0.9293449316630155 0.0161658363554195 
0.9295415216381275 0.0161225158988900 
0.9297381098586551 0.0160791868236983 
0.9299346963241208 0.0160358491282634 
0.9301312810340471 0.0159925028110028 
0.9303278639879560 0.0159491478703315 
0.9305244451853686 0.0159057843046630 
0.9307210246258064 0.0158624121124086 
0.9309176023087904 0.0158190312919776 
0.9311141782338408 0.0157756418417775 
0.9313107524004778 0.0157322437602137 
0.9315073248082211 0.0156888370456897 
0.9317038954565899 0.0156454216966069 
0.9319004643451037 0.0156019977113650 
0.9320970314732806 0.0155585650883615 
0.9322935968406391 0.0155151238259919 
0.9324901604466971 0.0154716739226500 
0.9326867222909720 0.0154282153767274 
0.9328832823729811 0.0153847481866138 
0.9330798406922410 0.0153412723506971 
0.9332763972482684 0.0152977878673629 
0.9334729520405789 0.0152542947349952 
0.9336695050686888 0.0152107929519756 
0.9338660563321128 0.0151672825166841 
0.9340626058303662 0.0151237634274988 
0.9342591535629635 0.0150802356827955 
0.9344556995294188 0.0150366992809482 
0.9346522437292458 0.0149931542203290 
0.9348487861619583 0.0149496004993079 
0.9350453268270692 0.0149060381162531 
0.9352418657240913 0.0148624670695307 
0.9354384028525368 0.0148188873575049 
0.9356349382119177 0.0147752989785380 
0.9358314718017458 0.0147317019309902 
0.9360280036215319 0.0146880962132198 
0.9362245336707873 0.0146444818235831 
0.9364210619490223 0.0146008587604346 
0.9366175884557469 0.0145572270221266 
0.9368141131904713 0.0145135866070096 
0.9370106361527043 0.0144699375134322 
0.9372071573419550 0.0144262797397408 
0.9374036767577324 0.0143826132842801 
0.9376001943995443 0.0143389381453927 
0.9377967102668989 0.0142952543214191 
0.9379932243593035 0.0142515618106982 
0.9381897366762654 0.0142078606115667 
0.9383862472172910 0.0141641507223594 
0.9385827559818873 0.0141204321414090 
0.9387792629695597 0.0140767048670465 
0.9389757681798142 0.0140329688976008 
0.9391722716121560 0.0139892242313988 
0.9393687732660898 0.0139454708667655 
0.9395652731411203 0.0139017088020240 
0.9397617712367515 0.0138579380354954 
0.9399582675524872 0.0138141585654987 
0.9401547620878309 0.0137703703903511 
0.9403512548422855 0.0137265735083678 
0.9405477458153537 0.0136827679178621 
0.9407442350065378 0.0136389536171453 
0.9409407224153394 0.0135951306045267 
0.9411372080412603 0.0135512988783138 
0.9413336918838016 0.0135074584368119 
0.9415301739424639 0.0134636092783245 
0.9417266542167478 0.0134197514011531 
0.9419231327061530 0.0133758848035973 
0.9421196094101794 0.0133320094839548 
0.9423160843283261 0.0132881254405210 
0.9425125574600921 0.0132442326715899 
0.9427090288049756 0.0132003311754530 
0.9429054983624752 0.0131564209504002 
0.9431019661320881 0.0131125019947194 
0.9432984321133120 0.0130685743066964 
0.9434948963056439 0.0130246378846152 
0.9436913587085801 0.0129806927267576 
0.9438878193216171 0.0129367388314039 
0.9440842781442509 0.0128927761968318 
0.9442807351759763 0.0128488048213178 
0.9444771904162891 0.0128048247031359 
0.9446736438646837 0.0127608358405584 
0.9448700955206544 0.0127168382318554 
0.9450665453836953 0.0126728318752953 
0.9452629934532997 0.0126288167691445 
0.9454594397289611 0.0125847929116673 
0.9456558842101722 0.0125407603011263 
0.9458523268964254 0.0124967189357819 
0.9460487677872127 0.0124526688138927 
0.9462452068820257 0.0124086099337154 
0.9464416441803560 0.0123645422935044 
0.9466380796816943 0.0123204658915127 
0.9468345133855312 0.0122763807259909 
0.9470309452913567 0.0122322867951878 
0.9472273753986606 0.0121881840973503 
0.9474238037069326 0.0121440726307232 
0.9476202302156611 0.0120999523935497 
0.9478166549243353 0.0120558233840706 
0.9480130778324432 0.0120116856005251 
0.9482094989394725 0.0119675390411502 
0.9484059182449109 0.0119233837041811 
0.9486023357482455 0.0118792195878510 
0.9487987514489629 0.0118350466903913 
0.9489951653465495 0.0117908650100311 
0.9491915774404910 0.0117466745449980 
0.9493879877302732 0.0117024752935172 
0.9495843962153813 0.0116582672538124 
0.9497808028953000 0.0116140504241050 
0.9499772077695138 0.0115698248026147 
0.9501736108375065 0.0115255903875591 
0.9503700120987619 0.0114813471771537 
0.9505664115527634 0.0114370951696125 
0.9507628091989936 0.0113928343631472 
0.9509592050369351 0.0113485647559678 
0.9511555990660701 0.0113042863462820 
0.9513519912858800 0.0112599991322958 
0.9515483816958465 0.0112157031122134 
0.9517447702954505 0.0111713982842367 
0.9519411570841723 0.0111270846465659 
0.9521375420614923 0.0110827621973992 
0.9523339252268901 0.0110384309349328 
0.9525303065798453 0.0109940908573612 
0.9527266861198368 0.0109497419628764 
0.9529230638463433 0.0109053842496691 
0.9531194397588431 0.0108610177159277 
0.9533158138568139 0.0108166423598387 
0.9535121861397333 0.0107722581795867 
0.9537085566070782 0.0107278651733543 
0.9539049252583256 0.0106834633393222 
0.9541012920929516 0.0106390526756693 
0.9542976571104320 0.0105946331805723 
0.9544940203102426 0.0105502048522061 
0.9546903816918585 0.0105057676887436 
0.9548867412547544 0.0104613216883558 
0.9550830989984045 0.0104168668492118 
0.9552794549222831 0.0103724031694787 
0.9554758090258636 0.0103279306473215 
0.9556721613086192 0.0102834492809037 
0.9558685117700227 0.0102389590683865 
0.9560648604095467 0.0101944600079291 
0.9562612072266632 0.0101499520976891 
0.9564575522208437 0.0101054353358218 
0.9566538953915595 0.0100609097204809 
0.9568502367382816 0.0100163752498179 
0.9570465762604804 0.0099718319219823 
0.9572429139576258 0.0099272797351221 
0.9574392498291878 0.0098827186873829 
0.9576355838746355 0.0098381487769085 
0.9578319160934380 0.0097935700018409 
0.9580282464850636 0.0097489823603200 
0.9582245750489807 0.0097043858504839 
0.9584209017846568 0.0096597804704685 
0.9586172266915594 0.0096151662184081 
0.9588135497691556 0.0095705430924348 
0.9590098710169115 0.0095259110906790 
0.9592061904342936 0.0094812702112689 
0.9594025080207678 0.0094366204523310 
0.9595988237757992 0.0093919618119896 
0.9597951376988532 0.0093472942883673 
0.9599914497893939 0.0093026178795848 
0.9601877600468859 0.0092579325837607 
0.9603840684707929 0.0092132383990115 
0.9605803750605784 0.0091685353234522 
0.9607766798157052 0.0091238233551957 
0.9609729827356362 0.0090791024923526 
0.9611692838198337 0.0090343727330322 
0.9613655830677594 0.0089896340753413 
0.9615618804788747 0.0089448865173851 
0.9617581760526408 0.0089001300572668 
0.9619544697885185 0.0088553646930875 
0.9621507616859677 0.0088105904229467 
0.9623470517444487 0.0087658072449416 
0.9625433399634206 0.0087210151571677 
0.9627396263423428 0.0086762141577184 
0.9629359108806739 0.0086314042446854 
0.9631321935778723 0.0085865854161583 
0.9633284744333958 0.0085417576702247 
0.9635247534467019 0.0084969210049704 
0.9637210306172478 0.0084520754184793 
0.9639173059444901 0.0084072209088333 
0.9641135794278853 0.0083623574741122 
0.9643098510668893 0.0083174851123943 
0.9645061208609573 0.0082726038217555 
0.9647023888095451 0.0082277136002700 
0.9648986549121068 0.0081828144460101 
0.9650949191680973 0.0081379063570461 
0.9652911815769701 0.0080929893314463 
0.9654874421381788 0.0080480633672772 
0.9656837008511768 0.0080031284626033 
0.9658799577154168 0.0079581846154873 
0.9660762127303510 0.0079132318239897 
0.9662724658954315 0.0078682700861693 
0.9664687172101099 0.0078232994000829 
0.9666649666738371 0.0077783197637853 
0.9668612142860641 0.0077333311753295 
0.9670574600462413 0.0076883336327664 
0.9672537039538185 0.0076433271341453 
0.9674499460082452 0.0075983116775132 
0.9676461862089709 0.0075532872609153 
0.9678424245554442 0.0075082538823949 
0.9680386610471134 0.0074632115399933 
0.9682348956834266 0.0074181602317502 
0.9684311284638314 0.0073730999557028 
0.9686273593877749 0.0073280307098868 
0.9688235884547036 0.0072829524923360 
0.9690198156640644 0.0072378653010819 
0.9692160410153029 0.0071927691341543 
0.9694122645078647 0.0071476639895813 
0.9696084861411952 0.0071025498653885 
0.9698047059147389 0.0070574267596002 
0.9700009238279403 0.0070122946702385 
0.9701971398802435 0.0069671535953233 
0.9703933540710917 0.0069220035328731 
0.9705895663999284 0.0068768444809040 
0.9707857768661963 0.0068316764374306 
0.9709819854693376 0.0067864994004652 
0.9711781922087943 0.0067413133680184 
0.9713743970840081 0.0066961183380987 
0.9715706000944201 0.0066509143087130 
0.9717668012394710 0.0066057012778658 
0.9719630005186013 0.0065604792435602 
0.9721591979312506 0.0065152482037970 
0.9723553934768586 0.0064700081565751 
0.9725515871548646 0.0064247590998916 
0.9727477789647073 0.0063795010317417 
0.9729439689058250 0.0063342339501187 
0.9731401569776553 0.0062889578530136 
0.9733363431796362 0.0062436727384161 
0.9735325275112048 0.0061983786043133 
0.9737287099717974 0.0061530754486911 
0.9739248905608505 0.0061077632695328 
0.9741210692778002 0.0060624420648203 
0.9743172461220817 0.0060171118325331 
0.9745134210931304 0.0059717725706493 
0.9747095941903808 0.0059264242771446 
0.9749057654132672 0.0058810669499931 
0.9751019347612235 0.0058357005871668 
0.9752981022336832 0.0057903251866359 
0.9754942678300792 0.0057449407463687 
0.9756904315498443 0.0056995472643313 
0.9758865933924109 0.0056541447384882 
0.9760827533572106 0.0056087331668019 
0.9762789114436751 0.0055633125472329 
0.9764750676512349 0.0055178828777398 
0.9766712219793214 0.0054724441562793 
0.9768673744273642 0.0054269963808063 
0.9770635249947934 0.0053815395492735 
0.9772596736810383 0.0053360736596318 
0.9774558204855279 0.0052905987098305 
0.9776519654076909 0.0052451146978164 
0.9778481084469555 0.0051996216215348 
0.9780442496027492 0.0051541194789291 
0.9782403888744996 0.0051086082679404 
0.9784365262616337 0.0050630879865083 
0.9786326617635778 0.0050175586325702 
0.9788287953797582 0.0049720202040618 
0.9790249271096008 0.0049264726989167 
0.9792210569525305 0.0048809161150667 
0.9794171849079727 0.0048353504504416 
0.9796133109753514 0.0047897757029694 
0.9798094351540910 0.0047441918705760 
0.9800055574436153 0.0046985989511855 
0.9802016778433473 0.0046529969427200 
0.9803977963527100 0.0046073858431000 
0.9805939129711257 0.0045617656502436 
0.9807900276980167 0.0045161363620674 
0.9809861405328045 0.0044704979764857 
0.9811822514749102 0.0044248504914113 
0.9813783605237547 0.0043791939047547 
0.9815744676787587 0.0043335282144248 
0.9817705729393416 0.0042878534183282 
0.9819666763049233 0.0042421695143702 
0.9821627777749230 0.0041964765004535 
0.9823588773487594 0.0041507743744793 
0.9825549750258508 0.0041050631343468 
0.9827510708056153 0.0040593427779533 
0.9829471646874701 0.0040136133031940 
0.9831432566708325 0.0039678747079625 
0.9833393467551191 0.0039221269901502 
0.9835354349397464 0.0038763701476468 
0.9837315212241300 0.0038306041783401 
0.9839276056076854 0.0037848290801156 
0.9841236880898278 0.0037390448508575 
0.9843197686699717 0.0036932514884474 
0.9845158473475313 0.0036474489907657 
0.9847119241219203 0.0036016373556903 
0.9849079989925524 0.0035558165810974 
0.9851040719588402 0.0035099866648615 
0.9853001430201965 0.0034641476048548 
0.9854962121760332 0.0034182993989480 
0.9856922794257623 0.0033724420450094 
0.9858883447687951 0.0033265755409059 
0.9860844082045420 0.0032806998845021 
0.9862804697324141 0.0032348150736609 
0.9864765293518214 0.0031889211062432 
0.9866725870621731 0.0031430179801081 
0.9868686428628787 0.0030971056931126 
0.9870646967533468 0.0030511842431119 
0.9872607487329863 0.0030052536279593 
0.9874567988012047 0.0029593138455063 
0.9876528469574100 0.0029133648936021 
0.9878488932010088 0.0028674067700945 
0.9880449375314082 0.0028214394728289 
0.9882409799480145 0.0027754629996493 
0.9884370204502335 0.0027294773483974 
0.9886330590374708 0.0026834825169132 
0.9888290957091312 0.0026374785030345 
0.9890251304646196 0.0025914653045976 
0.9892211633033402 0.0025454429194366 
0.9894171942246967 0.0024994113453838 
0.9896132232280924 0.0024533705802695 
0.9898092503129308 0.0024073206219223 
0.9900052754786138 0.0023612614681687 
0.9902012987245439 0.0023151931168334 
0.9903973200501225 0.0022691155657390 
0.9905933394547513 0.0022230288127064 
0.9907893569378310 0.0021769328555546 
0.9909853724987621 0.0021308276921006 
0.9911813861369444 0.0020847133201594 
0.9913773978517779 0.0020385897375443 
0.9915734076426616 0.0019924569420666 
0.9917694155089942 0.0019463149315357 
0.9919654214501741 0.0019001637037591 
0.9921614254655993 0.0018540032565423 
0.9923574275546674 0.0018078335876890 
0.9925534277167753 0.0017616546950010 
0.9927494259513199 0.0017154665762782 
0.9929454222576972 0.0016692692293186 
0.9931414166353033 0.0016230626519180 
0.9933374090835334 0.0015768468418708 
0.9935333996017824 0.0015306217969692 
0.9937293881894452 0.0014843875150035 
0.9939253748459158 0.0014381439937622 
0.9941213595705879 0.0013918912310317 
0.9943173423628547 0.0013456292245967 
0.9945133232221094 0.0012993579722400 
0.9947093021477441 0.0012530774717422 
0.9949052791391509 0.0012067877208825 
0.9951012541957216 0.0011604887174378 
0.9952972273168471 0.0011141804591831 
0.9954931985019185 0.0010678629438918 
0.9956891677503260 0.0010215361693350 
0.9958851350614595 0.0009752001332823 
0.9960811004347084 0.0009288548335010 
0.9962770638694620 0.0008825002677568 
0.9964730253651086 0.0008361364338135 
0.9966689849210367 0.0007897633294327 
0.9968649425366342 0.0007433809523744 
0.9970608982112881 0.0006969893003966 
0.9972568519443856 0.0006505883712552 
0.9974528037353132 0.0006041781627047 
0.9976487535834568 0.0005577586724972 
0.9978447014882024 0.0005113298983831 
0.9980406474489349 0.0004648918381108 
0.9982365914650395 0.0004184444894270 
0.9984325335359003 0.0003719878500764 
0.9986284736609014 0.0003255219178018 
0.9988244118394263 0.0002790466903439 
0.9990203480708580 0.0002325621654418 
0.9992162823545795 0.0001860683408327 
0.9994122146899727 0.0001395652142516 
0.9996081450764197 0.0000930527834318 
0.9998040735133019 0.0000465310461048 
1.0000000000000000 -0.0000000000000000 

